Neural Kalman Filters for Acoustic Echo Cancellation

Kalman filtering is a powerful approach to adaptive filtering for various problems in signal processing. The frequency-domain adaptive Kalman filter (FDKF), based on the concept of the acoustic state space, provides a unifying solution to the adaptive filter update and the related stepsize control. It was conceived for the problem of acoustic echo cancellation and, as such, is frequently applied in hands-free systems. This article motivates and briefly recapitulates the linear FDKF and investigates how it can be further supported by deep neural networks (DNNs) in various ways, specifically to overcome the challenges and limitations related to the usually required estimation of process and observation noise covariances for the Kalman filter. While the mere FDKF comes with very low computational complexity, its neural Kalman filter variants may deliver faster (re)convergence, better echo cancellation, and even exceed the FDKF in its excellent double-talk near-end speech preservation both under linear and nonlinear loudspeaker conditions. To provide a synopsis of the state of the art, this article contributes a comparison of a range of DNN-based extensions of FDKF in the same training framework and using the same data.

==> fig/plots_20dB/STFE/DLAC_AEC_model_final_v2_noNorm_LogMSE_LogMSEMS_ERNST_cluster_ern_CL_VCTKem_16_1080_1_full_CS_SER0_SNR0_BB_EoT.txt <==
    01 	 11.8779642 
   101 	 14.8729542 
   201 	 14.5890032 
   301 	 13.1346712 
   401 	 10.1554512 
   501 	 6.7222562 
   601 	 4.4888542 
   701 	 3.2964862 
   801 	 2.6568762 
   901 	 2.4420462 
  1001 	 2.3419422 
  1101 	 2.1502082 
  1201 	 2.0757452 
  1301 	 2.1191532 
  1401 	 2.0314422 
  1501 	 1.9963032 
  1601 	 1.9632932 
  1701 	 2.0014542 
  1801 	 2.0564802 
  1901 	 2.1174582 
  2001 	 2.0384292 
  2101 	 1.9871792 
  2201 	 2.1570112 
  2301 	 3.0757792 
  2401 	 4.4680082 
  2501 	 5.2973012 
  2601 	 6.0819262 
  2701 	 7.3434472 
  2801 	 9.2648642 
  2901 	 11.3013742 
  3001 	 12.3384762 
  3101 	 13.1828612 
  3201 	 13.6181282 
  3301 	 14.3760692 
  3401 	 14.7745432 
  3501 	 14.9689712 
  3601 	 15.0920792 
  3701 	 14.9555592 
  3801 	 14.9272072 
  3901 	 15.5024022 
  4001 	 15.7449452 
  4101 	 16.2149932 
  4201 	 16.0793332 
  4301 	 15.4725522 
  4401 	 15.4126722 
  4501 	 14.8290672 
  4601 	 14.4373412 
  4701 	 13.8115702 
  4801 	 13.6313842 
  4901 	 13.7677502 
  5001 	 13.6732992 
  5101 	 13.6757652 
  5201 	 13.3071822 
  5301 	 13.6201782 
  5401 	 13.8281002 
  5501 	 14.2671242 
  5601 	 13.8940652 
  5701 	 13.6585062 
  5801 	 13.6761192 
  5901 	 13.7623362 
  6001 	 13.4027752 
  6101 	 13.4643362 
  6201 	 13.5212032 
  6301 	 13.7661832 
  6401 	 13.6904512 
  6501 	 13.5956482 
  6601 	 13.3487032 
  6701 	 13.5764552 
  6801 	 13.6464102 
  6901 	 13.7999092 
  7001 	 14.1804022 
  7101 	 13.9281822 
  7201 	 13.7565062 
  7301 	 13.4737292 
  7401 	 13.1523822 
  7501 	 12.9613092 
  7601 	 12.9711212 
  7701 	 12.8485622 
  7801 	 12.5894292 
  7901 	 12.7411982 
  8001 	 12.4712212 
  8101 	 12.2087682 
  8201 	 11.9170662 
  8301 	 11.7255732 
  8401 	 11.6150192 
  8501 	 11.5141392 
  8601 	 11.5274082 
  8701 	 11.8094012 
  8801 	 11.7271762 
  8901 	 11.9359452 
  9001 	 11.8603652 
  9101 	 11.4802742 
  9201 	 11.1858092 
  9301 	 11.0841212 
  9401 	 11.5504652 
  9501 	 11.4857102 
  9601 	 11.6928312 
  9701 	 11.6366702 
  9801 	 11.4134532 
  9901 	 11.8757642 
 10001 	 12.2354012 
 10101 	 12.2084532 
 10201 	 12.5150002 
 10301 	 12.8410962 
 10401 	 13.2521272 
 10501 	 13.8619972 
 10601 	 14.0159822 
 10701 	 13.9375112 
 10801 	 13.7670862 
 10901 	 13.9004002 
 11001 	 13.9800462 
 11101 	 14.2804172 
 11201 	 13.6636082 
 11301 	 13.6571442 
 11401 	 13.5166442 
 11501 	 13.2569492 
 11601 	 13.3559622 
 11701 	 13.3913512 
 11801 	 13.1987532 
 11901 	 13.3226822 
 12001 	 12.9755782 
 12101 	 12.8140812 
 12201 	 12.3622002 
 12301 	 11.8604312 
 12401 	 11.3501052 
 12501 	 11.1080782 
 12601 	 11.1024112 
 12701 	 10.8820312 
 12801 	 10.8744072 
 12901 	 10.9077552 
 13001 	 11.0573452 
 13101 	 10.8580812 
 13201 	 11.1514252 
 13301 	 11.0005272 
 13401 	 11.0186322 
 13501 	 10.9876882 
 13601 	 10.6688192 
 13701 	 10.9553212 
 13801 	 10.9690552 
 13901 	 10.8408082 
 14001 	 11.2242292 
 14101 	 11.2984992 
 14201 	 11.6878532 
 14301 	 11.5079552 
 14401 	 11.8128072 
 14501 	 11.6603412 
 14601 	 11.4896942 
 14701 	 11.4860512 
 14801 	 11.4851882 
 14901 	 11.4725512 
 15001 	 11.4014462 
 15101 	 11.7847272 
 15201 	 11.6782222 
 15301 	 11.1530452 
 15401 	 10.8323032 
 15501 	 10.5509042 
 15601 	 10.9267712 
 15701 	 10.8161062 
 15801 	 10.8909452 
 15901 	 10.7329602 
 16001 	 10.6833692 
 16101 	 10.4869862 
 16201 	 10.5829532 
 16301 	 10.9094882 
 16401 	 10.9652882 
 16501 	 11.4109832 
 16601 	 11.4796792 
 16701 	 11.3857852 
 16801 	 11.2644652 
 16901 	 11.6783982 
 17001 	 12.0139982 
 17101 	 12.3611162 
 17201 	 12.2662312 
 17301 	 12.0242452 
 17401 	 11.7607832 
 17501 	 10.9963902 
 17601 	 10.9680452 
 17701 	 11.0388042 
 17801 	 11.3263632 
 17901 	 11.9333962 
 18001 	 11.4733522 
 18101 	 11.4782862 
 18201 	 11.6579912 
 18301 	 11.5774872 
 18401 	 11.4077062 
 18501 	 11.5032712 
 18601 	 11.6878652 
 18701 	 11.7977022 
 18801 	 11.8606112 
 18901 	 11.9194612 
 19001 	 11.8027252 
 19101 	 11.8649512 
 19201 	 11.5097242 
 19301 	 11.4096402 
 19401 	 11.4463632 
 19501 	 11.5669862 
 19601 	 11.6557842 
 19701 	 11.8108252 
 19801 	 11.6428742 
 19901 	 11.8685072 
 20001 	 11.5891092 
 20101 	 11.5676872 
 20201 	 12.0044842 
 20301 	 12.3067052 
 20401 	 12.2789312 
 20501 	 12.6712662 
 20601 	 12.6535772 
 20701 	 12.6228332 
 20801 	 12.8510402 
 20901 	 13.1211852 
 21001 	 13.2433122 
 21101 	 12.9925522 
 21201 	 12.8580522 
 21301 	 13.0747102 
 21401 	 12.8330762 
 21501 	 12.9866862 
 21601 	 12.8677332 
 21701 	 12.9494112 
 21801 	 12.8601352 
 21901 	 13.0966032 
 22001 	 13.1985922 
 22101 	 12.8353262 
 22201 	 12.5056512 
 22301 	 12.4455632 
 22401 	 12.5058542 
 22501 	 12.7466442 
 22601 	 12.5481582 
 22701 	 12.0913892 
 22801 	 12.1672392 
 22901 	 11.8891582 
 23001 	 11.7969802 
 23101 	 11.8063552 
 23201 	 11.8360572 
 23301 	 11.9255142 
 23401 	 11.5203322 
 23501 	 11.4508142 
 23601 	 10.9908312 
 23701 	 10.7533202 
 23801 	 10.5557852 
 23901 	 10.6934732 
 24001 	 10.5228382 
 24101 	 10.2463412 
 24201 	 10.1582142 
 24301 	 10.6849002 
 24401 	 11.0994712 
 24501 	 11.1721502 
 24601 	 11.4297352 
 24701 	 11.7191952 
 24801 	 11.3008872 
 24901 	 11.7860952 
 25001 	 11.8747932 
 25101 	 11.9631802 
 25201 	 11.6676262 
 25301 	 11.7681002 
 25401 	 11.6551402 
 25501 	 11.5626452 
 25601 	 11.3486402 
 25701 	 11.2858542 
 25801 	 11.3560692 
 25901 	 11.4185322 
 26001 	 11.9004412 
 26101 	 12.3008072 
 26201 	 12.6307142 
 26301 	 12.2678942 
 26401 	 12.1417592 
 26501 	 12.4215392 
 26601 	 12.2540982 
 26701 	 12.4270612 
 26801 	 12.5530292 
 26901 	 12.4308972 
 27001 	 12.2778112 
 27101 	 11.9645872 
 27201 	 11.7992462 
 27301 	 11.6508332 
 27401 	 11.4033572 
 27501 	 11.2996872 
 27601 	 11.3959342 
 27701 	 11.2635502 
 27801 	 11.4896012 
 27901 	 11.5277062 
 28001 	 11.3925302 
 28101 	 11.6662832 
 28201 	 11.7284182 
 28301 	 11.7595042 
 28401 	 11.7546172 
 28501 	 12.3739032 
 28601 	 12.9518012 
 28701 	 12.9097602 
 28801 	 12.8784702 
 28901 	 13.0344902 
 29001 	 12.7954452 
 29101 	 12.6959372 
 29201 	 12.8286782 
 29301 	 12.6599932 
 29401 	 12.5736532 
 29501 	 12.7055672 
 29601 	 12.8011492 
 29701 	 13.2956272 
 29801 	 13.3495412 
 29901 	 13.3951282 
 30001 	 13.1804922 
 30101 	 12.8615792 
 30201 	 12.6322802 
 30301 	 12.6135462 
 30401 	 12.3687872 
 30501 	 12.1932482 
 30601 	 11.4085612 
 30701 	 11.1423602 
 30801 	 11.2872772 
 30901 	 10.9428852 
 31001 	 10.9987802 
 31101 	 11.0338932 
 31201 	 11.1877222 
 31301 	 11.3852482 
 31401 	 11.4866942 
 31501 	 11.5034162 
 31601 	 11.6917812 
 31701 	 11.6942272 
 31801 	 11.7882382 
 31901 	 11.9453872 
 32001 	 12.2463262 
 32101 	 12.2788582 
 32201 	 12.1232572 
 32301 	 12.2097052 
 32401 	 12.2513552 
 32501 	 12.3583712 
 32601 	 12.3721422 
 32701 	 12.1992992 
 32801 	 12.2462342 
 32901 	 12.2255962 
 33001 	 12.2642822 
 33101 	 12.2129182 
 33201 	 12.2567112 
 33301 	 12.3335152 
 33401 	 11.8908772 
 33501 	 11.8451442 
 33601 	 11.8213012 
 33701 	 12.5043672 
 33801 	 12.8667552 
 33901 	 12.4844172 
 34001 	 13.1275652 
 34101 	 13.4363962 
 34201 	 13.6449322 
 34301 	 13.7451782 
 34401 	 13.5324612 
 34501 	 13.5847652 
 34601 	 13.0334222 
 34701 	 13.1711962 
 34801 	 13.0495082 
 34901 	 12.9371962 
 35001 	 12.7260392 
 35101 	 12.6826372 
 35201 	 12.3377912 
 35301 	 12.3089742 
 35401 	 12.5366022 
 35501 	 12.4174652 
 35601 	 12.5754142 
 35701 	 12.5397672 
 35801 	 12.6003162 
 35901 	 12.7089492 
 36001 	 12.7502792 
 36101 	 12.5568842 
 36201 	 12.3885942 
 36301 	 11.7250912 
 36401 	 11.7593732 
 36501 	 11.7106622 
 36601 	 11.5536952 
 36701 	 11.4085142 
 36801 	 11.3843542 
 36901 	 11.1956992 
 37001 	 11.0144022 
 37101 	 10.9313082 
 37201 	 10.8555812 
 37301 	 10.7255252 
 37401 	 10.6252692 
 37501 	 10.8618712 
 37601 	 10.5153942 
 37701 	 10.1851212 
 37801 	 10.1967482 
 37901 	 9.8502772 
 38001 	 9.4618502 
 38101 	 9.6066022 
 38201 	 9.6743772 
 38301 	 10.2967852 
 38401 	 10.0898502 
 38501 	 9.8885562 
 38601 	 10.0469832 
 38701 	 10.1827742 
 38801 	 9.9234762 
 38901 	 9.9848592 
 39001 	 10.1727682 
 39101 	 10.7431792 
 39201 	 10.8993872 
 39301 	 11.2010512 
 39401 	 11.1783372 
 39501 	 10.8733192 
 39601 	 10.4641852 
 39701 	 10.1046322 
 39801 	 10.0463142 
 39901 	 10.4801472 
 40001 	 10.4179972 
 40101 	 10.4573812 
 40201 	 10.0800332 
 40301 	 9.9462152 
 40401 	 9.7613082 
 40501 	 9.9496112 
 40601 	 10.0879032 
 40701 	 10.1305452 
 40801 	 10.6015852 
 40901 	 10.0199852 
 41001 	 9.8589802 
 41101 	 10.0675522 
 41201 	 10.0960532 
 41301 	 10.0922472 
 41401 	 10.3674232 
 41501 	 10.2217182 
 41601 	 9.9881772 
 41701 	 9.8988212 
 41801 	 9.5140312 
 41901 	 9.4594562 
 42001 	 9.3389382 
 42101 	 9.0135882 
 42201 	 9.0708782 
 42301 	 8.9908222 
 42401 	 8.8265792 
 42501 	 8.7026122 
 42601 	 8.4440872 
 42701 	 8.3942692 
 42801 	 8.6863872 
 42901 	 8.8655292 
 43001 	 9.0513762 
 43101 	 9.1529632 
 43201 	 9.1800952 
 43301 	 9.0640102 
 43401 	 9.1633572 
 43501 	 9.3915972 
 43601 	 9.3789132 
 43701 	 9.4141362 
 43801 	 9.0323072 
 43901 	 9.9125482 
 44001 	 10.0593432 
 44101 	 10.1806122 
 44201 	 10.0069412 
 44301 	 10.3480092 
 44401 	 10.7569522 
 44501 	 11.3722912 
 44601 	 11.3846492 
 44701 	 11.3399652 
 44801 	 11.4602762 
 44901 	 11.2446292 
 45001 	 11.3130862 
 45101 	 11.5611312 
 45201 	 11.8019502 
 45301 	 12.1042482 
 45401 	 12.4073942 
 45501 	 12.5816572 
 45601 	 12.4005712 
 45701 	 11.9310372 
 45801 	 11.5668652 
 45901 	 11.4743602 
 46001 	 11.6108452 
 46101 	 11.6180602 
 46201 	 11.4028212 
 46301 	 11.3606642 
 46401 	 11.1757292 
 46501 	 11.1223352 
 46601 	 10.9791522 
 46701 	 11.0816162 
 46801 	 11.1776172 
 46901 	 11.6595582 
 47001 	 11.6325252 
 47101 	 11.8358962 
 47201 	 11.7923792 
 47301 	 11.8461532 
 47401 	 11.6160872 
 47501 	 11.4791102 
 47601 	 11.6162392 
 47701 	 11.8160262 
 47801 	 11.6292452 
 47901 	 11.8299012 
 48001 	 11.5363112 
 48101 	 11.4452722 
 48201 	 11.5759212 
 48301 	 11.2077272 
 48401 	 11.3313092 
 48501 	 11.5918092 
 48601 	 11.6569672 
 48701 	 11.8462322 
 48801 	 11.8249512 
 48901 	 11.6094782 
 49001 	 11.0450382 
 49101 	 10.7688252 
 49201 	 10.8184922 
 49301 	 10.5524272 
 49401 	 10.2161532 
 49501 	 9.9684802 
 49601 	 10.1029042 
 49701 	 9.8562102 
 49801 	 10.2023492 
 49901 	 10.1574342 
 50001 	 10.4446152 
 50101 	 10.1406362 
 50201 	 10.4173532 
 50301 	 10.2016732 
 50401 	 10.0347582 
 50501 	 10.0775242 
 50601 	 10.1148332 
 50701 	 9.8222752 
 50801 	 9.7294632 
 50901 	 9.4937412 
 51001 	 9.5779172 
 51101 	 9.5115202 
 51201 	 9.4705542 
 51301 	 9.3866432 
 51401 	 9.2591322 
 51501 	 9.2266352 
 51601 	 9.3432092 
 51701 	 9.6520422 
 51801 	 9.5907252 
 51901 	 9.5093272 
 52001 	 9.4431212 
 52101 	 9.7779832 
 52201 	 9.8674402 
 52301 	 9.6944242 
 52401 	 9.4431592 
 52501 	 9.5597372 
 52601 	 9.8968582 
 52701 	 9.7392052 
 52801 	 9.6223702 
 52901 	 9.5523672 
 53001 	 9.4782302 
 53101 	 9.4951802 
 53201 	 9.3602052 
 53301 	 9.2013912 
 53401 	 9.4433542 
 53501 	 9.7041932 
 53601 	 9.9617392 
 53701 	 10.4057082 
 53801 	 10.4251742 
 53901 	 10.2981792 
 54001 	 10.3607682 
 54101 	 10.0938892 
 54201 	 9.9916962 
 54301 	 10.1801672 
 54401 	 10.0003162 
 54501 	 10.1934772 
 54601 	 10.1501772 
 54701 	 9.8647032 
 54801 	 9.8996232 
 54901 	 10.1488662 
 55001 	 10.0127852 
 55101 	 10.3526152 
 55201 	 10.8332842 
 55301 	 11.0036962 
 55401 	 10.9484272 
 55501 	 11.1317342 
 55601 	 11.0360182 
 55701 	 11.1147772 
 55801 	 11.1743202 
 55901 	 10.7540072 
 56001 	 10.5250252 
 56101 	 10.1950582 
 56201 	 9.8357612 
 56301 	 9.7912902 
 56401 	 9.9178352 
 56501 	 9.8809312 
 56601 	 9.4121222 
 56701 	 9.2481972 
 56801 	 9.0320202 
 56901 	 9.0908502 
 57001 	 8.8138112 
 57101 	 8.5633422 
 57201 	 8.4174792 
 57301 	 8.7912352 
 57401 	 9.0339102 
 57501 	 9.4235652 
 57601 	 9.6578192 
 57701 	 9.5732562 
 57801 	 9.7373922 
 57901 	 9.9329082 
 58001 	 10.4336092 
 58101 	 10.4335702 
 58201 	 10.5563542 
 58301 	 10.4499662 
 58401 	 10.5216932 
 58501 	 10.8701392 
 58601 	 10.7343522 
 58701 	 10.8566242 
 58801 	 10.9152052 
 58901 	 11.1053402 
 59001 	 11.3502152 
 59101 	 11.4986462 
 59201 	 11.3511382 
 59301 	 11.0491022 
 59401 	 10.9504802 
 59501 	 10.6614102 
 59601 	 10.5139922 
 59701 	 10.9219082 
 59801 	 11.1472062 
 59901 	 11.3296682 
 60001 	 11.7843712 
 60101 	 11.9450002 
 60201 	 11.6684682 
 60301 	 11.8170782 
 60401 	 11.8171772 
 60501 	 12.0317492 
 60601 	 11.9167352 
 60701 	 12.2656512 
 60801 	 12.2436602 
 60901 	 12.2668712 
 61001 	 12.1766592 
 61101 	 11.8220982 
 61201 	 11.7313152 
 61301 	 11.8059412 
 61401 	 11.5841042 
 61501 	 11.3957622 
 61601 	 10.8045662 
 61701 	 10.6643042 
 61801 	 10.3903952 
 61901 	 10.5654772 
 62001 	 10.8142562 
 62101 	 11.0240312 
 62201 	 11.2408352 
 62301 	 11.9746962 
 62401 	 12.5833202 
 62501 	 12.7578712 
 62601 	 12.7086762 
 62701 	 12.4523412 
 62801 	 12.1788422 
 62901 	 12.1908932 
 63001 	 12.2350392 
 63101 	 11.9941942 
 63201 	 11.7539452 
 63301 	 11.6009582 
 63401 	 11.5543372 
 63501 	 11.6192042 
 63601 	 11.4048442 
 63701 	 11.3788152 
 63801 	 10.9501012 
 63901 	 10.7074252 
 64001 	 10.1784292 
 64101 	 8.4892522 
 64201 	 6.3808052 
 64301 	 5.4104902 
 64401 	 5.1626962 
 64501 	 5.0966222 
 64601 	 5.1647692 
 64701 	 5.2463432 
 64801 	 5.0948472 
 64901 	 4.8219862 
 65001 	 4.7578342 
 65101 	 4.9754662 
 65201 	 5.2722362 
 65301 	 5.3086822 
 65401 	 5.4930572 
 65501 	 5.7544462 
 65601 	 5.5694152 
 65701 	 5.3883712 
 65801 	 5.4202932 
 65901 	 5.8975462 
 66001 	 6.1199112 
 66101 	 6.1904052 
 66201 	 6.3681032 
 66301 	 6.4738352 
 66401 	 6.6677792 
 66501 	 6.9465832 
 66601 	 7.1372732 
 66701 	 7.0647842 
 66801 	 7.2479922 
 66901 	 7.3888552 
 67001 	 7.5593212 
 67101 	 7.3333382 
 67201 	 7.6616442 
 67301 	 7.6579212 
 67401 	 7.6961472 
 67501 	 7.9007732 
 67601 	 8.2262402 
 67701 	 8.1891992 
 67801 	 7.9356252 
 67901 	 7.9993092 
 68001 	 7.8294822 
 68101 	 7.9535972 
 68201 	 7.8734262 
 68301 	 7.9228632 
 68401 	 7.7470912 
 68501 	 7.6473792 
 68601 	 7.5702872 
 68701 	 7.1284062 
 68801 	 7.0859622 
 68901 	 7.1670882 
 69001 	 7.4133482 
 69101 	 7.5874372 
 69201 	 7.2427012 
 69301 	 7.2578032 
 69401 	 7.3065862 
 69501 	 7.4329192 
 69601 	 7.5813242 
 69701 	 7.5753622 
 69801 	 7.6447192 
 69901 	 7.6765532 
 70001 	 8.0301212 
 70101 	 8.2130982 
 70201 	 8.1010202 
 70301 	 8.0488052 
 70401 	 8.2522252 
 70501 	 8.1838932 
 70601 	 8.4832472 
 70701 	 8.6758032 
 70801 	 9.0678202 
 70901 	 9.4870412 
 71001 	 9.4966402 
 71101 	 9.4381412 
 71201 	 9.2199032 
 71301 	 9.5589612 
 71401 	 9.3442302 
 71501 	 9.1317032 
 71601 	 9.1677872 
 71701 	 8.9884982 
 71801 	 9.2476122 
 71901 	 9.2940542 
 72001 	 9.4385762 
 72101 	 9.1910472 
 72201 	 9.3435962 
 72301 	 9.1046912 
 72401 	 8.6718572 
 72501 	 8.4518442 
 72601 	 8.6198182 
 72701 	 8.6153182 
 72801 	 8.9811262 
 72901 	 9.0513312 
 73001 	 9.0945042 
 73101 	 9.3713262 
 73201 	 9.1028562 
 73301 	 9.0630622 
 73401 	 9.0497732 
 73501 	 9.1688602 
 73601 	 9.2961482 
 73701 	 9.5176892 
 73801 	 9.5615742 
 73901 	 9.7645212 
 74001 	 9.9169972 
 74101 	 9.9147242 
 74201 	 10.2166772 
 74301 	 10.4654342 
 74401 	 10.4022872 
 74501 	 10.4123682 
 74601 	 10.4289942 
 74701 	 10.4928512 
 74801 	 10.4776282 
 74901 	 10.4950472 
 75001 	 10.3745522 
 75101 	 9.9719812 
 75201 	 9.7412852 
 75301 	 9.5083352 
 75401 	 9.4326842 
 75501 	 9.3567912 
 75601 	 9.4511922 
 75701 	 8.8992382 
 75801 	 8.7768122 
 75901 	 8.8416812 
 76001 	 8.8286552 
 76101 	 8.9366432 
 76201 	 8.8549882 
 76301 	 8.4989592 
 76401 	 8.6950982 
 76501 	 8.7519252 
 76601 	 8.6351582 
 76701 	 8.9013162 
 76801 	 8.8082122 
 76901 	 8.9175832 
 77001 	 8.7129472 
 77101 	 9.0680472 
 77201 	 9.0818402 
 77301 	 8.7519712 
 77401 	 9.0619632 
 77501 	 9.2902662 
 77601 	 8.9609352 
 77701 	 9.0304982 
 77801 	 9.3248132 
 77901 	 9.3653642 
 78001 	 9.4804032 
 78101 	 9.2418562 
 78201 	 9.1926132 
 78301 	 9.1797392 
 78401 	 9.2120862 
 78501 	 9.2447162 
 78601 	 9.4912692 
 78701 	 9.2930192 
 78801 	 9.1860742 
 78901 	 8.9491602 
 79001 	 9.3346632 
 79101 	 10.0249952 
 79201 	 10.3866262 
 79301 	 10.3319892 
 79401 	 10.6511852 
 79501 	 10.4960362 
 79601 	 10.4762012 
 79701 	 10.0493722 
 79801 	 9.5261972 
 79901 	 9.4550642 
 80001 	 8.9525952 
 80101 	 9.4337102 
 80201 	 9.2964952 
 80301 	 8.9202152 
 80401 	 9.2400922 
 80501 	 9.5594122 
 80601 	 10.3196062 
 80701 	 10.7086342 
 80801 	 10.5405022 
 80901 	 10.2357102 
 81001 	 10.3413542 
 81101 	 10.5169302 
 81201 	 10.6282122 
 81301 	 10.1145562 
 81401 	 10.1009012 
 81501 	 9.9891852 
 81601 	 10.5166872 
 81701 	 10.3243642 
 81801 	 10.3889982 
 81901 	 9.7653692 
 82001 	 9.6133212 
 82101 	 10.1879872 
 82201 	 10.1017132 
 82301 	 9.8980572 
 82401 	 10.1424772 
 82501 	 10.1157142 
 82601 	 9.8122062 
 82701 	 9.7043312 
 82801 	 9.6943882 
 82901 	 9.4820082 
 83001 	 9.4681482 
 83101 	 9.6282642 
 83201 	 9.3415412 
 83301 	 9.3497732 
 83401 	 9.4026042 
 83501 	 9.3436042 
 83601 	 9.0128032 
 83701 	 8.8362672 
 83801 	 8.8978832 
 83901 	 8.7551492 
 84001 	 9.1097082 
 84101 	 9.1676342 
 84201 	 9.2891652 
 84301 	 9.2567612 
 84401 	 9.0251592 
 84501 	 8.5739882 
 84601 	 8.7144042 
 84701 	 8.6664932 
 84801 	 8.8151982 
 84901 	 9.4769472 
 85001 	 10.0237582 
 85101 	 10.3122162 
 85201 	 10.3372842 
 85301 	 10.5263872 
 85401 	 10.6225282 
 85501 	 10.4879012 
 85601 	 10.8222952 
 85701 	 10.9647722 
 85801 	 10.8411952 
 85901 	 11.2151112 
 86001 	 11.0369262 
 86101 	 10.7631342 
 86201 	 10.6527222 
 86301 	 10.1214872 
 86401 	 10.3934292 
 86501 	 10.1043092 
 86601 	 10.1739322 
 86701 	 10.1631792 
 86801 	 10.0955462 
 86901 	 10.2237682 
 87001 	 10.4120812 
 87101 	 10.4954032 
 87201 	 10.1173812 
 87301 	 10.2437822 
 87401 	 9.9651982 
 87501 	 9.4180042 
 87601 	 9.5386782 
 87701 	 9.4684562 
 87801 	 9.3143402 
 87901 	 9.6062842 
 88001 	 9.6477212 
 88101 	 9.5057222 
 88201 	 9.6330132 
 88301 	 9.5616662 
 88401 	 9.6907062 
 88501 	 9.8446992 
 88601 	 10.1377392 
 88701 	 10.1844992 
 88801 	 10.5567092 
 88901 	 10.8337902 
 89001 	 11.3247962 
 89101 	 11.1883502 
 89201 	 10.9714652 
 89301 	 11.0208332 
 89401 	 11.0263072 
 89501 	 10.7660622 
 89601 	 11.2351552 
 89701 	 11.1466162 
 89801 	 11.3065242 
 89901 	 11.3843302 
 90001 	 11.4529712 
 90101 	 11.3406022 
 90201 	 11.2615872 
 90301 	 11.3362202 
 90401 	 11.0341582 
 90501 	 10.6703332 
 90601 	 10.7937002 
 90701 	 10.9077542 
 90801 	 11.0196212 
 90901 	 10.9398952 
 91001 	 10.7890812 
 91101 	 10.4800012 
 91201 	 10.1566862 
 91301 	 10.2049582 
 91401 	 10.6657682 
 91501 	 11.0839362 
 91601 	 11.0230202 
 91701 	 11.6711722 
 91801 	 11.6098502 
 91901 	 11.7214952 
 92001 	 11.8685932 
 92101 	 12.2723732 
 92201 	 12.3199132 
 92301 	 12.0472662 
 92401 	 12.0876002 
 92501 	 12.3420522 
 92601 	 12.1683932 
 92701 	 12.4098762 
 92801 	 12.3073692 
 92901 	 13.1966972 
 93001 	 12.7806392 
 93101 	 12.7494502 
 93201 	 12.8642782 
 93301 	 12.7890232 
 93401 	 12.8363602 
 93501 	 12.7155962 
 93601 	 12.3166172 
 93701 	 11.4246852 
 93801 	 11.3181052 
 93901 	 11.0195102 
 94001 	 10.7604052 
 94101 	 10.5239372 
 94201 	 10.3848392 
 94301 	 10.2951402 
 94401 	 10.4081572 
 94501 	 10.1296362 
 94601 	 9.8882972 
 94701 	 9.6254492 
 94801 	 9.3287942 
 94901 	 9.2647602 
 95001 	 8.9527632 
 95101 	 8.4601052 
 95201 	 8.2504292 
 95301 	 8.2433152 
 95401 	 8.7509822 
 95501 	 9.2061262 
 95601 	 9.5875922 
 95701 	 9.7305262 
 95801 	 9.3956262 
 95901 	 9.6867572 
 96001 	 9.9737692 
 96101 	 10.0258592 
 96201 	 10.4877552 
 96301 	 10.3087262 
 96401 	 10.6570082 
 96501 	 11.0110702 
 96601 	 11.2223792 
 96701 	 11.2292242 
 96801 	 11.2461442 
 96901 	 11.6048352 
 97001 	 11.5367322 
 97101 	 11.7777442 
 97201 	 11.8675372 
 97301 	 11.5339052 
 97401 	 11.3001422 
 97501 	 10.8420622 
 97601 	 10.6125782 
 97701 	 11.3657662 
 97801 	 11.7734892 
 97901 	 11.8890982 
 98001 	 11.5087572 
 98101 	 11.6469802 
 98201 	 11.7031042 
 98301 	 11.9313812 
 98401 	 11.9676382 
 98501 	 11.9209762 
 98601 	 12.0482272 
 98701 	 11.9113632 
 98801 	 11.4396022 
 98901 	 11.7899272 
 99001 	 12.1682042 
 99101 	 12.5752822 
 99201 	 12.7779802 
 99301 	 12.4838152 
 99401 	 12.6107032 
 99501 	 12.2366552 
 99601 	 12.3403982 
 99701 	 12.5207012 
 99801 	 12.1581022 
 99901 	 12.0899342 
100001 	 12.1432712 
100101 	 12.3863112 
100201 	 12.3064002 
100301 	 12.2729942 
100401 	 12.0946382 
100501 	 11.9944282 
100601 	 11.3145072 
100701 	 11.7971782 
100801 	 11.6999852 
100901 	 11.3658782 
101001 	 11.4468112 
101101 	 11.2948702 
101201 	 11.5374792 
101301 	 11.3894232 
101401 	 11.3043682 
101501 	 11.3022272 
101601 	 11.2112542 
101701 	 10.9906622 
101801 	 10.3975902 
101901 	 10.0090632 
102001 	 9.8554732 
102101 	 9.7498062 
102201 	 9.7855352 
102301 	 9.7324692 
102401 	 9.5876832 
102501 	 9.4396072 
102601 	 9.7030332 
102701 	 9.7101262 
102801 	 10.0604342 
102901 	 9.9165082 
103001 	 9.7602612 
103101 	 9.6126892 
103201 	 9.6610012 
103301 	 9.5873652 
103401 	 9.4699002 
103501 	 9.5400012 
103601 	 9.4243882 
103701 	 9.4233522 
103801 	 9.8635312 
103901 	 9.9971322 
104001 	 10.3965992 
104101 	 10.8127292 
104201 	 10.7575022 
104301 	 11.1483462 
104401 	 11.2984262 
104501 	 11.0187042 
104601 	 11.1308412 
104701 	 11.1991792 
104801 	 11.2698622 
104901 	 11.0858642 
105001 	 10.8695872 
105101 	 10.6944412 
105201 	 10.5726332 
105301 	 10.7690962 
105401 	 10.4668022 
105501 	 10.0826132 
105601 	 10.0237342 
105701 	 10.0109862 
105801 	 10.3621832 
105901 	 10.8955022 
106001 	 10.7010702 
106101 	 10.8576412 
106201 	 11.0742432 
106301 	 11.2103002 
106401 	 11.2963912 
106501 	 11.8230362 
106601 	 11.7375302 
106701 	 11.6345742 
106801 	 12.0631962 
106901 	 11.6938592 
107001 	 11.5059592 
107101 	 11.1696632 
107201 	 11.3953762 
107301 	 11.3804282 
107401 	 11.1024222 
107501 	 10.8666392 
107601 	 10.8832492 
107701 	 10.9029032 
107801 	 10.9715972 
107901 	 10.9450722 
108001 	 10.7343632 
108101 	 10.8798412 
108201 	 11.1544182 
108301 	 11.1724212 
108401 	 11.2669302 
108501 	 11.4339102 
108601 	 11.3212622 
108701 	 11.0590542 
108801 	 11.0253002 
108901 	 10.8799642 
109001 	 10.7982912 
109101 	 10.3268042 
109201 	 10.5993552 
109301 	 10.9509652 
109401 	 11.4961712 
109501 	 11.8607292 
109601 	 11.6162022 
109701 	 11.6956182 
109801 	 11.6884802 
109901 	 11.7292702 
110001 	 11.7904892 
110101 	 11.9552612 
110201 	 12.0225162 
110301 	 12.1203912 
110401 	 11.9204412 
110501 	 12.1223432 
110601 	 12.4143692 
110701 	 12.1836962 
110801 	 11.8959732 
110901 	 11.9053672 
111001 	 12.2325552 
111101 	 11.8112472 
111201 	 11.9193832 
111301 	 11.8649402 
111401 	 12.1469612 
111501 	 12.4012812 
111601 	 12.1865032 
111701 	 11.9612652 
111801 	 11.5763372 
111901 	 11.5386622 
112001 	 11.2426592 
112101 	 11.1495992 
112201 	 10.8722342 
112301 	 11.0110682 
112401 	 10.5777242 
112501 	 10.1859242 
112601 	 10.3533322 
112701 	 10.4140822 
112801 	 10.6166432 
112901 	 10.3233562 
113001 	 10.1999862 
113101 	 10.0553122 
113201 	 9.9773212 
113301 	 10.2472912 
113401 	 10.1810112 
113501 	 10.2309902 
113601 	 10.1093902 
113701 	 10.1012272 
113801 	 10.1210312 
113901 	 10.0627242 
114001 	 10.4814722 
114101 	 10.5162232 
114201 	 10.6684632 
114301 	 10.4448682 
114401 	 10.4946982 
114501 	 11.1002182 
114601 	 11.1581832 
114701 	 11.0828102 
114801 	 11.4043012 
114901 	 11.9628132 
115001 	 11.8142012 
115101 	 12.1748392 
115201 	 12.3395262 
115301 	 12.1203722 
115401 	 11.9098832 
115501 	 11.6120872 
115601 	 11.5842242 
115701 	 11.2991722 
115801 	 11.3871162 
115901 	 11.0361522 
116001 	 11.2011482 
116101 	 11.3827952 
116201 	 10.9689332 
116301 	 10.7159052 
116401 	 11.0522642 
116501 	 11.0818432 
116601 	 11.0567492 
116701 	 10.9628482 
116801 	 11.0824332 
116901 	 11.1613922 
117001 	 10.9791912 
117101 	 11.1023802 
117201 	 11.5122342 
117301 	 11.8479422 
117401 	 12.0698242 
117501 	 11.9323562 
117601 	 12.3373102 
117701 	 12.7013662 
117801 	 12.5562812 
117901 	 12.3316012 
118001 	 11.9523602 
118101 	 11.6688742 
118201 	 11.1473122 
118301 	 10.9041252 
118401 	 11.0698582 
118501 	 11.5779732 
118601 	 11.1715052 
118701 	 11.4349602 
118801 	 11.6349972 
118901 	 11.3515872 
119001 	 12.1313772 
119101 	 12.1732702 
119201 	 12.1284192 
119301 	 12.5337252 
119401 	 13.0820002 
119501 	 13.2547632 
119601 	 13.3667812 
119701 	 13.1449492 
119801 	 13.0737442 
119901 	 13.0229602 
120001 	 12.9120422 
120101 	 12.3729292 
120201 	 12.3253882 
120301 	 12.0997132 
120401 	 12.3101102 
120501 	 12.2005302 
120601 	 11.8211952 
120701 	 12.0095242 
120801 	 12.2864662 
120901 	 12.1495212 
121001 	 12.2031662 
121101 	 12.1492952 
121201 	 12.1734282 
121301 	 12.1895432 
121401 	 12.0368642 
121501 	 11.8586822 
121601 	 11.9937632 
121701 	 11.8284542 
121801 	 11.3571402 
121901 	 11.7059142 
122001 	 11.2946302 
122101 	 11.1278362 
122201 	 11.0918822 
122301 	 11.2243442 
122401 	 11.4767832 
122501 	 11.2816522 
122601 	 10.9728842 
122701 	 11.5760172 
122801 	 11.4667302 
122901 	 11.3441812 
123001 	 11.6660972 
123101 	 11.4288632 
123201 	 11.3615852 
123301 	 11.0718972 
123401 	 10.9863232 
123501 	 10.6920422 
123601 	 11.0167482 
123701 	 11.3155522 
123801 	 11.4311552 
123901 	 11.1170622 
124001 	 11.4247832 
124101 	 11.0819022 
124201 	 11.6086872 
124301 	 11.5269802 
124401 	 11.5939352 
124501 	 11.4363332 
124601 	 11.0439302 
124701 	 11.3610912 
124801 	 11.4137602 
124901 	 11.2907762 
125001 	 11.5619132 
125101 	 11.4483132 
125201 	 11.3448152 
125301 	 11.2839942 
125401 	 11.1414772 
125501 	 11.1144922 
125601 	 11.3292862 
125701 	 11.8459952 
125801 	 11.6533872 
125901 	 11.1953702 
126001 	 10.8832992 
126101 	 11.1222602 
126201 	 11.0921502 
126301 	 10.6749932 
126401 	 10.6217472 
126501 	 10.3214492 
126601 	 10.1090422 
126701 	 10.1887712 
126801 	 10.3133232 
126901 	 10.6046272 
127001 	 10.6482342 
127101 	 10.3215962 
127201 	 10.5762782 
127301 	 10.2856012 
127401 	 10.6255702 


==> fig/plots_20dB/STFE/DeepAdaptive_AEC_model_8_LogMSE_LogMSEMS_ERNST_cluster_ern_CL_VCTKem_16_1080_1_full_fin_CS_SER0_SNR0_BB_EoT.txt <==
    01 	 11.8779642 
   101 	 14.8727392 
   201 	 14.5919722 
   301 	 13.2830822 
   401 	 11.0052232 
   501 	 8.4566832 
   601 	 6.8028402 
   701 	 5.7967832 
   801 	 5.0005632 
   901 	 4.7012342 
  1001 	 4.3823892 
  1101 	 4.2196032 
  1201 	 3.9970122 
  1301 	 3.7900612 
  1401 	 3.5313222 
  1501 	 3.5708352 
  1601 	 3.5021252 
  1701 	 3.2416252 
  1801 	 3.2045972 
  1901 	 3.3826402 
  2001 	 3.2065792 
  2101 	 3.1956372 
  2201 	 3.3720682 
  2301 	 4.2518912 
  2401 	 5.6976422 
  2501 	 6.5502272 
  2601 	 7.3195372 
  2701 	 8.4528842 
  2801 	 10.3271672 
  2901 	 12.2769332 
  3001 	 13.3577832 
  3101 	 14.1183282 
  3201 	 14.8924192 
  3301 	 16.0356032 
  3401 	 16.3628482 
  3501 	 16.6940602 
  3601 	 17.0784052 
  3701 	 17.2828822 
  3801 	 17.4712532 
  3901 	 18.3997542 
  4001 	 18.8997502 
  4101 	 19.5204192 
  4201 	 19.4738812 
  4301 	 19.1067642 
  4401 	 19.5501762 
  4501 	 19.6353642 
  4601 	 19.5649562 
  4701 	 19.3016352 
  4801 	 19.2825932 
  4901 	 19.6225672 
  5001 	 19.5513272 
  5101 	 19.7488372 
  5201 	 19.4155822 
  5301 	 19.4943312 
  5401 	 19.8395842 
  5501 	 20.0036822 
  5601 	 19.7994382 
  5701 	 19.8007412 
  5801 	 19.8370052 
  5901 	 20.5468452 
  6001 	 20.2234442 
  6101 	 20.4213352 
  6201 	 20.3587192 
  6301 	 20.9306012 
  6401 	 21.0790532 
  6501 	 21.0679292 
  6601 	 21.1831972 
  6701 	 22.0131772 
  6801 	 22.2141162 
  6901 	 22.6153712 
  7001 	 23.0400642 
  7101 	 23.0318032 
  7201 	 22.8005872 
  7301 	 22.9358892 
  7401 	 22.8458472 
  7501 	 22.2943642 
  7601 	 22.2757012 
  7701 	 21.5755402 
  7801 	 21.5424772 
  7901 	 21.6353572 
  8001 	 21.5377472 
  8101 	 21.6015652 
  8201 	 21.4642472 
  8301 	 21.2781472 
  8401 	 21.0621252 
  8501 	 20.9021852 
  8601 	 21.2298762 
  8701 	 21.4928412 
  8801 	 21.1846952 
  8901 	 21.2320112 
  9001 	 21.2525442 
  9101 	 20.7812052 
  9201 	 20.7333132 
  9301 	 20.6404962 
  9401 	 21.0863372 
  9501 	 20.7016252 
  9601 	 20.5441532 
  9701 	 20.5809752 
  9801 	 20.5158752 
  9901 	 20.7224252 
 10001 	 21.1668962 
 10101 	 21.1926672 
 10201 	 21.5864282 
 10301 	 21.8001532 
 10401 	 21.6119142 
 10501 	 22.0130662 
 10601 	 22.2459092 
 10701 	 22.7103612 
 10801 	 22.4567902 
 10901 	 22.4122782 
 11001 	 22.4318182 
 11101 	 22.5061842 
 11201 	 22.2773622 
 11301 	 22.1613272 
 11401 	 22.2377602 
 11501 	 22.0306552 
 11601 	 22.1256442 
 11701 	 21.8690302 
 11801 	 21.8671112 
 11901 	 21.6384682 
 12001 	 21.6631662 
 12101 	 22.2384132 
 12201 	 22.0660702 
 12301 	 21.8491372 
 12401 	 21.7016002 
 12501 	 21.3358852 
 12601 	 21.2819662 
 12701 	 21.2452602 
 12801 	 21.2020482 
 12901 	 21.1619552 
 13001 	 21.5930812 
 13101 	 21.4022082 
 13201 	 21.6447892 
 13301 	 21.3528772 
 13401 	 20.9753352 
 13501 	 20.7100002 
 13601 	 20.5268982 
 13701 	 20.7575782 
 13801 	 20.5737652 
 13901 	 20.0170152 
 14001 	 20.4053112 
 14101 	 20.4449602 
 14201 	 20.2929262 
 14301 	 20.2665022 
 14401 	 20.4276632 
 14501 	 19.9794262 
 14601 	 19.8843762 
 14701 	 19.9013472 
 14801 	 19.4859692 
 14901 	 19.3171782 
 15001 	 19.2671532 
 15101 	 19.6495242 
 15201 	 19.4505212 
 15301 	 18.9715432 
 15401 	 18.9239632 
 15501 	 18.8629132 
 15601 	 19.0762182 
 15701 	 18.9780232 
 15801 	 18.9082952 
 15901 	 18.6347042 
 16001 	 18.7621112 
 16101 	 18.5722022 
 16201 	 18.6026302 
 16301 	 18.6819942 
 16401 	 18.4946462 
 16501 	 18.9130982 
 16601 	 18.8467372 
 16701 	 18.6891292 
 16801 	 18.3899912 
 16901 	 18.7982672 
 17001 	 19.2078862 
 17101 	 19.1389162 
 17201 	 19.0860882 
 17301 	 19.0919282 
 17401 	 18.6955662 
 17501 	 17.8542302 
 17601 	 18.0577322 
 17701 	 18.2576252 
 17801 	 18.9279122 
 17901 	 19.4202282 
 18001 	 19.2559652 
 18101 	 19.0051302 
 18201 	 18.9289932 
 18301 	 18.9482002 
 18401 	 19.2991172 
 18501 	 19.4188762 
 18601 	 19.6048012 
 18701 	 19.7152782 
 18801 	 19.8279922 
 18901 	 19.8711552 
 19001 	 19.6062082 
 19101 	 20.0154112 
 19201 	 19.5992242 
 19301 	 19.4434022 
 19401 	 19.2877902 
 19501 	 19.2532722 
 19601 	 19.6180882 
 19701 	 19.6030072 
 19801 	 19.1019022 
 19901 	 19.3655362 
 20001 	 19.0369042 
 20101 	 19.0841272 
 20201 	 19.2409742 
 20301 	 19.3411242 
 20401 	 19.3940092 
 20501 	 19.2340142 
 20601 	 18.9660872 
 20701 	 18.6933432 
 20801 	 18.6399282 
 20901 	 18.7663282 
 21001 	 19.0375172 
 21101 	 18.5676352 
 21201 	 18.4624562 
 21301 	 18.8871782 
 21401 	 18.8877542 
 21501 	 19.3948412 
 21601 	 19.5328832 
 21701 	 19.3141092 
 21801 	 19.4709622 
 21901 	 19.9178002 
 22001 	 20.0186322 
 22101 	 19.4647012 
 22201 	 19.2869992 
 22301 	 18.9345772 
 22401 	 18.8172292 
 22501 	 18.8198562 
 22601 	 18.4847352 
 22701 	 18.5726602 
 22801 	 18.7045072 
 22901 	 18.3600452 
 23001 	 18.2557192 
 23101 	 17.9149972 
 23201 	 17.6823092 
 23301 	 17.6119942 
 23401 	 17.3271742 
 23501 	 17.2667982 
 23601 	 16.9230272 
 23701 	 17.1121942 
 23801 	 16.9270942 
 23901 	 16.9414762 
 24001 	 16.7800922 
 24101 	 16.9160912 
 24201 	 16.6811262 
 24301 	 17.2942622 
 24401 	 17.9452282 
 24501 	 17.9875852 
 24601 	 17.9296152 
 24701 	 17.7456952 
 24801 	 17.1659992 
 24901 	 17.4176582 
 25001 	 17.6961752 
 25101 	 17.8032092 
 25201 	 17.6954742 
 25301 	 17.6036982 
 25401 	 17.2825732 
 25501 	 16.8700402 
 25601 	 16.1985102 
 25701 	 16.1636992 
 25801 	 16.4765092 
 25901 	 16.6489942 
 26001 	 17.0456342 
 26101 	 17.1952262 
 26201 	 17.8091482 
 26301 	 17.9283202 
 26401 	 17.8428722 
 26501 	 17.9845392 
 26601 	 18.0426332 
 26701 	 18.1678952 
 26801 	 18.2373442 
 26901 	 18.3290802 
 27001 	 18.6384132 
 27101 	 18.4356182 
 27201 	 18.1994092 
 27301 	 17.9257362 
 27401 	 18.0369622 
 27501 	 17.8966902 
 27601 	 17.7514352 
 27701 	 17.6360392 
 27801 	 17.9805492 
 27901 	 18.0025262 
 28001 	 17.8978972 
 28101 	 18.1349442 
 28201 	 18.1741662 
 28301 	 18.1225982 
 28401 	 17.8668522 
 28501 	 18.2644082 
 28601 	 18.6686722 
 28701 	 18.7323102 
 28801 	 18.5379632 
 28901 	 18.6477822 
 29001 	 18.4547142 
 29101 	 18.2369602 
 29201 	 18.4581242 
 29301 	 18.4011932 
 29401 	 18.1095522 
 29501 	 18.4498452 
 29601 	 18.6643312 
 29701 	 19.3507282 
 29801 	 19.4221382 
 29901 	 19.5135172 
 30001 	 19.0963362 
 30101 	 18.8707492 
 30201 	 18.6880582 
 30301 	 18.6526952 
 30401 	 18.5572292 
 30501 	 18.4608792 
 30601 	 18.0995542 
 30701 	 17.6645222 
 30801 	 17.5995262 
 30901 	 16.8805012 
 31001 	 17.0664162 
 31101 	 17.1572122 
 31201 	 17.2726142 
 31301 	 17.6428872 
 31401 	 17.7242392 
 31501 	 17.6894992 
 31601 	 17.5769062 
 31701 	 16.9603162 
 31801 	 17.2956382 
 31901 	 17.4572172 
 32001 	 17.4839042 
 32101 	 17.6998962 
 32201 	 17.8899792 
 32301 	 17.7196692 
 32401 	 18.0617622 
 32501 	 17.9533612 
 32601 	 17.5740152 
 32701 	 17.6664152 
 32801 	 17.5530032 
 32901 	 17.3707832 
 33001 	 17.6550432 
 33101 	 17.4318912 
 33201 	 17.5469972 
 33301 	 17.4186082 
 33401 	 17.1100602 
 33501 	 17.2799802 
 33601 	 17.4729312 
 33701 	 17.9956632 
 33801 	 18.3186952 
 33901 	 18.0598622 
 34001 	 18.5501852 
 34101 	 18.4779552 
 34201 	 18.6915872 
 34301 	 18.7385872 
 34401 	 18.8525392 
 34501 	 18.4966752 
 34601 	 18.4136192 
 34701 	 18.4983892 
 34801 	 18.4703302 
 34901 	 18.2936952 
 35001 	 18.1755692 
 35101 	 18.1580922 
 35201 	 17.9788892 
 35301 	 18.1120912 
 35401 	 18.2980322 
 35501 	 18.3039272 
 35601 	 18.4595742 
 35701 	 18.4985012 
 35801 	 18.2543572 
 35901 	 18.2464322 
 36001 	 18.1637312 
 36101 	 18.3703682 
 36201 	 18.4566062 
 36301 	 17.9677512 
 36401 	 18.0725262 
 36501 	 17.9149942 
 36601 	 17.3857532 
 36701 	 17.3158882 
 36801 	 17.0097372 
 36901 	 16.7803802 
 37001 	 16.7608512 
 37101 	 17.0060832 
 37201 	 16.7451622 
 37301 	 16.5260462 
 37401 	 16.1064192 
 37501 	 16.1553912 
 37601 	 15.9825962 
 37701 	 15.7778842 
 37801 	 15.5940342 
 37901 	 15.2777332 
 38001 	 14.8580222 
 38101 	 14.8239542 
 38201 	 14.7877322 
 38301 	 15.2285582 
 38401 	 14.8305532 
 38501 	 14.5795642 
 38601 	 15.1728312 
 38701 	 15.3611872 
 38801 	 14.9833722 
 38901 	 15.0975002 
 39001 	 15.1143542 
 39101 	 15.1797732 
 39201 	 15.3214842 
 39301 	 15.6748952 
 39401 	 15.7489342 
 39501 	 15.6282262 
 39601 	 15.3374122 
 39701 	 15.0392952 
 39801 	 14.6505342 
 39901 	 14.6840292 
 40001 	 14.9051572 
 40101 	 14.9620952 
 40201 	 14.6330192 
 40301 	 14.4904172 
 40401 	 14.3671172 
 40501 	 14.9780252 
 40601 	 15.0351762 
 40701 	 14.8528562 
 40801 	 14.9476152 
 40901 	 14.8494372 
 41001 	 14.7246822 
 41101 	 14.6603092 
 41201 	 14.3358862 
 41301 	 14.0344772 
 41401 	 14.3873112 
 41501 	 14.0473972 
 41601 	 13.7469672 
 41701 	 13.7464252 
 41801 	 13.3558602 
 41901 	 13.5942982 
 42001 	 13.6933522 
 42101 	 13.3107852 
 42201 	 13.8036942 
 42301 	 13.5996402 
 42401 	 13.3790582 
 42501 	 13.5580712 
 42601 	 13.1487742 
 42701 	 13.1750772 
 42801 	 13.0196042 
 42901 	 13.2244982 
 43001 	 13.4241742 
 43101 	 13.5760832 
 43201 	 13.5413252 
 43301 	 13.3793812 
 43401 	 13.5742632 
 43501 	 13.8187022 
 43601 	 13.8276002 
 43701 	 14.0198352 
 43801 	 13.9320762 
 43901 	 14.7866842 
 44001 	 14.6748232 
 44101 	 14.7779702 
 44201 	 14.7907322 
 44301 	 14.9307262 
 44401 	 15.1336742 
 44501 	 15.4092072 
 44601 	 15.5001052 
 44701 	 15.6722762 
 44801 	 15.7187092 
 44901 	 15.6338222 
 45001 	 15.6671602 
 45101 	 15.9417452 
 45201 	 16.5049592 
 45301 	 16.7120922 
 45401 	 16.9429822 
 45501 	 17.3378982 
 45601 	 16.9588432 
 45701 	 16.4739722 
 45801 	 16.3449332 
 45901 	 16.4678792 
 46001 	 16.7461062 
 46101 	 17.0523452 
 46201 	 16.4358842 
 46301 	 16.9115572 
 46401 	 16.8697412 
 46501 	 16.9829112 
 46601 	 16.8232812 
 46701 	 16.8339602 
 46801 	 16.8565862 
 46901 	 16.8777242 
 47001 	 17.0782982 
 47101 	 17.1677812 
 47201 	 17.1990242 
 47301 	 17.2298482 
 47401 	 17.0462022 
 47501 	 17.0868222 
 47601 	 16.9112682 
 47701 	 17.3817442 
 47801 	 17.4210142 
 47901 	 17.5043202 
 48001 	 17.5317462 
 48101 	 16.9559682 
 48201 	 17.0186222 
 48301 	 16.6699102 
 48401 	 16.6788472 
 48501 	 17.0568922 
 48601 	 17.0587332 
 48701 	 17.4874452 
 48801 	 17.6576612 
 48901 	 17.1863362 
 49001 	 16.6032802 
 49101 	 16.6563492 
 49201 	 16.7687322 
 49301 	 16.7707452 
 49401 	 16.5915592 
 49501 	 16.3428312 
 49601 	 15.6726972 
 49701 	 15.4269102 
 49801 	 15.2853162 
 49901 	 15.1807662 
 50001 	 15.5682432 
 50101 	 15.5468602 
 50201 	 15.5843392 
 50301 	 15.1750862 
 50401 	 15.0302112 
 50501 	 15.0411012 
 50601 	 15.1370152 
 50701 	 14.5879862 
 50801 	 14.6633842 
 50901 	 14.7061402 
 51001 	 14.7288982 
 51101 	 14.4071912 
 51201 	 14.7555082 
 51301 	 14.7009862 
 51401 	 14.6007632 
 51501 	 14.4266672 
 51601 	 14.6374002 
 51701 	 14.6531772 
 51801 	 14.8321512 
 51901 	 14.7585942 
 52001 	 14.8612092 
 52101 	 15.4494462 
 52201 	 15.3869132 
 52301 	 15.3226562 
 52401 	 15.0952942 
 52501 	 15.2643962 
 52601 	 15.2918982 
 52701 	 15.1548362 
 52801 	 15.2818212 
 52901 	 15.2645242 
 53001 	 15.2723912 
 53101 	 15.5257212 
 53201 	 15.3934862 
 53301 	 15.3131832 
 53401 	 15.6193782 
 53501 	 15.9781022 
 53601 	 16.3214872 
 53701 	 16.2072782 
 53801 	 16.2152352 
 53901 	 15.9669992 
 54001 	 16.0592172 
 54101 	 16.2116672 
 54201 	 16.2368122 
 54301 	 16.4462282 
 54401 	 16.4752402 
 54501 	 16.4369562 
 54601 	 16.3731782 
 54701 	 15.9772192 
 54801 	 16.1659722 
 54901 	 16.5625642 
 55001 	 16.3507772 
 55101 	 16.4761852 
 55201 	 16.9067672 
 55301 	 17.0143192 
 55401 	 16.4675342 
 55501 	 16.6237762 
 55601 	 16.4489762 
 55701 	 16.5814722 
 55801 	 16.1517312 
 55901 	 15.7359942 
 56001 	 15.4515502 
 56101 	 15.2839112 
 56201 	 15.2109822 
 56301 	 14.9622022 
 56401 	 14.9312212 
 56501 	 14.7764262 
 56601 	 14.6883882 
 56701 	 14.4316002 
 56801 	 14.1157862 
 56901 	 14.0924672 
 57001 	 14.1646832 
 57101 	 13.8665652 
 57201 	 13.3897672 
 57301 	 13.3402672 
 57401 	 13.9888422 
 57501 	 14.2584032 
 57601 	 14.4886002 
 57701 	 14.6027252 
 57801 	 14.5247442 
 57901 	 14.3951302 
 58001 	 14.8659592 
 58101 	 14.6434472 
 58201 	 15.3004582 
 58301 	 15.3235852 
 58401 	 15.4857062 
 58501 	 15.6255902 
 58601 	 15.6324532 
 58701 	 15.9685722 
 58801 	 15.9926942 
 58901 	 15.7705552 
 59001 	 16.0416102 
 59101 	 16.2451772 
 59201 	 16.2398782 
 59301 	 16.1891222 
 59401 	 16.0396222 
 59501 	 15.9840802 
 59601 	 15.6646652 
 59701 	 15.9813882 
 59801 	 16.3426482 
 59901 	 16.1892502 
 60001 	 16.5521242 
 60101 	 16.5868642 
 60201 	 16.5216132 
 60301 	 16.4178212 
 60401 	 16.1961572 
 60501 	 16.2332022 
 60601 	 16.1401322 
 60701 	 16.3734112 
 60801 	 16.2512552 
 60901 	 16.0120232 
 61001 	 16.3551632 
 61101 	 16.2083082 
 61201 	 16.2206472 
 61301 	 16.1783202 
 61401 	 16.1102802 
 61501 	 15.8775802 
 61601 	 15.5151322 
 61701 	 15.2466012 
 61801 	 15.3033212 
 61901 	 15.8063912 
 62001 	 16.2819432 
 62101 	 16.5615792 
 62201 	 16.7107532 
 62301 	 17.0171392 
 62401 	 17.3427382 
 62501 	 17.5366672 
 62601 	 17.5062602 
 62701 	 17.6771662 
 62801 	 17.7478112 
 62901 	 17.5132842 
 63001 	 17.3925552 
 63101 	 17.1648952 
 63201 	 17.1393322 
 63301 	 16.8515272 
 63401 	 16.8544282 
 63501 	 16.8916782 
 63601 	 16.6775162 
 63701 	 16.5208212 
 63801 	 16.5585502 
 63901 	 16.3347342 
 64001 	 15.7935102 
 64101 	 15.1216792 
 64201 	 14.5536112 
 64301 	 14.6870642 
 64401 	 14.4863532 
 64501 	 14.9886102 
 64601 	 15.2096632 
 64701 	 15.9434172 
 64801 	 16.1136222 
 64901 	 15.8496752 
 65001 	 15.9919962 
 65101 	 15.9118322 
 65201 	 16.4862242 
 65301 	 16.8949252 
 65401 	 16.2795032 
 65501 	 16.5423872 
 65601 	 16.5543582 
 65701 	 16.3347162 
 65801 	 16.3697152 
 65901 	 16.7982492 
 66001 	 16.9647072 
 66101 	 17.0102082 
 66201 	 17.2253222 
 66301 	 17.4362672 
 66401 	 17.5422992 
 66501 	 17.6497252 
 66601 	 17.7981962 
 66701 	 17.9881502 
 66801 	 17.6243832 
 66901 	 18.2041662 
 67001 	 18.3354602 
 67101 	 18.0904922 
 67201 	 18.4537112 
 67301 	 18.4403322 
 67401 	 18.3757172 
 67501 	 18.0685002 
 67601 	 18.6296662 
 67701 	 18.6830492 
 67801 	 18.1212492 
 67901 	 17.8236122 
 68001 	 17.8717832 
 68101 	 18.0682432 
 68201 	 18.0195042 
 68301 	 18.0122762 
 68401 	 18.1796622 
 68501 	 18.3211702 
 68601 	 18.4548482 
 68701 	 17.7593492 
 68801 	 17.4018682 
 68901 	 17.4966172 
 69001 	 17.5154182 
 69101 	 17.0863752 
 69201 	 16.9559502 
 69301 	 17.3129372 
 69401 	 17.1268532 
 69501 	 17.2383552 
 69601 	 17.2063412 
 69701 	 16.8118192 
 69801 	 16.9212672 
 69901 	 17.1717852 
 70001 	 17.1986052 
 70101 	 17.4125492 
 70201 	 17.4295142 
 70301 	 17.3253782 
 70401 	 17.3103622 
 70501 	 17.1959002 
 70601 	 17.9374642 
 70701 	 18.0337502 
 70801 	 18.2193852 
 70901 	 18.3772012 
 71001 	 18.1983962 
 71101 	 17.9134732 
 71201 	 17.6350222 
 71301 	 17.8110232 
 71401 	 17.1933432 
 71501 	 17.0745572 
 71601 	 17.2331322 
 71701 	 17.4675992 
 71801 	 17.4855392 
 71901 	 17.8244642 
 72001 	 17.6399862 
 72101 	 17.4112832 
 72201 	 17.1239882 
 72301 	 17.2241242 
 72401 	 16.6192472 
 72501 	 16.7303342 
 72601 	 17.1737512 
 72701 	 17.1808872 
 72801 	 17.5214512 
 72901 	 17.3266752 
 73001 	 16.7758542 
 73101 	 16.9160622 
 73201 	 16.7309932 
 73301 	 16.9956742 
 73401 	 17.0951952 
 73501 	 17.0630622 
 73601 	 16.9536362 
 73701 	 16.5880292 
 73801 	 16.3142252 
 73901 	 16.5138302 
 74001 	 16.5445742 
 74101 	 16.7919782 
 74201 	 16.6872302 
 74301 	 17.1582422 
 74401 	 17.0471302 
 74501 	 17.2999832 
 74601 	 17.5869662 
 74701 	 17.3588772 
 74801 	 17.3180972 
 74901 	 17.2930632 
 75001 	 17.5426302 
 75101 	 17.6929302 
 75201 	 17.2927852 
 75301 	 17.4481382 
 75401 	 17.6521932 
 75501 	 17.5968872 
 75601 	 17.4438322 
 75701 	 16.7506972 
 75801 	 16.4702082 
 75901 	 16.2924292 
 76001 	 16.3850722 
 76101 	 16.4328122 
 76201 	 16.1537962 
 76301 	 15.5391102 
 76401 	 15.4633792 
 76501 	 15.0555902 
 76601 	 14.7335302 
 76701 	 15.3923702 
 76801 	 15.2173152 
 76901 	 15.0388492 
 77001 	 15.0188872 
 77101 	 15.0281432 
 77201 	 14.9746172 
 77301 	 14.9292472 
 77401 	 15.4198152 
 77501 	 15.5641662 
 77601 	 15.5798142 
 77701 	 15.4852952 
 77801 	 15.7554512 
 77901 	 15.5521512 
 78001 	 15.3649272 
 78101 	 14.9875132 
 78201 	 14.9968422 
 78301 	 14.9141992 
 78401 	 15.0164442 
 78501 	 15.1856722 
 78601 	 15.2291242 
 78701 	 14.7625952 
 78801 	 14.7481662 
 78901 	 14.4099552 
 79001 	 14.4677282 
 79101 	 15.1397902 
 79201 	 15.4610452 
 79301 	 15.6332872 
 79401 	 16.0161952 
 79501 	 15.7110142 
 79601 	 15.7107382 
 79701 	 15.5753262 
 79801 	 15.1911072 
 79901 	 15.0895342 
 80001 	 14.7412342 
 80101 	 15.1572992 
 80201 	 14.9306922 
 80301 	 14.7895322 
 80401 	 15.1858742 
 80501 	 15.4209342 
 80601 	 16.0450022 
 80701 	 16.6254572 
 80801 	 16.6827702 
 80901 	 16.4654132 
 81001 	 16.3826532 
 81101 	 16.2226772 
 81201 	 16.3727692 
 81301 	 15.9261512 
 81401 	 15.7860642 
 81501 	 15.8315582 
 81601 	 15.9464662 
 81701 	 15.8493512 
 81801 	 15.9736222 
 81901 	 15.3577002 
 82001 	 15.0273212 
 82101 	 15.3941472 
 82201 	 15.4939202 
 82301 	 15.3939682 
 82401 	 15.4649142 
 82501 	 15.4492752 
 82601 	 15.2283072 
 82701 	 14.6527542 
 82801 	 14.3608322 
 82901 	 14.0855532 
 83001 	 14.2012382 
 83101 	 14.1822852 
 83201 	 14.2305432 
 83301 	 14.0230422 
 83401 	 14.1399962 
 83501 	 13.9324392 
 83601 	 13.5969662 
 83701 	 13.5252952 
 83801 	 13.0113322 
 83901 	 12.7382052 
 84001 	 12.9925362 
 84101 	 13.2391972 
 84201 	 13.2858912 
 84301 	 13.1474932 
 84401 	 12.9893712 
 84501 	 12.9072082 
 84601 	 12.7509472 
 84701 	 12.1164912 
 84801 	 12.2997262 
 84901 	 13.1929692 
 85001 	 13.7033902 
 85101 	 13.8359952 
 85201 	 13.7414892 
 85301 	 13.7302572 
 85401 	 13.5490222 
 85501 	 13.6907622 
 85601 	 13.9324972 
 85701 	 14.2528432 
 85801 	 14.0414022 
 85901 	 14.6280722 
 86001 	 14.0292672 
 86101 	 13.6319342 
 86201 	 13.4586162 
 86301 	 12.5546612 
 86401 	 12.8367482 
 86501 	 12.5502312 
 86601 	 12.7371752 
 86701 	 12.8278762 
 86801 	 12.8319642 
 86901 	 13.1976422 
 87001 	 13.9397272 
 87101 	 13.9167662 
 87201 	 13.5630732 
 87301 	 13.9890602 
 87401 	 13.8591352 
 87501 	 13.4852112 
 87601 	 13.6714762 
 87701 	 13.2658622 
 87801 	 13.3826372 
 87901 	 13.6987932 
 88001 	 13.9727882 
 88101 	 14.2291932 
 88201 	 14.3691862 
 88301 	 14.1957432 
 88401 	 14.0892182 
 88501 	 14.0770152 
 88601 	 14.2525982 
 88701 	 14.4144082 
 88801 	 14.7180102 
 88901 	 15.1273432 
 89001 	 15.5926022 
 89101 	 15.4470622 
 89201 	 15.5538702 
 89301 	 15.7775112 
 89401 	 15.9569232 
 89501 	 15.6779202 
 89601 	 15.9405382 
 89701 	 15.6563672 
 89801 	 15.6941072 
 89901 	 15.8862342 
 90001 	 16.1746262 
 90101 	 16.0515632 
 90201 	 15.7208372 
 90301 	 15.8453382 
 90401 	 15.5143842 
 90501 	 15.5795882 
 90601 	 15.8126642 
 90701 	 16.0468262 
 90801 	 16.5062872 
 90901 	 16.6679112 
 91001 	 16.6522602 
 91101 	 16.4177972 
 91201 	 15.9685202 
 91301 	 16.2349442 
 91401 	 16.0921282 
 91501 	 16.2693002 
 91601 	 16.0529222 
 91701 	 16.5493832 
 91801 	 16.8576892 
 91901 	 17.0502842 
 92001 	 17.2766072 
 92101 	 17.8345592 
 92201 	 17.6817162 
 92301 	 17.4288792 
 92401 	 17.3191432 
 92501 	 17.5056182 
 92601 	 17.3991682 
 92701 	 17.3472322 
 92801 	 17.2533232 
 92901 	 17.7694902 
 93001 	 17.6736072 
 93101 	 17.8778912 
 93201 	 17.9659092 
 93301 	 17.7188412 
 93401 	 17.6857942 
 93501 	 17.5163922 
 93601 	 16.9517092 
 93701 	 16.5603412 
 93801 	 16.4473382 
 93901 	 15.9300872 
 94001 	 15.7981152 
 94101 	 15.5620422 
 94201 	 15.4839382 
 94301 	 15.7341582 
 94401 	 16.1444882 
 94501 	 15.7453472 
 94601 	 15.6165402 
 94701 	 15.3426962 
 94801 	 14.9965032 
 94901 	 14.9221142 
 95001 	 14.9727112 
 95101 	 14.6596042 
 95201 	 14.6482732 
 95301 	 14.4258782 
 95401 	 15.0266282 
 95501 	 14.9549802 
 95601 	 15.2397832 
 95701 	 15.5367622 
 95801 	 15.2936672 
 95901 	 15.6244642 
 96001 	 15.7155922 
 96101 	 15.7889442 
 96201 	 16.1610682 
 96301 	 15.8775992 
 96401 	 16.2271202 
 96501 	 16.1097342 
 96601 	 16.5042552 
 96701 	 16.4300502 
 96801 	 16.2407882 
 96901 	 16.4364702 
 97001 	 16.3108382 
 97101 	 16.4281052 
 97201 	 16.3788942 
 97301 	 15.9438242 
 97401 	 15.7937232 
 97501 	 15.6333282 
 97601 	 15.4376542 
 97701 	 16.1270202 
 97801 	 16.6222862 
 97901 	 16.2358122 
 98001 	 15.8323612 
 98101 	 15.9733612 
 98201 	 16.3898482 
 98301 	 16.4319892 
 98401 	 16.4450702 
 98501 	 16.4976192 
 98601 	 16.4362562 
 98701 	 16.1308442 
 98801 	 15.7295682 
 98901 	 15.9220182 
 99001 	 16.1471962 
 99101 	 16.5232092 
 99201 	 16.7687312 
 99301 	 16.6129482 
 99401 	 16.6897172 
 99501 	 16.5963582 
 99601 	 16.6434932 
 99701 	 16.7316652 
 99801 	 16.4467552 
 99901 	 16.4993212 
100001 	 16.5216502 
100101 	 17.0625072 
100201 	 17.4058392 
100301 	 17.3426072 
100401 	 17.2971462 
100501 	 17.0018432 
100601 	 16.5778212 
100701 	 16.8774922 
100801 	 16.7683032 
100901 	 16.6624712 
101001 	 16.7928412 
101101 	 16.9055002 
101201 	 17.3425662 
101301 	 17.2129162 
101401 	 17.4788642 
101501 	 17.4891832 
101601 	 17.1984422 
101701 	 17.1305132 
101801 	 17.0386762 
101901 	 16.7366652 
102001 	 16.4471132 
102101 	 16.0821762 
102201 	 15.9463552 
102301 	 15.4913272 
102401 	 15.3589172 
102501 	 15.3954882 
102601 	 15.4262142 
102701 	 15.4385102 
102801 	 15.6811122 
102901 	 15.5402982 
103001 	 15.1268982 
103101 	 14.8355512 
103201 	 14.7498682 
103301 	 14.4385742 
103401 	 14.4663222 
103501 	 14.3236342 
103601 	 14.2527472 
103701 	 14.0103342 
103801 	 14.1882932 
103901 	 14.7258152 
104001 	 15.2006292 
104101 	 15.5999022 
104201 	 15.5078362 
104301 	 16.0256042 
104401 	 16.0252112 
104501 	 15.8273242 
104601 	 15.4778122 
104701 	 15.3095742 
104801 	 15.3310652 
104901 	 15.1083692 
105001 	 14.7772382 
105101 	 14.6805002 
105201 	 14.8167802 
105301 	 14.8449762 
105401 	 14.5821142 
105501 	 14.3465212 
105601 	 14.3488042 
105701 	 14.2013972 
105801 	 14.5700402 
105901 	 14.9454552 
106001 	 14.6696542 
106101 	 14.6195832 
106201 	 14.8183672 
106301 	 14.7015832 
106401 	 14.5839932 
106501 	 14.8176082 
106601 	 15.0718012 
106701 	 15.3100202 
106801 	 15.6222522 
106901 	 15.6833862 
107001 	 15.4885362 
107101 	 15.0057722 
107201 	 15.1207622 
107301 	 15.3050662 
107401 	 14.9221362 
107501 	 14.8841312 
107601 	 15.1183992 
107701 	 14.9524172 
107801 	 14.7232292 
107901 	 14.7352532 
108001 	 14.3121142 
108101 	 14.3503972 
108201 	 14.7520412 
108301 	 14.6811742 
108401 	 14.8447952 
108501 	 14.8921102 
108601 	 14.8493462 
108701 	 14.6288402 
108801 	 14.6744192 
108901 	 14.5464612 
109001 	 14.4974252 
109101 	 14.3361132 
109201 	 14.4792592 
109301 	 14.9938482 
109401 	 15.3531262 
109501 	 15.7453822 
109601 	 15.9171452 
109701 	 15.9859912 
109801 	 16.1512032 
109901 	 16.4040172 
110001 	 16.1075232 
110101 	 16.2010562 
110201 	 16.2767012 
110301 	 16.7885612 
110401 	 16.5512582 
110501 	 16.7732812 
110601 	 17.0014112 
110701 	 16.5494922 
110801 	 16.8193252 
110901 	 16.7926062 
111001 	 17.0594612 
111101 	 16.7829512 
111201 	 16.7114342 
111301 	 16.6369992 
111401 	 16.9968422 
111501 	 17.6503652 
111601 	 17.4582072 
111701 	 17.0295372 
111801 	 16.5704872 
111901 	 16.5739022 
112001 	 16.5175052 
112101 	 16.3096382 
112201 	 16.3143212 
112301 	 16.2390252 
112401 	 15.8419612 
112501 	 15.7855962 
112601 	 15.8999742 
112701 	 16.0596572 
112801 	 15.8895382 
112901 	 15.3571272 
113001 	 15.1225862 
113101 	 14.9629472 
113201 	 14.6370972 
113301 	 14.4848022 
113401 	 14.3745662 
113501 	 14.2347592 
113601 	 14.1989732 
113701 	 14.0604662 
113801 	 14.0820692 
113901 	 14.1182822 
114001 	 14.7618582 
114101 	 15.0429582 
114201 	 15.3589722 
114301 	 15.2902762 
114401 	 15.1009142 
114501 	 15.5220922 
114601 	 15.6096482 
114701 	 15.3237582 
114801 	 15.5805782 
114901 	 15.8602882 
115001 	 15.9117062 
115101 	 16.2517402 
115201 	 16.4002192 
115301 	 16.4008732 
115401 	 16.0918312 
115501 	 15.7671772 
115601 	 15.6363142 
115701 	 15.4846362 
115801 	 15.4718562 
115901 	 15.2685662 
116001 	 15.4140942 
116101 	 15.2646392 
116201 	 14.9854392 
116301 	 14.8825192 
116401 	 15.0644082 
116501 	 15.2733272 
116601 	 15.1847962 
116701 	 14.8792612 
116801 	 15.0509732 
116901 	 15.0356632 
117001 	 15.0653942 
117101 	 15.2938612 
117201 	 15.4987962 
117301 	 15.5611522 
117401 	 16.0779902 
117501 	 15.9838572 
117601 	 16.4149592 
117701 	 16.4452562 
117801 	 16.1791272 
117901 	 15.8461412 
118001 	 15.4102352 
118101 	 15.2212212 
118201 	 15.0001882 
118301 	 15.1572312 
118401 	 15.3318732 
118501 	 15.6769652 
118601 	 15.4494062 
118701 	 15.9302782 
118801 	 15.7407742 
118901 	 15.2969452 
119001 	 15.5838392 
119101 	 15.6210552 
119201 	 15.5448762 
119301 	 15.5251422 
119401 	 16.1101422 
119501 	 16.1799512 
119601 	 16.3379982 
119701 	 16.4291522 
119801 	 16.2956962 
119901 	 16.0357172 
120001 	 16.0951742 
120101 	 15.8854142 
120201 	 15.5677352 
120301 	 15.4532392 
120401 	 15.9988262 
120501 	 15.9726412 
120601 	 15.7869272 
120701 	 15.9947462 
120801 	 16.4378422 
120901 	 16.7797142 
121001 	 16.6701072 
121101 	 16.5859522 
121201 	 16.6490332 
121301 	 16.8098642 
121401 	 16.7489562 
121501 	 16.8071002 
121601 	 16.9728072 
121701 	 17.2420132 
121801 	 16.9225732 
121901 	 16.8152422 
122001 	 16.2736222 
122101 	 15.8230372 
122201 	 15.5521692 
122301 	 15.5170842 
122401 	 15.9654112 
122501 	 15.7072332 
122601 	 15.8243452 
122701 	 16.1660312 
122801 	 16.0039392 
122901 	 15.8010852 
123001 	 16.3613482 
123101 	 16.1989002 
123201 	 16.2224152 
123301 	 16.0269632 
123401 	 16.3902382 
123501 	 15.9527172 
123601 	 16.0030982 
123701 	 15.9813362 
123801 	 16.0616852 
123901 	 15.8082952 
124001 	 16.1586372 
124101 	 15.9963312 
124201 	 16.3643542 
124301 	 16.3654642 
124401 	 16.2680012 
124501 	 16.2344512 
124601 	 15.9633292 
124701 	 16.2118272 
124801 	 16.1391032 
124901 	 15.7540402 
125001 	 15.9000522 
125101 	 16.0026172 
125201 	 15.8603822 
125301 	 15.3653282 
125401 	 15.1597962 
125501 	 15.1030862 
125601 	 15.1516122 
125701 	 15.3612672 
125801 	 15.4611642 
125901 	 15.4041252 
126001 	 15.1355332 
126101 	 14.9802692 
126201 	 15.2113582 
126301 	 14.8387712 
126401 	 14.8600952 
126501 	 14.6282622 
126601 	 14.6243342 
126701 	 14.4389362 
126801 	 14.6431962 
126901 	 14.6931032 
127001 	 14.7687442 
127101 	 14.6675462 
127201 	 14.8607682 
127301 	 14.4780722 
127401 	 14.2187622 


==> fig/plots_20dB/STFE/Kalman_long8_eqD_CS_SER0_SNR0_BB_EoT.txt <==
    01 	 11.8779642 
   101 	 14.8729562 
   201 	 14.5891492 
   301 	 13.1350412 
   401 	 10.1585682 
   501 	 6.7245172 
   601 	 4.4792972 
   701 	 3.2759302 
   801 	 2.6525372 
   901 	 2.4392602 
  1001 	 2.3333642 
  1101 	 2.1559882 
  1201 	 2.0986742 
  1301 	 2.1019862 
  1401 	 2.0280682 
  1501 	 2.0019562 
  1601 	 1.9815102 
  1701 	 1.9980082 
  1801 	 2.0600232 
  1901 	 2.0908862 
  2001 	 2.0453772 
  2101 	 1.9866552 
  2201 	 2.0403562 
  2301 	 2.2815062 
  2401 	 2.8118532 
  2501 	 3.2497432 
  2601 	 3.3458522 
  2701 	 3.5353112 
  2801 	 4.6105142 
  2901 	 5.4391622 
  3001 	 5.6840142 
  3101 	 5.7773982 
  3201 	 5.9054212 
  3301 	 5.9923982 
  3401 	 5.9372082 
  3501 	 6.0541642 
  3601 	 5.8464772 
  3701 	 5.5835812 
  3801 	 5.5006812 
  3901 	 5.6879452 
  4001 	 5.8727192 
  4101 	 5.9686352 
  4201 	 6.1406252 
  4301 	 6.2837642 
  4401 	 6.4412652 
  4501 	 6.5974572 
  4601 	 6.3473042 
  4701 	 6.0609082 
  4801 	 6.0088532 
  4901 	 6.2364152 
  5001 	 6.0562942 
  5101 	 5.9746702 
  5201 	 5.7368622 
  5301 	 6.2849572 
  5401 	 6.3590562 
  5501 	 6.5436862 
  5601 	 6.3641152 
  5701 	 6.4063752 
  5801 	 6.5571542 
  5901 	 6.4682882 
  6001 	 6.4707932 
  6101 	 6.5871852 
  6201 	 6.5177582 
  6301 	 6.6003542 
  6401 	 6.3288972 
  6501 	 6.2944222 
  6601 	 6.2098612 
  6701 	 6.4773162 
  6801 	 6.5137562 
  6901 	 6.7275582 
  7001 	 7.1429412 
  7101 	 6.9535652 
  7201 	 6.7324342 
  7301 	 6.6977862 
  7401 	 6.7397942 
  7501 	 6.8641862 
  7601 	 6.9318232 
  7701 	 6.4624632 
  7801 	 6.3596682 
  7901 	 6.7245862 
  8001 	 6.6312572 
  8101 	 6.6299902 
  8201 	 6.4021242 
  8301 	 6.5175922 
  8401 	 6.5934182 
  8501 	 6.6075302 
  8601 	 6.6771222 
  8701 	 6.6270942 
  8801 	 6.5758382 
  8901 	 6.8138482 
  9001 	 6.8245182 
  9101 	 6.5465272 
  9201 	 6.4853552 
  9301 	 6.4841312 
  9401 	 6.8733832 
  9501 	 7.0118232 
  9601 	 7.0607152 
  9701 	 7.3983922 
  9801 	 7.3006212 
  9901 	 7.6685302 
 10001 	 7.5741922 
 10101 	 7.4608352 
 10201 	 7.6628792 
 10301 	 7.7203452 
 10401 	 8.0260792 
 10501 	 8.5357352 
 10601 	 8.4605452 
 10701 	 8.2811222 
 10801 	 8.0851222 
 10901 	 8.1387912 
 11001 	 8.3397712 
 11101 	 8.3732312 
 11201 	 7.9377262 
 11301 	 7.6588702 
 11401 	 7.4426692 
 11501 	 7.3428182 
 11601 	 7.4137682 
 11701 	 7.6990092 
 11801 	 7.4631302 
 11901 	 7.6941662 
 12001 	 7.6307662 
 12101 	 7.8231702 
 12201 	 7.7081092 
 12301 	 7.4506662 
 12401 	 7.3642922 
 12501 	 7.3296562 
 12601 	 7.5493692 
 12701 	 7.4891552 
 12801 	 7.4357232 
 12901 	 7.3315182 
 13001 	 7.4925872 
 13101 	 7.3204822 
 13201 	 7.5361342 
 13301 	 7.4450682 
 13401 	 7.4428002 
 13501 	 7.4160172 
 13601 	 7.1787392 
 13701 	 7.2514972 
 13801 	 7.1733022 
 13901 	 6.7432012 
 14001 	 6.9806052 
 14101 	 7.2676652 
 14201 	 7.5362402 
 14301 	 7.4011782 
 14401 	 7.5345932 
 14501 	 7.2068452 
 14601 	 7.0637742 
 14701 	 7.1866782 
 14801 	 7.1266982 
 14901 	 7.1184432 
 15001 	 7.1937422 
 15101 	 7.5697752 
 15201 	 7.6454562 
 15301 	 7.5235202 
 15401 	 7.3790952 
 15501 	 7.2477952 
 15601 	 7.4507092 
 15701 	 7.4689442 
 15801 	 7.3241072 
 15901 	 7.0307102 
 16001 	 6.9495432 
 16101 	 6.9920982 
 16201 	 7.3062992 
 16301 	 7.6330752 
 16401 	 7.3158532 
 16501 	 7.6071962 
 16601 	 7.6330852 
 16701 	 7.7830912 
 16801 	 7.5876442 
 16901 	 7.7278782 
 17001 	 7.7828742 
 17101 	 8.0229712 
 17201 	 7.8803532 
 17301 	 7.8466872 
 17401 	 7.6439592 
 17501 	 6.8091682 
 17601 	 7.2397092 
 17701 	 7.3059322 
 17801 	 7.7265292 
 17901 	 8.2302092 
 18001 	 7.8523912 
 18101 	 8.1394812 
 18201 	 8.4380562 
 18301 	 8.5118142 
 18401 	 8.3743612 
 18501 	 8.4254502 
 18601 	 8.4065302 
 18701 	 8.5382132 
 18801 	 8.5102942 
 18901 	 8.5869062 
 19001 	 8.4130142 
 19101 	 8.5212852 
 19201 	 8.4702942 
 19301 	 8.6845012 
 19401 	 8.3491462 
 19501 	 8.1802062 
 19601 	 8.1351902 
 19701 	 8.2758732 
 19801 	 7.9857062 
 19901 	 8.2693742 
 20001 	 7.9618192 
 20101 	 8.0048912 
 20201 	 8.4548652 
 20301 	 8.7258962 
 20401 	 8.7147052 
 20501 	 8.8138292 
 20601 	 8.5450512 
 20701 	 8.2804112 
 20801 	 8.3626762 
 20901 	 8.4051252 
 21001 	 8.4190982 
 21101 	 8.1895722 
 21201 	 8.4298812 
 21301 	 8.8132232 
 21401 	 8.8654642 
 21501 	 9.0367672 
 21601 	 8.7536592 
 21701 	 8.7472892 
 21801 	 8.9557062 
 21901 	 9.5694122 
 22001 	 9.4224772 
 22101 	 8.9221402 
 22201 	 8.6992812 
 22301 	 8.7343942 
 22401 	 8.7871542 
 22501 	 8.9362072 
 22601 	 8.3788772 
 22701 	 7.9461732 
 22801 	 8.3448322 
 22901 	 8.1346652 
 23001 	 8.0174312 
 23101 	 7.6675652 
 23201 	 7.6162962 
 23301 	 7.7572982 
 23401 	 7.7855902 
 23501 	 7.8714192 
 23601 	 7.5473192 
 23701 	 7.3151272 
 23801 	 7.1840852 
 23901 	 7.4813852 
 24001 	 7.6258272 
 24101 	 7.2168722 
 24201 	 7.0272222 
 24301 	 7.6136982 
 24401 	 8.1024802 
 24501 	 8.1976492 
 24601 	 8.2377772 
 24701 	 8.4764312 
 24801 	 8.0948502 
 24901 	 8.7121252 
 25001 	 8.7639042 
 25101 	 8.4516542 
 25201 	 8.2813222 
 25301 	 8.3502182 
 25401 	 8.3033632 
 25501 	 8.2010972 
 25601 	 7.9564002 
 25701 	 7.5279182 
 25801 	 7.5381722 
 25901 	 7.8138612 
 26001 	 8.3881522 
 26101 	 8.6483212 
 26201 	 8.4154042 
 26301 	 8.4923172 
 26401 	 8.3838582 
 26501 	 8.6774872 
 26601 	 8.6517512 
 26701 	 8.6323732 
 26801 	 8.7778632 
 26901 	 8.8168532 
 27001 	 8.7887402 
 27101 	 8.7093172 
 27201 	 7.9406852 
 27301 	 7.9380112 
 27401 	 7.5513142 
 27501 	 7.4161792 
 27601 	 7.4627192 
 27701 	 7.1005342 
 27801 	 7.1941092 
 27901 	 7.3271112 
 28001 	 7.5648302 
 28101 	 7.8986612 
 28201 	 7.7639472 
 28301 	 7.6710392 
 28401 	 7.9685282 
 28501 	 8.6778612 
 28601 	 9.3558902 
 28701 	 9.1785652 
 28801 	 9.1870892 
 28901 	 9.2118432 
 29001 	 9.2995882 
 29101 	 9.6335712 
 29201 	 9.3780092 
 29301 	 8.8640272 
 29401 	 8.7912732 
 29501 	 8.7945592 
 29601 	 8.9633362 
 29701 	 9.2947292 
 29801 	 9.0247392 
 29901 	 9.0065752 
 30001 	 8.7843922 
 30101 	 8.7613382 
 30201 	 8.7216122 
 30301 	 8.5100912 
 30401 	 8.4096752 
 30501 	 8.5043252 
 30601 	 8.0900462 
 30701 	 7.9457342 
 30801 	 7.8875542 
 30901 	 7.6480932 
 31001 	 7.6582472 
 31101 	 7.5298172 
 31201 	 7.6818322 
 31301 	 7.5201072 
 31401 	 7.8522662 
 31501 	 8.0686482 
 31601 	 8.3516902 
 31701 	 8.4070372 
 31801 	 8.2826422 
 31901 	 8.3695652 
 32001 	 8.5073022 
 32101 	 8.6767562 
 32201 	 8.6955152 
 32301 	 8.6762492 
 32401 	 8.7581282 
 32501 	 8.8537742 
 32601 	 9.0512992 
 32701 	 9.0317992 
 32801 	 8.8894142 
 32901 	 8.6692122 
 33001 	 9.0090412 
 33101 	 8.9163582 
 33201 	 8.7962722 
 33301 	 8.5675912 
 33401 	 8.1628032 
 33501 	 8.2309882 
 33601 	 8.2800702 
 33701 	 8.9161102 
 33801 	 8.9883692 
 33901 	 8.7138672 
 34001 	 9.1748192 
 34101 	 9.5469372 
 34201 	 9.5616042 
 34301 	 9.9385712 
 34401 	 9.7036632 
 34501 	 9.7370732 
 34601 	 9.3948142 
 34701 	 9.4822452 
 34801 	 9.5424352 
 34901 	 9.2107872 
 35001 	 9.0936552 
 35101 	 9.3515982 
 35201 	 9.1109372 
 35301 	 9.0959792 
 35401 	 8.9469552 
 35501 	 8.8903092 
 35601 	 8.9919192 
 35701 	 9.0918742 
 35801 	 9.1834772 
 35901 	 8.9856382 
 36001 	 9.1692632 
 36101 	 9.2797782 
 36201 	 9.1677242 
 36301 	 8.6446292 
 36401 	 8.6388572 
 36501 	 8.7655002 
 36601 	 8.5931272 
 36701 	 8.4890022 
 36801 	 8.4691982 
 36901 	 8.1857092 
 37001 	 8.2721092 
 37101 	 8.1055892 
 37201 	 8.0724102 
 37301 	 8.3030232 
 37401 	 8.0373232 
 37501 	 8.2664562 
 37601 	 8.1233372 
 37701 	 7.7320062 
 37801 	 7.8976132 
 37901 	 7.6609092 
 38001 	 7.3387242 
 38101 	 7.5472382 
 38201 	 7.5986042 
 38301 	 8.0563292 
 38401 	 7.7839332 
 38501 	 7.1656892 
 38601 	 7.3318772 
 38701 	 7.4132922 
 38801 	 7.4106112 
 38901 	 7.6333462 
 39001 	 7.5020742 
 39101 	 7.7062112 
 39201 	 7.7996102 
 39301 	 8.1284792 
 39401 	 8.0425552 
 39501 	 7.7461132 
 39601 	 7.4370552 
 39701 	 7.2651542 
 39801 	 7.3441142 
 39901 	 7.6570762 
 40001 	 7.4308132 
 40101 	 7.4688042 
 40201 	 7.2235582 
 40301 	 7.2541342 
 40401 	 7.3436892 
 40501 	 7.1817332 
 40601 	 7.1782682 
 40701 	 7.1974192 
 40801 	 7.6797502 
 40901 	 7.3606762 
 41001 	 7.2022512 
 41101 	 7.3484142 
 41201 	 7.1917092 
 41301 	 6.9281332 
 41401 	 7.1294602 
 41501 	 6.8752592 
 41601 	 6.6673942 
 41701 	 6.7485682 
 41801 	 6.6032562 
 41901 	 6.5090082 
 42001 	 6.2313132 
 42101 	 5.9289272 
 42201 	 5.9103972 
 42301 	 5.9460572 
 42401 	 5.7454732 
 42501 	 5.8427882 
 42601 	 5.4509322 
 42701 	 5.4871752 
 42801 	 5.7180662 
 42901 	 6.0251902 
 43001 	 6.1300672 
 43101 	 6.1305092 
 43201 	 6.3569222 
 43301 	 6.3828872 
 43401 	 6.4654502 
 43501 	 6.8545062 
 43601 	 6.6311162 
 43701 	 6.6046712 
 43801 	 6.5443742 
 43901 	 7.2158112 
 44001 	 7.7050682 
 44101 	 7.7625122 
 44201 	 7.7306472 
 44301 	 7.9874972 
 44401 	 8.2303172 
 44501 	 9.0288532 
 44601 	 8.4638112 
 44701 	 8.2660992 
 44801 	 8.7071252 
 44901 	 8.7886342 
 45001 	 8.6783992 
 45101 	 8.4408572 
 45201 	 8.8220312 
 45301 	 9.3226982 
 45401 	 9.5411592 
 45501 	 9.6211862 
 45601 	 9.1678212 
 45701 	 8.6476852 
 45801 	 8.5917532 
 45901 	 8.6651882 
 46001 	 8.7995762 
 46101 	 8.6753232 
 46201 	 8.3437822 
 46301 	 8.4766652 
 46401 	 8.3475172 
 46501 	 8.3888192 
 46601 	 7.9389172 
 46701 	 7.7483202 
 46801 	 7.8011912 
 46901 	 8.3060242 
 47001 	 8.2342942 
 47101 	 8.3579932 
 47201 	 8.3206612 
 47301 	 8.2773172 
 47401 	 8.3120772 
 47501 	 8.0822202 
 47601 	 8.0647312 
 47701 	 8.2253012 
 47801 	 8.2765412 
 47901 	 8.3195572 
 48001 	 8.3373642 
 48101 	 8.2513892 
 48201 	 8.2630642 
 48301 	 8.0797672 
 48401 	 8.1729632 
 48501 	 8.2193122 
 48601 	 8.4949212 
 48701 	 8.2735262 
 48801 	 8.0843472 
 48901 	 8.2020902 
 49001 	 7.9908562 
 49101 	 7.7646052 
 49201 	 7.6558482 
 49301 	 7.3117742 
 49401 	 7.1450482 
 49501 	 7.2203922 
 49601 	 7.3260532 
 49701 	 7.1563002 
 49801 	 7.3110632 
 49901 	 7.2761302 
 50001 	 7.4470612 
 50101 	 7.1612532 
 50201 	 7.4726882 
 50301 	 7.1034302 
 50401 	 7.0764162 
 50501 	 7.0989482 
 50601 	 7.2655812 
 50701 	 7.1514372 
 50801 	 7.0668302 
 50901 	 7.0646542 
 51001 	 7.4083712 
 51101 	 7.3479872 
 51201 	 7.3094342 
 51301 	 7.1341852 
 51401 	 7.2955172 
 51501 	 7.5109262 
 51601 	 7.5181802 
 51701 	 7.7160322 
 51801 	 7.5277422 
 51901 	 7.5615782 
 52001 	 7.6259832 
 52101 	 7.9729512 
 52201 	 8.0431092 
 52301 	 7.6423862 
 52401 	 7.4874362 
 52501 	 7.8199062 
 52601 	 8.1506162 
 52701 	 7.9731312 
 52801 	 7.5659132 
 52901 	 7.4444622 
 53001 	 7.4015222 
 53101 	 7.6217172 
 53201 	 7.3326412 
 53301 	 7.3290582 
 53401 	 7.2889922 
 53501 	 7.4164672 
 53601 	 7.5230012 
 53701 	 7.6595842 
 53801 	 7.4261392 
 53901 	 7.4062802 
 54001 	 7.6218722 
 54101 	 7.8197502 
 54201 	 7.8265602 
 54301 	 7.6441422 
 54401 	 7.4739252 
 54501 	 7.5736842 
 54601 	 7.6338142 
 54701 	 7.5006982 
 54801 	 7.6804052 
 54901 	 7.8532982 
 55001 	 7.7989092 
 55101 	 8.1419522 
 55201 	 8.5702522 
 55301 	 8.6242602 
 55401 	 8.6011742 
 55501 	 8.8515122 
 55601 	 8.7662232 
 55701 	 8.7833762 
 55801 	 8.3915422 
 55901 	 7.7154072 
 56001 	 7.5126592 
 56101 	 7.3444422 
 56201 	 7.2009022 
 56301 	 7.3155392 
 56401 	 7.3762502 
 56501 	 7.3785162 
 56601 	 6.9247792 
 56701 	 7.0194422 
 56801 	 7.1078682 
 56901 	 6.9666262 
 57001 	 6.8441052 
 57101 	 6.7691862 
 57201 	 6.8428902 
 57301 	 7.2997262 
 57401 	 7.1318892 
 57501 	 7.2698912 
 57601 	 7.4700632 
 57701 	 7.5808602 
 57801 	 7.9677692 
 57901 	 7.8992302 
 58001 	 8.1461152 
 58101 	 8.1338992 
 58201 	 8.2292992 
 58301 	 8.2008342 
 58401 	 8.1987892 
 58501 	 8.4148662 
 58601 	 8.5894962 
 58701 	 8.6219032 
 58801 	 8.4919012 
 58901 	 8.2983082 
 59001 	 8.4171252 
 59101 	 8.8063282 
 59201 	 8.6285362 
 59301 	 8.4882342 
 59401 	 8.4490812 
 59501 	 8.1504742 
 59601 	 8.1234362 
 59701 	 8.5848252 
 59801 	 8.9917582 
 59901 	 9.0987462 
 60001 	 8.9778232 
 60101 	 9.1267652 
 60201 	 9.2197522 
 60301 	 9.2682232 
 60401 	 9.3525202 
 60501 	 9.3736802 
 60601 	 9.3586812 
 60701 	 9.3170602 
 60801 	 9.1964312 
 60901 	 8.8928532 
 61001 	 8.6617822 
 61101 	 8.5723862 
 61201 	 8.8271682 
 61301 	 8.8951442 
 61401 	 8.8234822 
 61501 	 8.0978072 
 61601 	 7.6020532 
 61701 	 7.6907562 
 61801 	 7.6082842 
 61901 	 7.8721642 
 62001 	 7.8568442 
 62101 	 8.0297922 
 62201 	 8.3065742 
 62301 	 8.7515122 
 62401 	 9.2295512 
 62501 	 9.1159302 
 62601 	 9.1354322 
 62701 	 9.1058132 
 62801 	 9.0140732 
 62901 	 8.9828652 
 63001 	 9.0563382 
 63101 	 8.5244612 
 63201 	 8.4531602 
 63301 	 8.3574612 
 63401 	 8.6110832 
 63501 	 8.7840322 
 63601 	 8.5257862 
 63701 	 8.7232842 
 63801 	 8.4517772 
 63901 	 8.4302432 
 64001 	 8.1308282 
 64101 	 6.0520912 
 64201 	 3.9321832 
 64301 	 3.1750492 
 64401 	 2.8075552 
 64501 	 2.6895842 
 64601 	 2.4682232 
 64701 	 2.3312332 
 64801 	 2.1730522 
 64901 	 2.0089492 
 65001 	 1.8581372 
 65101 	 1.8267482 
 65201 	 1.8121502 
 65301 	 1.8054332 
 65401 	 1.7774722 
 65501 	 1.7121722 
 65601 	 1.7086452 
 65701 	 1.5960912 
 65801 	 1.4385872 
 65901 	 1.4875682 
 66001 	 1.5249872 
 66101 	 1.5820592 
 66201 	 1.7048262 
 66301 	 1.6811392 
 66401 	 1.8049642 
 66501 	 1.8622732 
 66601 	 1.8269682 
 66701 	 1.6092052 
 66801 	 1.7369652 
 66901 	 1.8669662 
 67001 	 1.8745972 
 67101 	 1.7202462 
 67201 	 1.8099882 
 67301 	 1.8311462 
 67401 	 1.9573642 
 67501 	 1.8516422 
 67601 	 1.8221262 
 67701 	 1.8264652 
 67801 	 1.7024522 
 67901 	 1.7737912 
 68001 	 1.7136332 
 68101 	 1.7057962 
 68201 	 1.7847822 
 68301 	 1.9026412 
 68401 	 1.8252042 
 68501 	 1.8987732 
 68601 	 1.8101342 
 68701 	 1.7947642 
 68801 	 1.8900542 
 68901 	 1.8471182 
 69001 	 1.7675772 
 69101 	 1.7437532 
 69201 	 1.7942332 
 69301 	 1.8877882 
 69401 	 1.9007242 
 69501 	 2.0700412 
 69601 	 2.1982552 
 69701 	 2.0982972 
 69801 	 1.9877962 
 69901 	 2.0381622 
 70001 	 2.0727602 
 70101 	 2.2404812 
 70201 	 2.2430452 
 70301 	 2.2532882 
 70401 	 2.2530802 
 70501 	 2.0369882 
 70601 	 2.2265592 
 70701 	 2.3209232 
 70801 	 2.3218402 
 70901 	 2.4945702 
 71001 	 2.3769392 
 71101 	 2.1926052 
 71201 	 2.0296522 
 71301 	 2.0182142 
 71401 	 1.9484942 
 71501 	 1.8530262 
 71601 	 1.8126912 
 71701 	 1.7511132 
 71801 	 1.9416392 
 71901 	 2.1911452 
 72001 	 2.3627782 
 72101 	 2.3510542 
 72201 	 2.2257772 
 72301 	 2.1827992 
 72401 	 2.2114412 
 72501 	 2.2429532 
 72601 	 2.2741972 
 72701 	 2.1899942 
 72801 	 2.2599672 
 72901 	 2.2562872 
 73001 	 2.1365602 
 73101 	 2.2002132 
 73201 	 2.1378882 
 73301 	 2.3740982 
 73401 	 2.5360102 
 73501 	 2.6152702 
 73601 	 2.5025822 
 73701 	 2.5076852 
 73801 	 2.6197902 
 73901 	 2.7304402 
 74001 	 2.7399162 
 74101 	 2.6027642 
 74201 	 2.7493452 
 74301 	 2.8053432 
 74401 	 2.8410992 
 74501 	 2.9023002 
 74601 	 2.9002352 
 74701 	 2.9936972 
 74801 	 2.9662792 
 74901 	 3.0692872 
 75001 	 3.1233432 
 75101 	 2.9683152 
 75201 	 2.6967922 
 75301 	 2.7235172 
 75401 	 2.7963692 
 75501 	 2.7233222 
 75601 	 2.8611482 
 75701 	 2.7988712 
 75801 	 2.6738102 
 75901 	 2.8826042 
 76001 	 2.8138882 
 76101 	 2.9354292 
 76201 	 2.9447842 
 76301 	 2.9269922 
 76401 	 2.9306002 
 76501 	 2.8284762 
 76601 	 2.8802232 
 76701 	 3.0628392 
 76801 	 2.9413832 
 76901 	 2.9018502 
 77001 	 2.8530612 
 77101 	 3.0355082 
 77201 	 3.1124332 
 77301 	 2.8841672 
 77401 	 3.1165262 
 77501 	 3.0557222 
 77601 	 2.9859072 
 77701 	 2.9315242 
 77801 	 3.0306302 
 77901 	 3.0084792 
 78001 	 3.0704252 
 78101 	 3.1493452 
 78201 	 3.1667652 
 78301 	 3.0901172 
 78401 	 3.1656202 
 78501 	 3.0918662 
 78601 	 3.0733932 
 78701 	 3.2674302 
 78801 	 3.1134682 
 78901 	 2.6985922 
 79001 	 2.9740782 
 79101 	 3.2540012 
 79201 	 3.2605322 
 79301 	 3.3172062 
 79401 	 3.3103452 
 79501 	 3.2388262 
 79601 	 3.3290992 
 79701 	 3.1688232 
 79801 	 3.1131282 
 79901 	 3.0026772 
 80001 	 2.6737852 
 80101 	 3.0282922 
 80201 	 2.8952892 
 80301 	 2.8302352 
 80401 	 3.0721712 
 80501 	 3.3521202 
 80601 	 3.7431722 
 80701 	 3.8919302 
 80801 	 3.8183522 
 80901 	 3.5946232 
 81001 	 3.5651762 
 81101 	 3.5421392 
 81201 	 3.6731962 
 81301 	 3.4866862 
 81401 	 3.6512302 
 81501 	 3.7701242 
 81601 	 4.0025392 
 81701 	 3.8504362 
 81801 	 3.9221792 
 81901 	 3.6714162 
 82001 	 3.5410392 
 82101 	 3.7183062 
 82201 	 3.6430982 
 82301 	 3.6600012 
 82401 	 3.7858202 
 82501 	 3.8374112 
 82601 	 3.8610782 
 82701 	 3.9590332 
 82801 	 3.7568642 
 82901 	 3.7408722 
 83001 	 3.6054182 
 83101 	 3.5981482 
 83201 	 3.5766542 
 83301 	 3.8245202 
 83401 	 3.7249912 
 83501 	 3.7258952 
 83601 	 3.8179762 
 83701 	 3.6716862 
 83801 	 3.6569992 
 83901 	 3.3409992 
 84001 	 3.2896712 
 84101 	 3.4450112 
 84201 	 3.5190842 
 84301 	 3.6335912 
 84401 	 3.4768012 
 84501 	 3.2306942 
 84601 	 3.1963542 
 84701 	 2.9957842 
 84801 	 3.1357952 
 84901 	 3.3970712 
 85001 	 3.5872902 
 85101 	 3.7198602 
 85201 	 3.7258882 
 85301 	 3.8189072 
 85401 	 3.9004892 
 85501 	 3.8964492 
 85601 	 3.9800892 
 85701 	 3.9503302 
 85801 	 3.8105202 
 85901 	 3.8726912 
 86001 	 3.6214242 
 86101 	 3.6463432 
 86201 	 3.6834382 
 86301 	 3.5764442 
 86401 	 3.8169342 
 86501 	 3.8434822 
 86601 	 3.7547782 
 86701 	 3.6613442 
 86801 	 3.7088892 
 86901 	 3.8236862 
 87001 	 4.0832922 
 87101 	 3.8928532 
 87201 	 3.7128742 
 87301 	 3.9186462 
 87401 	 3.9668892 
 87501 	 3.8551982 
 87601 	 4.0702142 
 87701 	 4.0400532 
 87801 	 4.0507822 
 87901 	 4.3555492 
 88001 	 4.3048822 
 88101 	 4.4390852 
 88201 	 4.4690042 
 88301 	 4.2415372 
 88401 	 4.2002622 
 88501 	 4.2983992 
 88601 	 4.2321822 
 88701 	 4.0916512 
 88801 	 4.1510852 
 88901 	 4.2940312 
 89001 	 4.1836922 
 89101 	 4.0612902 
 89201 	 3.8423382 
 89301 	 3.8736162 
 89401 	 4.1677392 
 89501 	 4.2935582 
 89601 	 4.3972202 
 89701 	 4.3296802 
 89801 	 4.6116632 
 89901 	 4.6988312 
 90001 	 4.6286102 
 90101 	 4.6703222 
 90201 	 4.6656962 
 90301 	 4.8975982 
 90401 	 4.7275902 
 90501 	 4.6824622 
 90601 	 4.8383162 
 90701 	 5.0284332 
 90801 	 4.9629332 
 90901 	 5.0162392 
 91001 	 4.6770112 
 91101 	 4.5790292 
 91201 	 4.4146892 
 91301 	 4.4190372 
 91401 	 4.7046732 
 91501 	 4.8314202 
 91601 	 4.9497732 
 91701 	 5.1147642 
 91801 	 4.9717982 
 91901 	 5.0493192 
 92001 	 5.2255282 
 92101 	 5.4205252 
 92201 	 5.5154972 
 92301 	 5.3391122 
 92401 	 5.2412022 
 92501 	 5.2273812 
 92601 	 5.0801812 
 92701 	 4.9948822 
 92801 	 5.1084742 
 92901 	 5.6439632 
 93001 	 5.8609272 
 93101 	 6.0906222 
 93201 	 5.8759542 
 93301 	 5.7625242 
 93401 	 5.3349422 
 93501 	 5.2288852 
 93601 	 4.9997132 
 93701 	 4.6666302 
 93801 	 4.7337142 
 93901 	 4.6984812 
 94001 	 4.7134242 
 94101 	 4.6669452 
 94201 	 4.6665992 
 94301 	 4.7696002 
 94401 	 4.8620162 
 94501 	 4.9001062 
 94601 	 4.8453972 
 94701 	 4.9163402 
 94801 	 4.7332662 
 94901 	 4.4131282 
 95001 	 4.4572462 
 95101 	 4.1971732 
 95201 	 4.2749612 
 95301 	 4.1136882 
 95401 	 4.4936302 
 95501 	 4.7077482 
 95601 	 5.0585872 
 95701 	 5.1052892 
 95801 	 4.9181172 
 95901 	 5.0490402 
 96001 	 4.9210612 
 96101 	 4.9881952 
 96201 	 5.0752992 
 96301 	 4.8544332 
 96401 	 5.1404662 
 96501 	 5.1824942 
 96601 	 5.2885012 
 96701 	 5.1776392 
 96801 	 5.0644012 
 96901 	 4.9305842 
 97001 	 5.0914972 
 97101 	 5.2411502 
 97201 	 5.4339902 
 97301 	 5.2351262 
 97401 	 5.2627452 
 97501 	 5.1731512 
 97601 	 4.9542532 
 97701 	 5.2923522 
 97801 	 5.2870002 
 97901 	 5.1511332 
 98001 	 5.2014772 
 98101 	 5.3940942 
 98201 	 5.5212552 
 98301 	 5.4968442 
 98401 	 5.3722512 
 98501 	 5.3985852 
 98601 	 5.5127612 
 98701 	 5.3634632 
 98801 	 5.1617692 
 98901 	 5.1904542 
 99001 	 5.4190792 
 99101 	 5.8801422 
 99201 	 6.0737912 
 99301 	 5.8750102 
 99401 	 6.0283762 
 99501 	 5.6975182 
 99601 	 5.7055542 
 99701 	 5.7822242 
 99801 	 5.4101902 
 99901 	 5.3091982 
100001 	 5.3581812 
100101 	 5.6966212 
100201 	 5.8680992 
100301 	 6.0428452 
100401 	 5.8513392 
100501 	 5.9550132 
100601 	 5.5544342 
100701 	 5.8051932 
100801 	 5.7659692 
100901 	 5.5478422 
101001 	 5.7015272 
101101 	 5.6103842 
101201 	 5.7030902 
101301 	 5.6555502 
101401 	 5.4841582 
101501 	 5.5725422 
101601 	 5.3930852 
101701 	 5.3389082 
101801 	 5.0195782 
101901 	 4.8099672 
102001 	 4.8553202 
102101 	 5.1261102 
102201 	 5.2360842 
102301 	 5.0440582 
102401 	 5.0382662 
102501 	 4.9259422 
102601 	 5.2262572 
102701 	 5.4954722 
102801 	 5.7754472 
102901 	 5.5559562 
103001 	 5.4341202 
103101 	 5.4052662 
103201 	 5.5968382 
103301 	 5.7371082 
103401 	 5.7304832 
103501 	 5.5209042 
103601 	 5.4385482 
103701 	 5.4096252 
103801 	 5.8268642 
103901 	 6.3531962 
104001 	 6.4535012 
104101 	 6.7038732 
104201 	 6.5298742 
104301 	 6.9737682 
104401 	 7.0471242 
104501 	 6.7210462 
104601 	 6.6854182 
104701 	 6.5962262 
104801 	 6.6966472 
104901 	 6.4854392 
105001 	 6.1328172 
105101 	 6.0192752 
105201 	 6.0165692 
105301 	 6.0859102 
105401 	 6.0662212 
105501 	 5.7554702 
105601 	 5.9016462 
105701 	 5.9653242 
105801 	 6.1228072 
105901 	 6.2603812 
106001 	 5.9834382 
106101 	 6.0242682 
106201 	 6.1515712 
106301 	 6.1017132 
106401 	 6.0568412 
106501 	 6.2419852 
106601 	 6.2745102 
106701 	 6.3030352 
106801 	 6.6083932 
106901 	 6.4794172 
107001 	 6.5771322 
107101 	 6.3448072 
107201 	 6.5404642 
107301 	 6.6301912 
107401 	 6.7573802 
107501 	 6.4299052 
107601 	 6.3520882 
107701 	 6.3151472 
107801 	 6.4481132 
107901 	 6.4107362 
108001 	 6.2168552 
108101 	 6.0450262 
108201 	 6.3078242 
108301 	 6.3998632 
108401 	 6.7005462 
108501 	 6.7469772 
108601 	 6.5906552 
108701 	 6.5435762 
108801 	 6.5970372 
108901 	 6.4558082 
109001 	 6.3644592 
109101 	 6.0504272 
109201 	 6.2978682 
109301 	 6.4432682 
109401 	 6.6321942 
109501 	 6.9253272 
109601 	 6.7474892 
109701 	 6.6702812 
109801 	 6.9615812 
109901 	 6.8324002 
110001 	 7.0230762 
110101 	 7.1225302 
110201 	 7.1550852 
110301 	 7.2853572 
110401 	 6.9969582 
110501 	 7.3088862 
110601 	 7.1845792 
110701 	 6.9783632 
110801 	 7.1489602 
110901 	 7.4794002 
111001 	 7.8977872 
111101 	 7.5848252 
111201 	 7.3848152 
111301 	 7.3939272 
111401 	 7.3723892 
111501 	 7.5768912 
111601 	 7.3527812 
111701 	 7.2328872 
111801 	 6.8290362 
111901 	 7.0361402 
112001 	 6.7835252 
112101 	 6.6873522 
112201 	 6.2870782 
112301 	 6.6513472 
112401 	 6.4811852 
112501 	 6.5036632 
112601 	 6.5608932 
112701 	 6.4988622 
112801 	 6.6323742 
112901 	 6.5702142 
113001 	 6.7741852 
113101 	 6.8258452 
113201 	 6.4606382 
113301 	 6.5511052 
113401 	 6.4752742 
113501 	 6.4835652 
113601 	 6.3669312 
113701 	 6.3076082 
113801 	 6.5094932 
113901 	 6.4931282 
114001 	 7.2581482 
114101 	 7.4038732 
114201 	 7.4047132 
114301 	 7.0982572 
114401 	 7.3333142 
114501 	 7.7148872 
114601 	 7.8300462 
114701 	 7.7150222 
114801 	 7.5111752 
114901 	 7.9143522 
115001 	 7.7669132 
115101 	 7.8012962 
115201 	 7.8407352 
115301 	 7.5813572 
115401 	 7.5443182 
115501 	 7.2933002 
115601 	 7.2830672 
115701 	 7.0632982 
115801 	 7.1564652 
115901 	 6.8180602 
116001 	 6.9226222 
116101 	 7.0049322 
116201 	 6.9868412 
116301 	 6.9894762 
116401 	 7.2383272 
116501 	 7.2215322 
116601 	 7.1874632 
116701 	 7.0157452 
116801 	 6.9453532 
116901 	 7.1200542 
117001 	 6.8606352 
117101 	 6.8315812 
117201 	 7.1647352 
117301 	 7.2914502 
117401 	 7.4864502 
117501 	 7.7130992 
117601 	 8.1602522 
117701 	 8.4720912 
117801 	 8.3718772 
117901 	 8.1953152 
118001 	 8.2694752 
118101 	 8.2632872 
118201 	 8.1336122 
118301 	 7.6654752 
118401 	 7.9397012 
118501 	 8.1877132 
118601 	 8.0510352 
118701 	 8.3947142 
118801 	 8.3276652 
118901 	 8.1256222 
119001 	 8.5492822 
119101 	 8.3196212 
119201 	 8.2227722 
119301 	 8.2049442 
119401 	 8.5647692 
119501 	 8.6525142 
119601 	 8.8592412 
119701 	 8.9511822 
119801 	 8.9554802 
119901 	 8.5637722 
120001 	 8.3409582 
120101 	 8.2990262 
120201 	 8.0622962 
120301 	 7.9719982 
120401 	 8.1495322 
120501 	 8.0537082 
120601 	 7.6975342 
120701 	 7.8200512 
120801 	 8.0028102 
120901 	 7.9006272 
121001 	 8.0384842 
121101 	 7.9977272 
121201 	 7.8603892 
121301 	 7.8520822 
121401 	 7.7300382 
121501 	 7.6747302 
121601 	 7.9163562 
121701 	 8.0148902 
121801 	 7.7993932 
121901 	 7.9739972 
122001 	 7.8114592 
122101 	 7.7037822 
122201 	 7.5548442 
122301 	 7.7902902 
122401 	 8.0857892 
122501 	 7.8837262 
122601 	 7.7690562 
122701 	 7.9919352 
122801 	 7.7316802 
122901 	 7.4219562 
123001 	 7.7971292 
123101 	 7.7958232 
123201 	 7.6945202 
123301 	 7.7625042 
123401 	 7.7006762 
123501 	 7.3328412 
123601 	 7.2302092 
123701 	 7.6217632 
123801 	 7.6303722 
123901 	 7.5679562 
124001 	 7.9484832 
124101 	 7.6102462 
124201 	 8.1340162 
124301 	 8.3049812 
124401 	 8.5969842 
124501 	 8.4836892 
124601 	 8.1965692 
124701 	 8.3564782 
124801 	 8.4384642 
124901 	 8.2352822 
125001 	 8.0694832 
125101 	 8.1022392 
125201 	 8.2866802 
125301 	 8.2936002 
125401 	 8.2506752 
125501 	 8.0408022 
125601 	 7.8732862 
125701 	 8.0947032 
125801 	 7.9933592 
125901 	 7.9912882 
126001 	 7.8620772 
126101 	 8.0006502 
126201 	 8.1454832 
126301 	 8.0290592 
126401 	 8.0426262 
126501 	 7.5115532 
126601 	 7.4197692 
126701 	 7.6850372 
126801 	 7.7174442 
126901 	 7.8772772 
127001 	 7.9367652 
127101 	 9.0628052 
127201 	 10.4033782 
127301 	 11.0887882 
127401 	 11.4303422 
127501 	 12.0174752 


==> fig/plots_20dB/STFE/NKF_AEC_model_8_LogMSE_LogMSEMS_ERNST_cluster_ern_CL_VCTKem_16_1080_1_full_stepped_CS_SER0_SNR0_BB_EoT.txt <==
    01 	 11.8779642 
   101 	 14.8729592 
   201 	 14.5890902 
   301 	 13.1353982 
   401 	 10.1588442 
   501 	 6.7235742 
   601 	 4.4803702 
   701 	 3.2789102 
   801 	 2.6482082 
   901 	 2.4281332 
  1001 	 2.3297612 
  1101 	 2.1372422 
  1201 	 2.0788212 
  1301 	 2.1286932 
  1401 	 2.0265892 
  1501 	 1.9915192 
  1601 	 1.9621372 
  1701 	 2.0139042 
  1801 	 2.0728682 
  1901 	 2.1244102 
  2001 	 2.0517962 
  2101 	 1.9922292 
  2201 	 2.1734802 
  2301 	 2.9480332 
  2401 	 4.2607872 
  2501 	 5.0524992 
  2601 	 5.7438792 
  2701 	 6.9801522 
  2801 	 8.8443572 
  2901 	 10.8850442 
  3001 	 12.0400442 
  3101 	 12.8037092 
  3201 	 13.1611062 
  3301 	 13.8714142 
  3401 	 14.2232292 
  3501 	 14.1968522 
  3601 	 14.1934022 
  3701 	 14.3208672 
  3801 	 14.5240892 
  3901 	 15.3377812 
  4001 	 15.8093682 
  4101 	 16.4413932 
  4201 	 16.3013082 
  4301 	 15.9592572 
  4401 	 16.2580592 
  4501 	 16.1483802 
  4601 	 16.0171242 
  4701 	 15.4286812 
  4801 	 15.4092242 
  4901 	 15.6792002 
  5001 	 15.6501662 
  5101 	 15.9452722 
  5201 	 15.6994372 
  5301 	 15.8974092 
  5401 	 16.0805992 
  5501 	 16.5186562 
  5601 	 16.4321972 
  5701 	 16.2917272 
  5801 	 16.1478052 
  5901 	 16.5889792 
  6001 	 16.0815192 
  6101 	 16.2180632 
  6201 	 16.0835932 
  6301 	 16.5671492 
  6401 	 16.4974592 
  6501 	 16.3784822 
  6601 	 16.0488532 
  6701 	 16.7108022 
  6801 	 17.0346252 
  6901 	 17.0753192 
  7001 	 17.4099612 
  7101 	 17.2585352 
  7201 	 17.1606922 
  7301 	 16.9818632 
  7401 	 16.6661422 
  7501 	 16.1301672 
  7601 	 16.5554082 
  7701 	 16.2748192 
  7801 	 16.0630542 
  7901 	 16.4686402 
  8001 	 16.0988852 
  8101 	 15.8921952 
  8201 	 15.7071632 
  8301 	 15.5581782 
  8401 	 15.5376062 
  8501 	 15.2326812 
  8601 	 15.3113322 
  8701 	 15.5229902 
  8801 	 15.4412272 
  8901 	 15.5049342 
  9001 	 15.5667082 
  9101 	 15.1252272 
  9201 	 15.0928482 
  9301 	 14.8935352 
  9401 	 15.3057542 
  9501 	 15.0094662 
  9601 	 14.9053862 
  9701 	 14.7196752 
  9801 	 14.6031402 
  9901 	 15.0741572 
 10001 	 15.2881322 
 10101 	 15.4448872 
 10201 	 15.4939662 
 10301 	 15.7572832 
 10401 	 15.8397492 
 10501 	 16.2041562 
 10601 	 16.2317952 
 10701 	 16.2190992 
 10801 	 16.0508112 
 10901 	 16.3377352 
 11001 	 15.9149762 
 11101 	 16.2479512 
 11201 	 16.1340052 
 11301 	 16.0964852 
 11401 	 15.8407842 
 11501 	 15.3395462 
 11601 	 15.2273932 
 11701 	 15.2468262 
 11801 	 15.0264162 
 11901 	 15.3354982 
 12001 	 15.6077612 
 12101 	 15.6961892 
 12201 	 15.5048242 
 12301 	 15.0740952 
 12401 	 14.7355492 
 12501 	 14.3363842 
 12601 	 14.5036632 
 12701 	 14.4269372 
 12801 	 14.3976862 
 12901 	 14.5577802 
 13001 	 14.9774782 
 13101 	 14.8048462 
 13201 	 14.8572392 
 13301 	 14.6233442 
 13401 	 14.3311052 
 13501 	 14.4199562 
 13601 	 14.3731852 
 13701 	 14.4914502 
 13801 	 14.3568782 
 13901 	 13.9033082 
 14001 	 13.9759842 
 14101 	 13.7017512 
 14201 	 13.9288632 
 14301 	 13.8547642 
 14401 	 13.9698202 
 14501 	 13.8692472 
 14601 	 13.7035362 
 14701 	 13.7633642 
 14801 	 13.7347582 
 14901 	 13.7894902 
 15001 	 13.6927682 
 15101 	 14.2564722 
 15201 	 14.2817552 
 15301 	 14.2815932 
 15401 	 13.9361452 
 15501 	 13.4665162 
 15601 	 13.5679492 
 15701 	 13.3752512 
 15801 	 13.0668242 
 15901 	 12.9526582 
 16001 	 12.8626642 
 16101 	 12.6899552 
 16201 	 12.7525532 
 16301 	 13.0087002 
 16401 	 13.0314102 
 16501 	 13.4127062 
 16601 	 13.4251322 
 16701 	 13.3069882 
 16801 	 13.1124512 
 16901 	 13.5762542 
 17001 	 13.6799932 
 17101 	 13.7175532 
 17201 	 13.6203112 
 17301 	 13.7726272 
 17401 	 13.7235212 
 17501 	 13.1347712 
 17601 	 12.9922852 
 17701 	 12.9116222 
 17801 	 13.3196052 
 17901 	 14.2000052 
 18001 	 13.7735182 
 18101 	 13.5605562 
 18201 	 13.5659612 
 18301 	 13.6817822 
 18401 	 13.7373832 
 18501 	 14.0374702 
 18601 	 14.0429992 
 18701 	 13.9156722 
 18801 	 14.1654662 
 18901 	 13.9818702 
 19001 	 13.8589202 
 19101 	 14.0997702 
 19201 	 14.0219562 
 19301 	 13.8172132 
 19401 	 13.8117292 
 19501 	 13.8660022 
 19601 	 14.2036462 
 19701 	 14.3983622 
 19801 	 14.1965982 
 19901 	 14.4357502 
 20001 	 14.3264932 
 20101 	 14.2995602 
 20201 	 14.4507162 
 20301 	 14.8004332 
 20401 	 14.9002102 
 20501 	 15.0971122 
 20601 	 14.9992352 
 20701 	 15.0040762 
 20801 	 14.8950492 
 20901 	 14.9760822 
 21001 	 14.9914752 
 21101 	 14.7364572 
 21201 	 14.4457032 
 21301 	 14.5750762 
 21401 	 14.6169422 
 21501 	 14.9068972 
 21601 	 14.8005472 
 21701 	 14.9785502 
 21801 	 15.1954132 
 21901 	 15.5645542 
 22001 	 15.3927802 
 22101 	 15.0795652 
 22201 	 14.8854342 
 22301 	 14.6903432 
 22401 	 14.3983602 
 22501 	 14.6341402 
 22601 	 14.2923892 
 22701 	 13.9014052 
 22801 	 13.8216352 
 22901 	 13.6437892 
 23001 	 13.5887882 
 23101 	 13.4751532 
 23201 	 13.6461742 
 23301 	 14.0135472 
 23401 	 13.7325212 
 23501 	 13.7290962 
 23601 	 13.4560162 
 23701 	 13.4274402 
 23801 	 13.3795722 
 23901 	 13.2126422 
 24001 	 13.0897602 
 24101 	 13.0128292 
 24201 	 12.8762952 
 24301 	 13.2435662 
 24401 	 13.6566992 
 24501 	 13.5539462 
 24601 	 13.5510882 
 24701 	 13.8798352 
 24801 	 13.5194742 
 24901 	 13.9454332 
 25001 	 13.9481222 
 25101 	 13.9940342 
 25201 	 13.7925922 
 25301 	 13.6690332 
 25401 	 13.6060042 
 25501 	 13.3723792 
 25601 	 12.9655352 
 25701 	 12.6650762 
 25801 	 12.7329072 
 25901 	 12.8500172 
 26001 	 13.4082412 
 26101 	 13.5713852 
 26201 	 13.6018012 
 26301 	 13.4201972 
 26401 	 13.4119072 
 26501 	 13.7066142 
 26601 	 13.5585332 
 26701 	 13.7170812 
 26801 	 14.0175052 
 26901 	 14.0774682 
 27001 	 14.3197192 
 27101 	 14.4308652 
 27201 	 14.4309962 
 27301 	 14.2851102 
 27401 	 13.8399102 
 27501 	 13.3333572 
 27601 	 13.5138872 
 27701 	 13.6225632 
 27801 	 13.9012162 
 27901 	 13.9389442 
 28001 	 13.6904942 
 28101 	 14.0605702 
 28201 	 13.9884662 
 28301 	 13.8435582 
 28401 	 13.7438952 
 28501 	 13.9995312 
 28601 	 14.2115632 
 28701 	 14.4364782 
 28801 	 14.2168402 
 28901 	 14.2942252 
 29001 	 14.2709832 
 29101 	 14.2700112 
 29201 	 14.3251962 
 29301 	 14.0935712 
 29401 	 14.1679192 
 29501 	 14.1328422 
 29601 	 14.3076292 
 29701 	 14.8125762 
 29801 	 15.0178752 
 29901 	 14.9999472 
 30001 	 14.7104162 
 30101 	 14.5503022 
 30201 	 14.2978662 
 30301 	 14.4374432 
 30401 	 14.3348102 
 30501 	 13.9745652 
 30601 	 13.7401932 
 30701 	 13.4937372 
 30801 	 13.7062832 
 30901 	 13.4023642 
 31001 	 13.5441602 
 31101 	 13.5327982 
 31201 	 13.7815952 
 31301 	 14.0400602 
 31401 	 14.0131462 
 31501 	 14.0458922 
 31601 	 14.0246902 
 31701 	 13.8005782 
 31801 	 13.6748092 
 31901 	 13.6954352 
 32001 	 13.8903632 
 32101 	 13.8079342 
 32201 	 13.8674932 
 32301 	 14.0159982 
 32401 	 14.2104802 
 32501 	 14.2622362 
 32601 	 14.4346492 
 32701 	 14.4001382 
 32801 	 14.5553902 
 32901 	 14.6141092 
 33001 	 14.5525522 
 33101 	 14.4228622 
 33201 	 14.3905292 
 33301 	 14.4093682 
 33401 	 13.9871722 
 33501 	 13.8774072 
 33601 	 13.7021192 
 33701 	 14.2818552 
 33801 	 14.7085962 
 33901 	 14.2588392 
 34001 	 14.6654742 
 34101 	 14.8737222 
 34201 	 14.9272432 
 34301 	 14.8598742 
 34401 	 14.7821772 
 34501 	 14.8664372 
 34601 	 14.5213292 
 34701 	 14.7047222 
 34801 	 14.5789952 
 34901 	 14.6686642 
 35001 	 14.4974402 
 35101 	 14.6195822 
 35201 	 14.3481472 
 35301 	 14.3843652 
 35401 	 14.6156222 
 35501 	 14.4248442 
 35601 	 14.4540642 
 35701 	 14.4379842 
 35801 	 14.2536552 
 35901 	 14.2370372 
 36001 	 14.3339852 
 36101 	 14.3897012 
 36201 	 14.3768892 
 36301 	 13.8897472 
 36401 	 13.9346392 
 36501 	 13.9288762 
 36601 	 13.6379152 
 36701 	 13.5174852 
 36801 	 13.4415252 
 36901 	 13.2236182 
 37001 	 13.1077722 
 37101 	 12.9253582 
 37201 	 13.0897632 
 37301 	 12.8862812 
 37401 	 12.7496312 
 37501 	 12.7094762 
 37601 	 12.4406322 
 37701 	 12.3244972 
 37801 	 12.2945582 
 37901 	 12.1761232 
 38001 	 11.5767132 
 38101 	 11.5821492 
 38201 	 11.6392152 
 38301 	 11.9912652 
 38401 	 11.5048792 
 38501 	 11.3411322 
 38601 	 11.5205802 
 38701 	 11.8057402 
 38801 	 11.6801662 
 38901 	 11.5224912 
 39001 	 11.4030442 
 39101 	 11.8588652 
 39201 	 12.0070242 
 39301 	 12.1222292 
 39401 	 12.2669422 
 39501 	 12.1359612 
 39601 	 12.0351882 
 39701 	 11.9396232 
 39801 	 11.7292712 
 39901 	 11.9433592 
 40001 	 11.6653862 
 40101 	 11.9506352 
 40201 	 11.6206942 
 40301 	 11.2573412 
 40401 	 11.1663332 
 40501 	 11.3120302 
 40601 	 11.3014912 
 40701 	 11.3595862 
 40801 	 12.1404572 
 40901 	 11.7543212 
 41001 	 11.5236702 
 41101 	 11.4018322 
 41201 	 11.2911842 
 41301 	 11.0251282 
 41401 	 11.2394822 
 41501 	 11.1249412 
 41601 	 10.7337472 
 41701 	 10.7034652 
 41801 	 10.5117662 
 41901 	 10.5977612 
 42001 	 10.5325082 
 42101 	 10.1343782 
 42201 	 9.9468522 
 42301 	 10.0168072 
 42401 	 10.1267972 
 42501 	 10.1577992 
 42601 	 9.9054912 
 42701 	 10.0073872 
 42801 	 10.0573022 
 42901 	 10.4389672 
 43001 	 10.6991662 
 43101 	 10.6716412 
 43201 	 10.9535242 
 43301 	 11.0847182 
 43401 	 11.0913242 
 43501 	 11.0309672 
 43601 	 10.9201552 
 43701 	 11.1369782 
 43801 	 10.9181312 
 43901 	 11.7312502 
 44001 	 11.8650172 
 44101 	 12.1236512 
 44201 	 11.9662132 
 44301 	 12.2586682 
 44401 	 12.3998272 
 44501 	 12.8559172 
 44601 	 12.6946392 
 44701 	 12.6212232 
 44801 	 12.7543032 
 44901 	 12.8381962 
 45001 	 12.8967152 
 45101 	 13.0319132 
 45201 	 13.3097242 
 45301 	 13.6313502 
 45401 	 13.7785512 
 45501 	 13.9190762 
 45601 	 13.8303252 
 45701 	 13.6050882 
 45801 	 13.1748402 
 45901 	 13.2119052 
 46001 	 13.2495802 
 46101 	 13.3722772 
 46201 	 13.0938542 
 46301 	 13.3214552 
 46401 	 13.0388122 
 46501 	 12.8696472 
 46601 	 12.6607502 
 46701 	 12.7357732 
 46801 	 12.5876372 
 46901 	 12.8453442 
 47001 	 12.9331922 
 47101 	 13.0395362 
 47201 	 13.0834052 
 47301 	 13.0149292 
 47401 	 12.7901102 
 47501 	 12.6097072 
 47601 	 12.4343662 
 47701 	 12.8184212 
 47801 	 12.7395052 
 47901 	 12.9102042 
 48001 	 13.0483802 
 48101 	 12.9331562 
 48201 	 13.0437622 
 48301 	 12.9531662 
 48401 	 13.2046292 
 48501 	 13.5372962 
 48601 	 13.6123982 
 48701 	 13.7603052 
 48801 	 13.7191022 
 48901 	 13.5511152 
 49001 	 13.3753432 
 49101 	 13.3769722 
 49201 	 13.7828262 
 49301 	 13.3740842 
 49401 	 13.0605952 
 49501 	 12.9540412 
 49601 	 12.7072262 
 49701 	 12.5765622 
 49801 	 12.5323702 
 49901 	 12.2773142 
 50001 	 12.5802962 
 50101 	 12.5046592 
 50201 	 12.7939702 
 50301 	 12.3799962 
 50401 	 12.0981522 
 50501 	 12.2552582 
 50601 	 12.3419602 
 50701 	 12.0142072 
 50801 	 11.9935572 
 50901 	 11.6016892 
 51001 	 11.8026422 
 51101 	 11.5992572 
 51201 	 11.8929082 
 51301 	 11.8064982 
 51401 	 11.4698002 
 51501 	 11.3089792 
 51601 	 11.4062712 
 51701 	 11.4321292 
 51801 	 11.3832832 
 51901 	 11.3421602 
 52001 	 11.4989772 
 52101 	 11.6553012 
 52201 	 11.6745512 
 52301 	 11.5299042 
 52401 	 11.4018542 
 52501 	 11.8552992 
 52601 	 11.9543112 
 52701 	 11.9038002 
 52801 	 11.8537962 
 52901 	 11.7695332 
 53001 	 11.5453182 
 53101 	 11.8342502 
 53201 	 11.8491942 
 53301 	 11.8412082 
 53401 	 12.1566642 
 53501 	 12.5893852 
 53601 	 12.6507212 
 53701 	 12.8789902 
 53801 	 12.9493522 
 53901 	 12.5856822 
 54001 	 12.6639062 
 54101 	 12.5372702 
 54201 	 12.6870142 
 54301 	 12.9295112 
 54401 	 12.9850542 
 54501 	 12.9566932 
 54601 	 12.5995472 
 54701 	 12.3162012 
 54801 	 12.2765252 
 54901 	 12.4306672 
 55001 	 12.3308892 
 55101 	 12.6948522 
 55201 	 13.1344002 
 55301 	 13.2416642 
 55401 	 12.9439192 
 55501 	 13.0928392 
 55601 	 13.1152362 
 55701 	 13.2887562 
 55801 	 12.9902922 
 55901 	 12.3892872 
 56001 	 12.1957272 
 56101 	 12.1226232 
 56201 	 11.8040802 
 56301 	 11.7462832 
 56401 	 12.1419992 
 56501 	 12.0345882 
 56601 	 11.7509742 
 56701 	 11.6191862 
 56801 	 11.3681142 
 56901 	 11.2306282 
 57001 	 11.1216822 
 57101 	 10.7109232 
 57201 	 10.3630972 
 57301 	 10.4520422 
 57401 	 10.6314032 
 57501 	 10.8821032 
 57601 	 11.3348542 
 57701 	 11.4829142 
 57801 	 11.5422742 
 57901 	 11.5439202 
 58001 	 11.9170482 
 58101 	 11.6230242 
 58201 	 11.7379902 
 58301 	 11.8837102 
 58401 	 12.0814802 
 58501 	 12.2512562 
 58601 	 12.1224902 
 58701 	 12.2154102 
 58801 	 12.3060522 
 58901 	 12.3272652 
 59001 	 12.3824132 
 59101 	 12.8016182 
 59201 	 12.5977772 
 59301 	 12.4786542 
 59401 	 12.3262332 
 59501 	 12.1390362 
 59601 	 12.0392992 
 59701 	 12.3279182 
 59801 	 12.7533962 
 59901 	 12.6193122 
 60001 	 13.0579162 
 60101 	 13.2749082 
 60201 	 13.0606672 
 60301 	 12.9820952 
 60401 	 12.7893712 
 60501 	 13.2262532 
 60601 	 13.2334972 
 60701 	 13.3899282 
 60801 	 13.4700702 
 60901 	 13.2756962 
 61001 	 13.4587122 
 61101 	 13.0948712 
 61201 	 13.0882032 
 61301 	 13.2715872 
 61401 	 13.1331722 
 61501 	 12.9149592 
 61601 	 12.3177632 
 61701 	 12.2678512 
 61801 	 12.1578372 
 61901 	 12.3775742 
 62001 	 12.9499252 
 62101 	 13.2295662 
 62201 	 13.4712422 
 62301 	 14.0243912 
 62401 	 14.4650052 
 62501 	 14.4579432 
 62601 	 14.4470392 
 62701 	 14.2195542 
 62801 	 13.9803942 
 62901 	 13.9554722 
 63001 	 13.8576312 
 63101 	 13.5888222 
 63201 	 13.5248732 
 63301 	 13.2003102 
 63401 	 13.2522322 
 63501 	 13.4402332 
 63601 	 13.2689972 
 63701 	 13.2653802 
 63801 	 12.6946082 
 63901 	 12.4895832 
 64001 	 11.9529062 
 64101 	 10.9640112 
 64201 	 9.5687552 
 64301 	 8.7541712 
 64401 	 8.5628762 
 64501 	 8.6669302 
 64601 	 8.6750052 
 64701 	 8.8819092 
 64801 	 8.7060342 
 64901 	 8.6295492 
 65001 	 8.7461162 
 65101 	 8.6063042 
 65201 	 8.7594562 
 65301 	 8.7564402 
 65401 	 8.4709262 
 65501 	 8.8719682 
 65601 	 8.6469322 
 65701 	 8.5200682 
 65801 	 8.2861872 
 65901 	 8.6157662 
 66001 	 8.5944492 
 66101 	 8.5308292 
 66201 	 8.6614612 
 66301 	 8.7606022 
 66401 	 8.9595512 
 66501 	 9.3694132 
 66601 	 9.6869182 
 66701 	 9.8918982 
 66801 	 9.9058682 
 66901 	 10.0528942 
 67001 	 10.1206032 
 67101 	 9.9831322 
 67201 	 10.0922442 
 67301 	 10.3444152 
 67401 	 10.6215722 
 67501 	 10.9491582 
 67601 	 11.4709072 
 67701 	 11.3805422 
 67801 	 10.9162852 
 67901 	 10.7871752 
 68001 	 10.6343212 
 68101 	 10.8461962 
 68201 	 10.8049242 
 68301 	 11.0724712 
 68401 	 10.8713122 
 68501 	 10.8552612 
 68601 	 10.6073632 
 68701 	 10.0649572 
 68801 	 9.8677572 
 68901 	 9.7722982 
 69001 	 10.0005122 
 69101 	 9.9823962 
 69201 	 10.0208522 
 69301 	 10.2696262 
 69401 	 10.4201002 
 69501 	 10.3194302 
 69601 	 10.4192262 
 69701 	 10.3748792 
 69801 	 10.6350642 
 69901 	 10.5913492 
 70001 	 10.8721622 
 70101 	 11.1491812 
 70201 	 11.2444922 
 70301 	 11.3103092 
 70401 	 11.4159112 
 70501 	 11.1710492 
 70601 	 11.5126242 
 70701 	 11.6788192 
 70801 	 11.8306832 
 70901 	 12.1271272 
 71001 	 12.1362252 
 71101 	 12.0329172 
 71201 	 11.7043122 
 71301 	 11.7165422 
 71401 	 11.4087482 
 71501 	 11.3502432 
 71601 	 11.1133962 
 71701 	 11.3513682 
 71801 	 11.4263572 
 71901 	 11.5744842 
 72001 	 11.8917702 
 72101 	 11.9198222 
 72201 	 11.9362472 
 72301 	 11.9954952 
 72401 	 11.6107282 
 72501 	 11.5462042 
 72601 	 11.6413572 
 72701 	 11.5730412 
 72801 	 11.7194152 
 72901 	 11.3864852 
 73001 	 11.2234242 
 73101 	 11.1189372 
 73201 	 10.9417292 
 73301 	 11.3398502 
 73401 	 11.6083262 
 73501 	 11.7975522 
 73601 	 11.7515412 
 73701 	 11.8371912 
 73801 	 11.6877242 
 73901 	 11.8531212 
 74001 	 11.8562342 
 74101 	 11.9460982 
 74201 	 12.1136422 
 74301 	 12.2858582 
 74401 	 12.1729172 
 74501 	 12.1243972 
 74601 	 12.1787222 
 74701 	 12.1971422 
 74801 	 12.0766622 
 74901 	 12.0577002 
 75001 	 12.2523962 
 75101 	 12.1212062 
 75201 	 11.6998402 
 75301 	 11.6203752 
 75401 	 11.9678602 
 75501 	 11.7079402 
 75601 	 11.4366452 
 75701 	 10.8394032 
 75801 	 10.6520952 
 75901 	 10.6782572 
 76001 	 10.5054462 
 76101 	 10.5688162 
 76201 	 10.4054852 
 76301 	 10.5419022 
 76401 	 10.8006332 
 76501 	 10.6763512 
 76601 	 10.6906852 
 76701 	 11.0527472 
 76801 	 11.1796382 
 76901 	 11.1514362 
 77001 	 10.7476362 
 77101 	 10.8732032 
 77201 	 10.8180942 
 77301 	 10.5320272 
 77401 	 10.9361702 
 77501 	 11.3826272 
 77601 	 11.3886652 
 77701 	 11.1109852 
 77801 	 11.0771492 
 77901 	 10.9822152 
 78001 	 10.7281722 
 78101 	 10.2671682 
 78201 	 10.0551852 
 78301 	 9.9317802 
 78401 	 10.1496492 
 78501 	 10.2159412 
 78601 	 10.4482022 
 78701 	 10.3357192 
 78801 	 10.1941452 
 78901 	 10.0224592 
 79001 	 10.3700202 
 79101 	 11.2275652 
 79201 	 11.5045392 
 79301 	 11.7121872 
 79401 	 11.8235442 
 79501 	 11.7382202 
 79601 	 11.8555352 
 79701 	 11.5333612 
 79801 	 11.3139552 
 79901 	 11.1066552 
 80001 	 10.6672542 
 80101 	 10.8607032 
 80201 	 10.8764722 
 80301 	 10.8799962 
 80401 	 11.2683972 
 80501 	 11.5209162 
 80601 	 12.2176702 
 80701 	 12.6056322 
 80801 	 12.1951962 
 80901 	 11.8755632 
 81001 	 11.4531302 
 81101 	 11.4924302 
 81201 	 11.6297812 
 81301 	 11.0784312 
 81401 	 11.0347592 
 81501 	 11.0404962 
 81601 	 11.4529142 
 81701 	 11.2611202 
 81801 	 11.5270162 
 81901 	 10.9562232 
 82001 	 10.9162792 
 82101 	 11.3853552 
 82201 	 11.1412512 
 82301 	 10.8813702 
 82401 	 11.3006542 
 82501 	 11.3347072 
 82601 	 11.1150432 
 82701 	 11.0404832 
 82801 	 10.6816712 
 82901 	 10.1237212 
 83001 	 10.1030082 
 83101 	 10.2373492 
 83201 	 10.2034202 
 83301 	 10.3780032 
 83401 	 10.6561192 
 83501 	 10.4382222 
 83601 	 10.2178742 
 83701 	 9.9973202 
 83801 	 10.1282802 
 83901 	 9.8690812 
 84001 	 9.9820152 
 84101 	 10.2445252 
 84201 	 10.4317832 
 84301 	 10.3244632 
 84401 	 10.2330892 
 84501 	 9.6176502 
 84601 	 9.7903302 
 84701 	 9.5940132 
 84801 	 9.5526192 
 84901 	 10.1161782 
 85001 	 10.5767002 
 85101 	 10.8395902 
 85201 	 10.9354462 
 85301 	 11.0701912 
 85401 	 11.1749922 
 85501 	 11.2075222 
 85601 	 11.4808892 
 85701 	 11.7323082 
 85801 	 11.4964482 
 85901 	 11.8603362 
 86001 	 11.6307212 
 86101 	 11.2266112 
 86201 	 11.0754862 
 86301 	 10.6233272 
 86401 	 11.0037782 
 86501 	 10.7099852 
 86601 	 10.8063202 
 86701 	 10.8785892 
 86801 	 11.0827712 
 86901 	 11.4422732 
 87001 	 12.0389362 
 87101 	 12.0854002 
 87201 	 11.6255632 
 87301 	 11.8266642 
 87401 	 11.6889562 
 87501 	 11.3549652 
 87601 	 11.7238242 
 87701 	 11.5729232 
 87801 	 11.4420182 
 87901 	 11.6722372 
 88001 	 11.7352322 
 88101 	 11.8918582 
 88201 	 11.9045852 
 88301 	 11.6605502 
 88401 	 11.5993752 
 88501 	 11.6744822 
 88601 	 11.9897162 
 88701 	 12.1548712 
 88801 	 12.3195912 
 88901 	 12.3555312 
 89001 	 12.8534482 
 89101 	 12.6044182 
 89201 	 12.4243282 
 89301 	 12.8389402 
 89401 	 12.8415602 
 89501 	 12.5119192 
 89601 	 12.6593682 
 89701 	 12.3001592 
 89801 	 12.4232872 
 89901 	 12.6345162 
 90001 	 12.9170022 
 90101 	 12.7277642 
 90201 	 12.4309972 
 90301 	 12.5659722 
 90401 	 12.4326872 
 90501 	 12.4078942 
 90601 	 12.5857942 
 90701 	 12.8415782 
 90801 	 12.9696572 
 90901 	 12.9524592 
 91001 	 12.7620122 
 91101 	 12.5059872 
 91201 	 12.1761492 
 91301 	 12.2401182 
 91401 	 12.5648982 
 91501 	 12.6055882 
 91601 	 12.7101102 
 91701 	 13.1849842 
 91801 	 13.4447442 
 91901 	 13.4033372 
 92001 	 13.6700892 
 92101 	 14.1970682 
 92201 	 14.2955412 
 92301 	 14.0848502 
 92401 	 14.0965832 
 92501 	 14.4102922 
 92601 	 14.4493212 
 92701 	 14.2080382 
 92801 	 14.0945842 
 92901 	 14.6833202 
 93001 	 14.5117702 
 93101 	 14.6788932 
 93201 	 14.7828652 
 93301 	 14.6012912 
 93401 	 14.2831312 
 93501 	 14.0382052 
 93601 	 13.7040822 
 93701 	 13.3428262 
 93801 	 13.2637932 
 93901 	 12.8428222 
 94001 	 12.5240372 
 94101 	 12.2586592 
 94201 	 12.0028462 
 94301 	 12.1197882 
 94401 	 12.4698642 
 94501 	 12.4381392 
 94601 	 12.3634012 
 94701 	 12.1749912 
 94801 	 11.6028032 
 94901 	 11.5036262 
 95001 	 11.4013292 
 95101 	 11.1153982 
 95201 	 11.1128802 
 95301 	 10.8735902 
 95401 	 11.2835092 
 95501 	 11.5110262 
 95601 	 11.7871012 
 95701 	 11.7507582 
 95801 	 11.2744252 
 95901 	 11.4293662 
 96001 	 11.3951492 
 96101 	 11.3215232 
 96201 	 11.7128022 
 96301 	 11.4537372 
 96401 	 11.3707772 
 96501 	 11.4971792 
 96601 	 11.8173382 
 96701 	 12.1514962 
 96801 	 12.3289342 
 96901 	 12.5427762 
 97001 	 12.8068912 
 97101 	 13.1130802 
 97201 	 13.4544502 
 97301 	 13.0026122 
 97401 	 12.9440872 
 97501 	 12.6521082 
 97601 	 12.2545052 
 97701 	 13.1989822 
 97801 	 13.4494302 
 97901 	 13.2167282 
 98001 	 12.8141702 
 98101 	 12.8942562 
 98201 	 12.7483072 
 98301 	 12.9013852 
 98401 	 13.1074902 
 98501 	 12.7770262 
 98601 	 12.9079022 
 98701 	 12.8755012 
 98801 	 12.4562322 
 98901 	 12.5958582 
 99001 	 12.4921302 
 99101 	 12.7742802 
 99201 	 13.1060672 
 99301 	 13.0707832 
 99401 	 13.5676722 
 99501 	 13.4356702 
 99601 	 13.5022382 
 99701 	 13.8199812 
 99801 	 13.4560642 
 99901 	 13.5979022 
100001 	 13.6322442 
100101 	 13.8638992 
100201 	 13.9428232 
100301 	 14.0949182 
100401 	 14.0420282 
100501 	 13.6165342 
100601 	 12.9860102 
100701 	 13.2810192 
100801 	 13.2755382 
100901 	 13.2767662 
101001 	 13.1128882 
101101 	 13.1285612 
101201 	 13.5301192 
101301 	 13.6086092 
101401 	 13.7971892 
101501 	 13.8306182 
101601 	 13.5904822 
101701 	 13.5824962 
101801 	 13.1671002 
101901 	 12.5463472 
102001 	 12.3037912 
102101 	 12.0731802 
102201 	 12.2307462 
102301 	 12.1583592 
102401 	 11.8447792 
102501 	 11.9213312 
102601 	 12.1471642 
102701 	 12.1853422 
102801 	 12.2666692 
102901 	 12.0018522 
103001 	 11.5938972 
103101 	 11.3660402 
103201 	 11.2958132 
103301 	 11.0260092 
103401 	 11.2346702 
103501 	 11.2956972 
103601 	 11.1583632 
103701 	 11.0922982 
103801 	 11.5289522 
103901 	 11.8536562 
104001 	 12.1639862 
104101 	 12.4248242 
104201 	 12.0993432 
104301 	 12.4159222 
104401 	 12.5575132 
104501 	 12.2842812 
104601 	 12.1606092 
104701 	 12.0582982 
104801 	 11.9939112 
104901 	 11.8800102 
105001 	 11.7140272 
105101 	 11.9281042 
105201 	 11.8991322 
105301 	 12.0816802 
105401 	 11.8939882 
105501 	 11.6412472 
105601 	 11.5213322 
105701 	 11.6330442 
105801 	 11.6627872 
105901 	 12.0417332 
106001 	 11.5762872 
106101 	 11.8085062 
106201 	 12.1111932 
106301 	 12.0505952 
106401 	 11.9383592 
106501 	 12.5704252 
106601 	 12.6863782 
106701 	 12.8102502 
106801 	 13.1222922 
106901 	 13.0463612 
107001 	 13.0067172 
107101 	 12.3711802 
107201 	 12.6576582 
107301 	 12.8342222 
107401 	 12.8062752 
107501 	 12.7679972 
107601 	 12.7147582 
107701 	 12.5683322 
107801 	 12.4283232 
107901 	 12.4479712 
108001 	 12.0800682 
108101 	 12.1846182 
108201 	 12.2663882 
108301 	 12.1094052 
108401 	 12.3336382 
108501 	 12.8168122 
108601 	 12.7350772 
108701 	 12.6321912 
108801 	 12.4397272 
108901 	 12.2059802 
109001 	 12.0962262 
109101 	 11.4490482 
109201 	 11.6069622 
109301 	 11.6872132 
109401 	 12.3778362 
109501 	 12.5197672 
109601 	 12.7008992 
109701 	 12.7174352 
109801 	 12.6387262 
109901 	 12.9411172 
110001 	 13.0799952 
110101 	 13.1149952 
110201 	 12.9927042 
110301 	 13.2816542 
110401 	 13.1698242 
110501 	 13.4214042 
110601 	 13.6334922 
110701 	 13.3858372 
110801 	 13.4352952 
110901 	 13.2286832 
111001 	 13.6936362 
111101 	 13.2742772 
111201 	 13.3380222 
111301 	 13.1946042 
111401 	 13.4965952 
111501 	 13.7135802 
111601 	 13.1343622 
111701 	 12.9430002 
111801 	 12.5891222 
111901 	 12.8197582 
112001 	 12.6086692 
112101 	 12.7565812 
112201 	 12.7465452 
112301 	 12.9640592 
112401 	 12.4561322 
112501 	 12.0987262 
112601 	 12.3230022 
112701 	 12.4172112 
112801 	 12.6087992 
112901 	 12.0685422 
113001 	 11.9871442 
113101 	 11.8206672 
113201 	 11.7426792 
113301 	 12.0894772 
113401 	 12.2722072 
113501 	 12.2807012 
113601 	 12.0770832 
113701 	 11.9421722 
113801 	 12.0612202 
113901 	 12.2210382 
114001 	 12.9576212 
114101 	 12.8893802 
114201 	 13.3437992 
114301 	 13.1246042 
114401 	 12.6623982 
114501 	 12.8248102 
114601 	 12.7159352 
114701 	 12.6749912 
114801 	 12.7702802 
114901 	 13.2247702 
115001 	 13.0816462 
115101 	 13.2341502 
115201 	 13.6096102 
115301 	 13.6596982 
115401 	 13.3711432 
115501 	 12.9011422 
115601 	 12.8998922 
115701 	 12.8731692 
115801 	 12.8216032 
115901 	 12.6355972 
116001 	 12.4134412 
116101 	 12.6916642 
116201 	 12.3492582 
116301 	 12.2096872 
116401 	 12.4670312 
116501 	 12.6313512 
116601 	 12.3967472 
116701 	 12.3474242 
116801 	 12.1847782 
116901 	 12.0744862 
117001 	 12.0943182 
117101 	 12.1736652 
117201 	 12.4872152 
117301 	 12.6758712 
117401 	 13.0420032 
117501 	 12.8874922 
117601 	 13.3015212 
117701 	 13.5992502 
117801 	 13.7892142 
117901 	 13.6688072 
118001 	 13.4502202 
118101 	 13.3292182 
118201 	 13.0534502 
118301 	 12.8825802 
118401 	 12.8382062 
118501 	 13.3100872 
118601 	 12.8834172 
118701 	 12.9964282 
118801 	 12.8896792 
118901 	 12.5345232 
119001 	 12.9902702 
119101 	 12.8865752 
119201 	 12.9896152 
119301 	 13.0871152 
119401 	 13.5769092 
119501 	 13.6975572 
119601 	 13.6161332 
119701 	 13.5028752 
119801 	 13.4581442 
119901 	 13.7189452 
120001 	 13.8188982 
120101 	 13.7361042 
120201 	 13.6682982 
120301 	 13.3574662 
120401 	 13.6941232 
120501 	 13.9620692 
120601 	 13.7654802 
120701 	 13.9359882 
120801 	 14.2563982 
120901 	 14.5063362 
121001 	 14.4582942 
121101 	 14.3479412 
121201 	 14.1716632 
121301 	 13.9855812 
121401 	 14.0645672 
121501 	 13.9838282 
121601 	 13.9027652 
121701 	 13.8952502 
121801 	 13.5628522 
121901 	 13.9985702 
122001 	 13.6046242 
122101 	 13.2377292 
122201 	 13.2855402 
122301 	 13.2871692 
122401 	 13.7722062 
122501 	 13.4263252 
122601 	 13.3324462 
122701 	 14.0474522 
122801 	 13.6999242 
122901 	 13.4452402 
123001 	 13.8012712 
123101 	 13.7209822 
123201 	 13.7659822 
123301 	 13.4456542 
123401 	 13.3532952 
123501 	 12.9210862 
123601 	 13.3058982 
123701 	 13.3143412 
123801 	 13.1479312 
123901 	 12.7584062 
124001 	 13.0027632 
124101 	 12.5778182 
124201 	 13.1348942 
124301 	 13.2398582 
124401 	 13.3336632 
124501 	 13.3578672 
124601 	 13.0825382 
124701 	 13.4993312 
124801 	 13.5058902 
124901 	 13.2919672 
125001 	 13.3642712 
125101 	 13.3547332 
125201 	 12.8986792 
125301 	 12.6943602 
125401 	 12.9556362 
125501 	 12.8783892 
125601 	 13.1484132 
125701 	 13.7174192 
125801 	 13.4083702 
125901 	 13.0441142 
126001 	 12.6685502 
126101 	 13.0152952 
126201 	 12.8442272 
126301 	 12.4897032 
126401 	 12.4914782 
126501 	 12.4328562 
126601 	 12.3646152 
126701 	 12.2228292 
126801 	 12.4513002 
126901 	 12.9102902 
127001 	 13.1162572 
127101 	 12.7665062 
127201 	 12.8033612 
127301 	 12.4142332 
127401 	 12.4307672 


==> fig/plots_20dB/STFE/NeuralKalman_AEC_model_1_k_LogMSE_LogMSEMS_ERNST_cluster_ern_CL_VCTKem_16_1080_1_full_shortSeq_CS_SER0_SNR0_BB_EoT.txt <==
    01 	 11.8779642 
   101 	 14.8727742 
   201 	 14.5908562 
   301 	 13.2644872 
   401 	 10.7063432 
   501 	 7.8508772 
   601 	 6.0429542 
   701 	 5.0272352 
   801 	 4.5632742 
   901 	 4.3789482 
  1001 	 4.3398202 
  1101 	 4.0924612 
  1201 	 3.9078492 
  1301 	 3.9413682 
  1401 	 3.7978642 
  1501 	 3.7545312 
  1601 	 3.7243672 
  1701 	 3.8313862 
  1801 	 3.8655812 
  1901 	 3.9020402 
  2001 	 3.8470002 
  2101 	 3.7865152 
  2201 	 3.8548612 
  2301 	 4.5142452 
  2401 	 5.2622052 
  2501 	 5.8956922 
  2601 	 6.5655252 
  2701 	 7.7097342 
  2801 	 9.2074532 
  2901 	 10.9000292 
  3001 	 11.5737842 
  3101 	 12.1095782 
  3201 	 12.6810252 
  3301 	 13.6697432 
  3401 	 13.8014302 
  3501 	 13.9246942 
  3601 	 14.1718922 
  3701 	 14.0990532 
  3801 	 14.2973192 
  3901 	 14.9584292 
  4001 	 15.2306282 
  4101 	 15.5829712 
  4201 	 15.5588552 
  4301 	 15.3896532 
  4401 	 15.7509652 
  4501 	 15.9782032 
  4601 	 15.9376352 
  4701 	 15.6895242 
  4801 	 15.6854282 
  4901 	 15.8979432 
  5001 	 15.6038422 
  5101 	 15.9115572 
  5201 	 15.7423482 
  5301 	 15.8791072 
  5401 	 16.1617792 
  5501 	 16.6212232 
  5601 	 16.3311242 
  5701 	 16.4066792 
  5801 	 16.5092892 
  5901 	 17.0629562 
  6001 	 16.5936072 
  6101 	 16.7129742 
  6201 	 16.3773582 
  6301 	 16.5180832 
  6401 	 16.2798482 
  6501 	 16.0894532 
  6601 	 15.9493092 
  6701 	 16.6204792 
  6801 	 16.7801072 
  6901 	 17.0733302 
  7001 	 17.4181632 
  7101 	 17.5209942 
  7201 	 17.3484752 
  7301 	 17.2488662 
  7401 	 17.3023982 
  7501 	 17.0805562 
  7601 	 17.2587012 
  7701 	 17.0942472 
  7801 	 16.6543582 
  7901 	 16.5042062 
  8001 	 16.2690802 
  8101 	 16.2664782 
  8201 	 16.5333082 
  8301 	 16.3675232 
  8401 	 16.1490192 
  8501 	 15.9589762 
  8601 	 15.8922232 
  8701 	 16.0772402 
  8801 	 16.0474392 
  8901 	 16.4940082 
  9001 	 16.4768912 
  9101 	 16.0869652 
  9201 	 16.1191252 
  9301 	 15.9308182 
  9401 	 16.1851212 
  9501 	 15.7949052 
  9601 	 15.3437302 
  9701 	 15.4630972 
  9801 	 15.6668672 
  9901 	 15.8619202 
 10001 	 16.1289192 
 10101 	 16.2175222 
 10201 	 16.2905772 
 10301 	 16.4400042 
 10401 	 16.3938872 
 10501 	 16.9068152 
 10601 	 17.0395292 
 10701 	 17.0549732 
 10801 	 16.7399332 
 10901 	 16.6027282 
 11001 	 16.8637252 
 11101 	 16.7743812 
 11201 	 16.6917842 
 11301 	 16.5702632 
 11401 	 16.5284502 
 11501 	 16.4506282 
 11601 	 16.0908902 
 11701 	 16.0588532 
 11801 	 16.1667942 
 11901 	 16.0457942 
 12001 	 16.3661792 
 12101 	 16.5082722 
 12201 	 16.2151942 
 12301 	 16.0654322 
 12401 	 15.9048872 
 12501 	 15.6305412 
 12601 	 15.3867482 
 12701 	 15.2296352 
 12801 	 15.5473512 
 12901 	 15.7149182 
 13001 	 15.9179742 
 13101 	 15.8212772 
 13201 	 15.7622042 
 13301 	 15.6196242 
 13401 	 15.3533912 
 13501 	 15.3330892 
 13601 	 15.0372092 
 13701 	 15.0537282 
 13801 	 14.9079222 
 13901 	 14.4250862 
 14001 	 14.5861892 
 14101 	 14.7438782 
 14201 	 14.6920552 
 14301 	 14.7891202 
 14401 	 15.0575082 
 14501 	 14.8673962 
 14601 	 14.7291922 
 14701 	 14.7046742 
 14801 	 14.6186322 
 14901 	 14.5530552 
 15001 	 14.7084382 
 15101 	 15.1757352 
 15201 	 14.9691572 
 15301 	 14.7927782 
 15401 	 14.7093972 
 15501 	 14.4597162 
 15601 	 14.8956122 
 15701 	 14.8360912 
 15801 	 14.7031422 
 15901 	 14.5303272 
 16001 	 14.4422522 
 16101 	 14.3378602 
 16201 	 14.2923532 
 16301 	 14.3366432 
 16401 	 14.4222462 
 16501 	 14.7393432 
 16601 	 14.5687352 
 16701 	 14.3729662 
 16801 	 14.1822542 
 16901 	 14.2801922 
 17001 	 14.8109442 
 17101 	 14.9170102 
 17201 	 14.7355592 
 17301 	 14.7176782 
 17401 	 14.3606642 
 17501 	 13.9467652 
 17601 	 14.2530052 
 17701 	 14.4465322 
 17801 	 14.9633842 
 17901 	 15.6643712 
 18001 	 15.2206282 
 18101 	 15.3795002 
 18201 	 15.2796562 
 18301 	 15.2655102 
 18401 	 15.5237292 
 18501 	 15.6183072 
 18601 	 15.7546742 
 18701 	 15.7264672 
 18801 	 15.9204082 
 18901 	 15.8542352 
 19001 	 15.6868652 
 19101 	 16.0547452 
 19201 	 15.8139452 
 19301 	 15.4401052 
 19401 	 15.1788772 
 19501 	 15.2164272 
 19601 	 15.5139292 
 19701 	 15.6039362 
 19801 	 15.1950392 
 19901 	 15.3576532 
 20001 	 15.2753432 
 20101 	 15.2172082 
 20201 	 15.3865042 
 20301 	 15.4909192 
 20401 	 15.6282272 
 20501 	 15.7247792 
 20601 	 15.4558992 
 20701 	 15.3573032 
 20801 	 15.1047872 
 20901 	 14.9870332 
 21001 	 15.1303832 
 21101 	 14.8864302 
 21201 	 14.9515812 
 21301 	 15.1951152 
 21401 	 15.2719252 
 21501 	 15.3611082 
 21601 	 15.5129372 
 21701 	 15.6204242 
 21801 	 15.8159392 
 21901 	 16.0413202 
 22001 	 16.0358822 
 22101 	 15.6311112 
 22201 	 15.6736732 
 22301 	 15.7355442 
 22401 	 15.7722882 
 22501 	 15.7094002 
 22601 	 15.2226542 
 22701 	 15.1469772 
 22801 	 15.3227732 
 22901 	 15.1000932 
 23001 	 14.9673922 
 23101 	 14.7723912 
 23201 	 14.7822272 
 23301 	 14.7102832 
 23401 	 14.3165722 
 23501 	 14.3404252 
 23601 	 14.2837792 
 23701 	 14.1159432 
 23801 	 14.0046652 
 23901 	 14.0361042 
 24001 	 13.7841122 
 24101 	 13.6603722 
 24201 	 13.5764282 
 24301 	 14.0115732 
 24401 	 14.5184242 
 24501 	 14.3654422 
 24601 	 14.4674412 
 24701 	 14.5120662 
 24801 	 14.1354552 
 24901 	 14.3201662 
 25001 	 14.5563452 
 25101 	 14.5647372 
 25201 	 14.3699352 
 25301 	 14.3625962 
 25401 	 13.9733052 
 25501 	 13.4418282 
 25601 	 12.7307782 
 25701 	 12.5193752 
 25801 	 12.8298742 
 25901 	 13.0574752 
 26001 	 13.4561982 
 26101 	 13.5341272 
 26201 	 13.6312962 
 26301 	 13.7598402 
 26401 	 13.8943002 
 26501 	 13.9209352 
 26601 	 13.7801332 
 26701 	 13.9292172 
 26801 	 13.8838402 
 26901 	 14.2193632 
 27001 	 14.3635482 
 27101 	 14.4599442 
 27201 	 14.5007532 
 27301 	 14.2049332 
 27401 	 13.9619522 
 27501 	 13.7778672 
 27601 	 13.7574392 
 27701 	 13.7144162 
 27801 	 14.0704272 
 27901 	 14.1211582 
 28001 	 13.8911732 
 28101 	 14.2747782 
 28201 	 14.3387312 
 28301 	 14.4340662 
 28401 	 14.4139222 
 28501 	 14.5604692 
 28601 	 14.7778022 
 28701 	 14.8885052 
 28801 	 14.6751682 
 28901 	 14.6445832 
 29001 	 14.4801132 
 29101 	 14.1539732 
 29201 	 14.3620912 
 29301 	 14.4673822 
 29401 	 14.5711232 
 29501 	 14.6979432 
 29601 	 14.7575332 
 29701 	 15.2781312 
 29801 	 15.2772192 
 29901 	 15.4095692 
 30001 	 15.1741702 
 30101 	 14.8313742 
 30201 	 14.8385202 
 30301 	 14.5862372 
 30401 	 14.3506532 
 30501 	 14.3823392 
 30601 	 14.2902652 
 30701 	 14.1005222 
 30801 	 14.1822232 
 30901 	 13.7821482 
 31001 	 13.7916822 
 31101 	 13.7515262 
 31201 	 13.8940922 
 31301 	 14.0671282 
 31401 	 14.3345562 
 31501 	 14.3724252 
 31601 	 14.2618532 
 31701 	 14.0063642 
 31801 	 14.0235202 
 31901 	 14.1022062 
 32001 	 14.0504932 
 32101 	 14.1414162 
 32201 	 13.9609652 
 32301 	 13.9920312 
 32401 	 14.2985872 
 32501 	 14.1419802 
 32601 	 13.8189682 
 32701 	 13.8491842 
 32801 	 13.8783872 
 32901 	 14.0637502 
 33001 	 14.3778072 
 33101 	 13.9373882 
 33201 	 14.0926952 
 33301 	 14.0026162 
 33401 	 13.8406272 
 33501 	 13.7631652 
 33601 	 13.6237222 
 33701 	 14.1373102 
 33801 	 14.2998202 
 33901 	 14.1365672 
 34001 	 14.7001082 
 34101 	 14.4616562 
 34201 	 14.6749512 
 34301 	 14.4656492 
 34401 	 14.5521882 
 34501 	 14.5064042 
 34601 	 14.4068282 
 34701 	 14.2712532 
 34801 	 14.1955092 
 34901 	 14.3122242 
 35001 	 14.2064282 
 35101 	 14.1574302 
 35201 	 14.0535932 
 35301 	 13.8862072 
 35401 	 14.0956012 
 35501 	 14.0244852 
 35601 	 14.0705772 
 35701 	 13.9004622 
 35801 	 13.7260092 
 35901 	 13.7046522 
 36001 	 13.6420272 
 36101 	 13.6189392 
 36201 	 13.3821252 
 36301 	 13.1236212 
 36401 	 13.1443812 
 36501 	 13.2123712 
 36601 	 12.9670562 
 36701 	 12.9235902 
 36801 	 12.7136202 
 36901 	 12.6995082 
 37001 	 12.7264452 
 37101 	 12.6827142 
 37201 	 12.4697792 
 37301 	 12.3572252 
 37401 	 12.1853652 
 37501 	 12.3515322 
 37601 	 12.3169012 
 37701 	 12.0287832 
 37801 	 11.9398642 
 37901 	 11.8645262 
 38001 	 11.6580402 
 38101 	 11.6899442 
 38201 	 11.5567822 
 38301 	 11.9168692 
 38401 	 11.6267032 
 38501 	 11.6211112 
 38601 	 12.0575402 
 38701 	 11.9339022 
 38801 	 11.8309472 
 38901 	 11.7883232 
 39001 	 11.8738952 
 39101 	 12.0790962 
 39201 	 11.9783222 
 39301 	 12.1679082 
 39401 	 12.1820772 
 39501 	 12.0930642 
 39601 	 11.9486162 
 39701 	 11.4552922 
 39801 	 11.5276152 
 39901 	 11.9186212 
 40001 	 11.9797692 
 40101 	 12.0153912 
 40201 	 11.7724332 
 40301 	 11.7827732 
 40401 	 11.7139592 
 40501 	 12.0898852 
 40601 	 12.0913502 
 40701 	 12.1514692 
 40801 	 12.3300912 
 40901 	 12.1053872 
 41001 	 11.9747832 
 41101 	 11.7999872 
 41201 	 11.6016892 
 41301 	 11.2216592 
 41401 	 11.4015312 
 41501 	 11.1570142 
 41601 	 11.0076752 
 41701 	 11.1905632 
 41801 	 11.1386592 
 41901 	 11.2632032 
 42001 	 11.3197582 
 42101 	 11.1002072 
 42201 	 11.3122702 
 42301 	 11.2351292 
 42401 	 11.0132682 
 42501 	 11.0426942 
 42601 	 10.8126192 
 42701 	 10.6243412 
 42801 	 10.5422532 
 42901 	 10.7688622 
 43001 	 10.9197172 
 43101 	 11.0620542 
 43201 	 11.3817202 
 43301 	 11.3097972 
 43401 	 11.4289092 
 43501 	 11.5857502 
 43601 	 11.6306642 
 43701 	 11.7807322 
 43801 	 11.7150382 
 43901 	 12.1471922 
 44001 	 12.0878962 
 44101 	 12.2007322 
 44201 	 12.1005312 
 44301 	 12.4770192 
 44401 	 12.6531922 
 44501 	 12.8641192 
 44601 	 12.9450942 
 44701 	 13.1086262 
 44801 	 13.1834502 
 44901 	 12.9795572 
 45001 	 13.0648012 
 45101 	 13.1046732 
 45201 	 13.2214002 
 45301 	 13.7444112 
 45401 	 13.8692752 
 45501 	 14.1698622 
 45601 	 13.9775852 
 45701 	 13.7879122 
 45801 	 13.4641902 
 45901 	 13.3316432 
 46001 	 13.4472042 
 46101 	 13.8550842 
 46201 	 13.6287752 
 46301 	 13.7456512 
 46401 	 13.5834492 
 46501 	 13.2016882 
 46601 	 13.1054812 
 46701 	 13.1118572 
 46801 	 13.2255942 
 46901 	 13.3881542 
 47001 	 13.2155292 
 47101 	 13.3747302 
 47201 	 13.4837052 
 47301 	 13.3336512 
 47401 	 12.9626042 
 47501 	 12.7115162 
 47601 	 12.5645162 
 47701 	 12.9586292 
 47801 	 12.8736452 
 47901 	 12.9054432 
 48001 	 12.8307792 
 48101 	 12.5946962 
 48201 	 12.7283332 
 48301 	 12.6370412 
 48401 	 12.6359812 
 48501 	 12.6827612 
 48601 	 12.8221182 
 48701 	 13.2447302 
 48801 	 13.3195312 
 48901 	 13.3688782 
 49001 	 13.0985672 
 49101 	 13.3030322 
 49201 	 13.7195132 
 49301 	 13.5174002 
 49401 	 13.1985052 
 49501 	 12.8095422 
 49601 	 12.3362132 
 49701 	 12.3972312 
 49801 	 12.1853532 
 49901 	 12.1534582 
 50001 	 12.2613522 
 50101 	 12.3258892 
 50201 	 12.4129072 
 50301 	 12.0646542 
 50401 	 11.8116712 
 50501 	 11.9110662 
 50601 	 11.9186582 
 50701 	 11.8916372 
 50801 	 11.7356702 
 50901 	 11.5466712 
 51001 	 11.7106272 
 51101 	 11.4509042 
 51201 	 11.8041332 
 51301 	 11.7480812 
 51401 	 11.6177632 
 51501 	 11.6112922 
 51601 	 11.6840362 
 51701 	 12.1230262 
 51801 	 12.2680352 
 51901 	 12.2209442 
 52001 	 12.2752722 
 52101 	 12.6496622 
 52201 	 12.7996232 
 52301 	 12.7720722 
 52401 	 12.6728492 
 52501 	 13.0220362 
 52601 	 13.1218952 
 52701 	 13.0237982 
 52801 	 13.1422922 
 52901 	 13.1223672 
 53001 	 13.1340512 
 53101 	 13.0945382 
 53201 	 13.1248482 
 53301 	 13.0374272 
 53401 	 13.1599402 
 53501 	 13.2370652 
 53601 	 13.0097162 
 53701 	 12.9618422 
 53801 	 12.9545142 
 53901 	 12.8816552 
 54001 	 12.9352282 
 54101 	 12.9580312 
 54201 	 12.9087292 
 54301 	 13.1114322 
 54401 	 13.2506852 
 54501 	 13.1667392 
 54601 	 12.9113062 
 54701 	 12.6706312 
 54801 	 12.7819922 
 54901 	 13.0552292 
 55001 	 12.9082552 
 55101 	 13.0758952 
 55201 	 13.2733422 
 55301 	 13.5516032 
 55401 	 13.2972402 
 55501 	 13.5424952 
 55601 	 13.7114792 
 55701 	 13.6863182 
 55801 	 13.3259702 
 55901 	 13.0748112 
 56001 	 12.8815782 
 56101 	 12.6421642 
 56201 	 12.4955012 
 56301 	 12.6499692 
 56401 	 12.5916942 
 56501 	 12.5762332 
 56601 	 12.2784602 
 56701 	 11.8434812 
 56801 	 11.6370262 
 56901 	 11.6988282 
 57001 	 11.7875562 
 57101 	 11.5566942 
 57201 	 11.2285732 
 57301 	 11.5909452 
 57401 	 11.9854912 
 57501 	 12.5483862 
 57601 	 12.6841822 
 57701 	 12.5636492 
 57801 	 12.4959162 
 57901 	 12.3863342 
 58001 	 12.9585482 
 58101 	 12.7268522 
 58201 	 12.9530412 
 58301 	 12.9179222 
 58401 	 12.8287222 
 58501 	 12.9253282 
 58601 	 13.0064032 
 58701 	 13.1668822 
 58801 	 13.1981352 
 58901 	 13.0753352 
 59001 	 13.3888972 
 59101 	 13.5983322 
 59201 	 13.4845882 
 59301 	 13.0816592 
 59401 	 13.0874182 
 59501 	 12.9556622 
 59601 	 12.8789832 
 59701 	 13.1130762 
 59801 	 13.3838122 
 59901 	 13.2291692 
 60001 	 13.5761562 
 60101 	 13.6311762 
 60201 	 13.3217912 
 60301 	 13.2966572 
 60401 	 13.1657552 
 60501 	 13.1926712 
 60601 	 13.2139942 
 60701 	 13.4866152 
 60801 	 13.3669772 
 60901 	 13.3763562 
 61001 	 13.7418702 
 61101 	 13.6889902 
 61201 	 13.5670342 
 61301 	 13.4496252 
 61401 	 13.3036462 
 61501 	 13.0395012 
 61601 	 12.7361802 
 61701 	 12.6456212 
 61801 	 12.5132342 
 61901 	 12.9540072 
 62001 	 13.3930872 
 62101 	 13.6238742 
 62201 	 13.8199702 
 62301 	 13.8871202 
 62401 	 14.0479432 
 62501 	 14.1109582 
 62601 	 13.8859222 
 62701 	 13.9422942 
 62801 	 13.7700752 
 62901 	 13.5713512 
 63001 	 13.6465492 
 63101 	 13.7806042 
 63201 	 13.8108712 
 63301 	 13.5146022 
 63401 	 13.7270332 
 63501 	 13.8183882 
 63601 	 13.8426182 
 63701 	 13.7190322 
 63801 	 13.7450542 
 63901 	 13.6593162 
 64001 	 13.3904272 
 64101 	 13.0894142 
 64201 	 12.7260362 
 64301 	 12.7717662 
 64401 	 12.6064462 
 64501 	 12.8911902 
 64601 	 12.8592532 
 64701 	 13.2516392 
 64801 	 13.1971272 
 64901 	 12.9713952 
 65001 	 13.0693892 
 65101 	 13.1076582 
 65201 	 13.5114672 
 65301 	 13.7482712 
 65401 	 13.1464392 
 65501 	 13.4355852 
 65601 	 13.3782822 
 65701 	 13.2923052 
 65801 	 13.2517232 
 65901 	 13.4820772 
 66001 	 13.7743182 
 66101 	 13.9121202 
 66201 	 14.1830522 
 66301 	 14.5584402 
 66401 	 14.5795142 
 66501 	 14.3988572 
 66601 	 14.5091952 
 66701 	 14.7716812 
 66801 	 14.6505762 
 66901 	 14.8415022 
 67001 	 14.8856102 
 67101 	 14.4886362 
 67201 	 14.5884192 
 67301 	 14.7137692 
 67401 	 14.8529672 
 67501 	 14.9728042 
 67601 	 15.3283542 
 67701 	 15.4123672 
 67801 	 14.9099112 
 67901 	 14.6067432 
 68001 	 14.5839362 
 68101 	 15.0604442 
 68201 	 15.0788192 
 68301 	 15.1789632 
 68401 	 15.0800902 
 68501 	 15.3167372 
 68601 	 15.2267782 
 68701 	 14.7089712 
 68801 	 14.4723292 
 68901 	 14.3891012 
 69001 	 14.4504062 
 69101 	 13.8997652 
 69201 	 13.8308712 
 69301 	 13.9698882 
 69401 	 14.1876012 
 69501 	 14.3312542 
 69601 	 14.4125982 
 69701 	 14.2283442 
 69801 	 14.3908552 
 69901 	 14.5824182 
 70001 	 14.5652932 
 70101 	 14.8286892 
 70201 	 14.7731482 
 70301 	 14.6482692 
 70401 	 14.4338902 
 70501 	 14.3824962 
 70601 	 14.6762102 
 70701 	 14.8679792 
 70801 	 14.9287672 
 70901 	 15.0840192 
 71001 	 14.8287552 
 71101 	 14.6708042 
 71201 	 14.6345612 
 71301 	 14.7783352 
 71401 	 14.2331282 
 71501 	 13.9352852 
 71601 	 14.1819292 
 71701 	 14.4467742 
 71801 	 14.4461692 
 71901 	 14.7678342 
 72001 	 14.7498432 
 72101 	 14.5535562 
 72201 	 14.5546732 
 72301 	 14.5618242 
 72401 	 14.2047182 
 72501 	 13.8676302 
 72601 	 14.1381892 
 72701 	 14.1048642 
 72801 	 14.5753732 
 72901 	 14.3599842 
 73001 	 13.8839332 
 73101 	 14.1261832 
 73201 	 14.0550192 
 73301 	 14.2374482 
 73401 	 14.2939862 
 73501 	 14.1774862 
 73601 	 14.0151252 
 73701 	 14.1196532 
 73801 	 13.9037132 
 73901 	 14.2070632 
 74001 	 14.1269992 
 74101 	 14.2869532 
 74201 	 14.1701452 
 74301 	 14.4534462 
 74401 	 14.2998172 
 74501 	 14.3288602 
 74601 	 14.5409172 
 74701 	 14.4822122 
 74801 	 14.4258252 
 74901 	 14.5912062 
 75001 	 14.7163522 
 75101 	 14.5851402 
 75201 	 14.3751262 
 75301 	 14.3394892 
 75401 	 14.4267242 
 75501 	 14.3112082 
 75601 	 14.2156662 
 75701 	 13.8779942 
 75801 	 13.6306742 
 75901 	 13.8135102 
 76001 	 13.6672272 
 76101 	 13.6517212 
 76201 	 13.3460512 
 76301 	 12.9020882 
 76401 	 13.2221022 
 76501 	 13.1180002 
 76601 	 13.0097042 
 76701 	 13.4661562 
 76801 	 13.3361842 
 76901 	 13.2667532 
 77001 	 13.1124552 
 77101 	 13.1348802 
 77201 	 12.9749562 
 77301 	 13.0454562 
 77401 	 13.4727682 
 77501 	 13.8895042 
 77601 	 13.9013122 
 77701 	 13.7685112 
 77801 	 13.7993122 
 77901 	 13.6065222 
 78001 	 13.4423372 
 78101 	 13.1907812 
 78201 	 13.1029242 
 78301 	 12.9193252 
 78401 	 12.9184012 
 78501 	 12.9094572 
 78601 	 12.7167532 
 78701 	 12.3867202 
 78801 	 12.4373162 
 78901 	 12.3646632 
 79001 	 12.6453382 
 79101 	 13.0096072 
 79201 	 13.3382842 
 79301 	 13.6259042 
 79401 	 13.9194682 
 79501 	 13.7057892 
 79601 	 13.6898902 
 79701 	 13.3418352 
 79801 	 13.1042182 
 79901 	 13.1074022 
 80001 	 12.7962992 
 80101 	 13.1699212 
 80201 	 13.0623542 
 80301 	 13.0736182 
 80401 	 13.2706432 
 80501 	 13.3341982 
 80601 	 14.0693482 
 80701 	 14.6860742 
 80801 	 14.4355562 
 80901 	 14.2569082 
 81001 	 14.0911192 
 81101 	 13.9538622 
 81201 	 13.8381792 
 81301 	 13.5129752 
 81401 	 13.4520682 
 81501 	 13.4729442 
 81601 	 13.8481822 
 81701 	 13.6566582 
 81801 	 13.5338762 
 81901 	 13.0877502 
 82001 	 12.7531302 
 82101 	 13.3405282 
 82201 	 13.1574062 
 82301 	 12.9734772 
 82401 	 12.8608752 
 82501 	 12.7399152 
 82601 	 12.5619422 
 82701 	 12.1393522 
 82801 	 11.8313152 
 82901 	 11.6733452 
 83001 	 11.9028082 
 83101 	 11.7680292 
 83201 	 11.9428952 
 83301 	 11.5495812 
 83401 	 11.8397222 
 83501 	 11.7331412 
 83601 	 11.3584232 
 83701 	 11.3792232 
 83801 	 11.1440492 
 83901 	 11.1403422 
 84001 	 11.5133512 
 84101 	 11.7945422 
 84201 	 12.0521132 
 84301 	 11.8367902 
 84401 	 11.7809312 
 84501 	 11.6166882 
 84601 	 11.6335332 
 84701 	 11.1581662 
 84801 	 11.2656532 
 84901 	 12.1307842 
 85001 	 12.5824792 
 85101 	 12.8382512 
 85201 	 12.8181102 
 85301 	 12.9160252 
 85401 	 12.5531022 
 85501 	 12.8338092 
 85601 	 13.0004882 
 85701 	 13.5066882 
 85801 	 13.1736202 
 85901 	 13.6808332 
 86001 	 13.3376042 
 86101 	 13.0227532 
 86201 	 12.7218202 
 86301 	 12.2991102 
 86401 	 12.5833192 
 86501 	 12.2823562 
 86601 	 12.4963862 
 86701 	 12.5088332 
 86801 	 12.3980932 
 86901 	 12.7085932 
 87001 	 13.4100352 
 87101 	 13.5564822 
 87201 	 12.9751452 
 87301 	 13.0588832 
 87401 	 12.9791062 
 87501 	 12.5733932 
 87601 	 12.7228242 
 87701 	 12.2403562 
 87801 	 12.3001122 
 87901 	 12.5850002 
 88001 	 12.5405922 
 88101 	 12.6479802 
 88201 	 12.8589192 
 88301 	 12.6140312 
 88401 	 12.3607942 
 88501 	 12.3127912 
 88601 	 12.5737522 
 88701 	 12.8850062 
 88801 	 13.1152292 
 88901 	 13.1631202 
 89001 	 13.6123152 
 89101 	 13.2404132 
 89201 	 13.3064162 
 89301 	 13.5643842 
 89401 	 13.5761152 
 89501 	 13.3106072 
 89601 	 13.5352002 
 89701 	 13.1204582 
 89801 	 13.1728842 
 89901 	 13.1339362 
 90001 	 13.4424852 
 90101 	 13.4752502 
 90201 	 13.2155742 
 90301 	 13.5594922 
 90401 	 13.3955202 
 90501 	 13.1156522 
 90601 	 13.2153882 
 90701 	 13.4869382 
 90801 	 13.6849442 
 90901 	 13.7318882 
 91001 	 13.7767202 
 91101 	 13.3941412 
 91201 	 12.9182362 
 91301 	 13.1240382 
 91401 	 13.1401382 
 91501 	 13.1482072 
 91601 	 12.9686102 
 91701 	 13.5604422 
 91801 	 13.7252402 
 91901 	 13.9883412 
 92001 	 14.0731292 
 92101 	 14.3873192 
 92201 	 14.2904692 
 92301 	 14.0218392 
 92401 	 14.2542492 
 92501 	 14.5625542 
 92601 	 14.3539072 
 92701 	 14.5113472 
 92801 	 14.5190052 
 92901 	 15.0915482 
 93001 	 15.0648312 
 93101 	 15.2626012 
 93201 	 15.2951132 
 93301 	 15.2023042 
 93401 	 15.2098132 
 93501 	 14.9797782 
 93601 	 14.6765002 
 93701 	 14.5284652 
 93801 	 14.3792302 
 93901 	 13.9054772 
 94001 	 13.7381122 
 94101 	 13.6180642 
 94201 	 13.5208652 
 94301 	 13.6742112 
 94401 	 13.9769542 
 94501 	 13.4742332 
 94601 	 13.4347922 
 94701 	 13.2443812 
 94801 	 13.2018132 
 94901 	 13.1318222 
 95001 	 12.9893682 
 95101 	 12.6408262 
 95201 	 12.7005682 
 95301 	 12.5883842 
 95401 	 13.1770492 
 95501 	 13.2989962 
 95601 	 13.2103332 
 95701 	 13.3870322 
 95801 	 13.2617322 
 95901 	 13.6369562 
 96001 	 13.5689772 
 96101 	 13.4606302 
 96201 	 13.5350082 
 96301 	 13.3708452 
 96401 	 13.6337092 
 96501 	 13.4368772 
 96601 	 13.4805382 
 96701 	 13.4636452 
 96801 	 13.4183852 
 96901 	 13.7775242 
 97001 	 13.8387212 
 97101 	 14.2328002 
 97201 	 14.1679032 
 97301 	 13.6902412 
 97401 	 13.7432092 
 97501 	 13.4633002 
 97601 	 13.0873982 
 97701 	 13.8151872 
 97801 	 14.2240972 
 97901 	 14.0036252 
 98001 	 13.7717402 
 98101 	 13.8711522 
 98201 	 13.9646102 
 98301 	 14.1438392 
 98401 	 14.2611412 
 98501 	 14.3101062 
 98601 	 14.3311912 
 98701 	 14.0609402 
 98801 	 13.7031162 
 98901 	 13.6526762 
 99001 	 13.8386692 
 99101 	 14.0345362 
 99201 	 14.2574622 
 99301 	 14.2606142 
 99401 	 14.4214582 
 99501 	 14.3653752 
 99601 	 14.2626132 
 99701 	 14.3457712 
 99801 	 14.3423172 
 99901 	 14.3024202 
100001 	 14.3581212 
100101 	 14.5401842 
100201 	 14.7116942 
100301 	 14.8639672 
100401 	 14.8856572 
100501 	 14.5552132 
100601 	 14.2268112 
100701 	 14.4946432 
100801 	 14.4325322 
100901 	 14.4672952 
101001 	 14.5960572 
101101 	 14.4031042 
101201 	 14.7571742 
101301 	 14.7707382 
101401 	 15.2052202 
101501 	 15.3990972 
101601 	 15.3302312 
101701 	 15.0414022 
101801 	 14.8514942 
101901 	 14.5837942 
102001 	 14.4544722 
102101 	 14.1230442 
102201 	 14.2703662 
102301 	 13.9063522 
102401 	 13.5901112 
102501 	 13.2230222 
102601 	 13.0856052 
102701 	 13.1037892 
102801 	 13.0739012 
102901 	 12.9125192 
103001 	 12.5668892 
103101 	 12.3799222 
103201 	 12.4314272 
103301 	 12.0083892 
103401 	 12.0416832 
103501 	 12.1046062 
103601 	 12.1761232 
103701 	 11.8671292 
103801 	 12.0279062 
103901 	 12.5903912 
104001 	 12.8986672 
104101 	 13.1342432 
104201 	 12.9609042 
104301 	 13.4023662 
104401 	 13.4218052 
104501 	 13.2151612 
104601 	 12.9440362 
104701 	 12.7758912 
104801 	 12.8980432 
104901 	 13.0699042 
105001 	 12.8224952 
105101 	 12.8327652 
105201 	 12.8505602 
105301 	 12.6921302 
105401 	 12.6778502 
105501 	 12.4157532 
105601 	 12.3397272 
105701 	 12.1302722 
105801 	 12.1351552 
105901 	 12.4636782 
106001 	 12.4751832 
106101 	 12.7564092 
106201 	 13.1027192 
106301 	 13.0813192 
106401 	 13.0324552 
106501 	 13.1226022 
106601 	 13.1230132 
106701 	 13.4481382 
106801 	 13.5493042 
106901 	 13.4200982 
107001 	 13.5034762 
107101 	 12.9759652 
107201 	 13.2509882 
107301 	 13.3009052 
107401 	 12.8456932 
107501 	 12.7551282 
107601 	 13.0450262 
107701 	 13.0096422 
107801 	 12.7062862 
107901 	 12.5273382 
108001 	 12.2386042 
108101 	 12.1886592 
108201 	 12.4159412 
108301 	 12.2943102 
108401 	 12.2740222 
108501 	 12.4875772 
108601 	 12.6060032 
108701 	 12.6122242 
108801 	 12.7708592 
108901 	 12.6904562 
109001 	 12.6859712 
109101 	 12.2935562 
109201 	 12.2877402 
109301 	 12.6170622 
109401 	 13.0032422 
109501 	 13.4229282 
109601 	 13.6519222 
109701 	 13.5095672 
109801 	 13.7362592 
109901 	 13.7226642 
110001 	 13.4272742 
110101 	 13.5074312 
110201 	 13.5401862 
110301 	 13.8862002 
110401 	 13.5416502 
110501 	 13.7085402 
110601 	 13.8209472 
110701 	 13.6027592 
110801 	 13.9532192 
110901 	 14.1467952 
111001 	 14.6514472 
111101 	 14.4585402 
111201 	 14.4471492 
111301 	 14.3123032 
111401 	 14.4522852 
111501 	 14.9046212 
111601 	 14.6267702 
111701 	 14.4342012 
111801 	 14.2066842 
111901 	 14.3853792 
112001 	 14.3025202 
112101 	 14.2053442 
112201 	 14.2505392 
112301 	 14.3776242 
112401 	 14.2010012 
112501 	 13.7479722 
112601 	 13.9265732 
112701 	 13.6827362 
112801 	 13.5557882 
112901 	 13.0040712 
113001 	 12.7001982 
113101 	 12.8622632 
113201 	 12.6886602 
113301 	 12.9528662 
113401 	 13.1339632 
113501 	 12.8647832 
113601 	 12.6939412 
113701 	 12.6581472 
113801 	 12.6165052 
113901 	 12.6671522 
114001 	 13.0832032 
114101 	 13.2693032 
114201 	 13.8579972 
114301 	 13.8633082 
114401 	 13.7731592 
114501 	 13.9518142 
114601 	 13.9327832 
114701 	 13.6299332 
114801 	 13.6638572 
114901 	 14.1302472 
115001 	 14.1289992 
115101 	 14.4907302 
115201 	 14.7273742 
115301 	 14.5723922 
115401 	 14.3668612 
115501 	 13.9675162 
115601 	 13.7504682 
115701 	 13.7143812 
115801 	 13.8271192 
115901 	 13.4417392 
116001 	 13.1137172 
116101 	 13.1412002 
116201 	 12.9655212 
116301 	 12.8278292 
116401 	 13.2030622 
116501 	 13.2923052 
116601 	 13.1463122 
116701 	 13.1550272 
116801 	 13.2535542 
116901 	 13.3045542 
117001 	 12.9652042 
117101 	 13.1531832 
117201 	 13.4478472 
117301 	 13.5338142 
117401 	 13.9314382 
117501 	 13.9129032 
117601 	 14.0755912 
117701 	 14.3229462 
117801 	 14.1409632 
117901 	 14.0155652 
118001 	 13.9061322 
118101 	 13.6807302 
118201 	 13.3135362 
118301 	 13.3940432 
118401 	 13.4269802 
118501 	 13.7682102 
118601 	 13.2960972 
118701 	 13.5351002 
118801 	 13.3465782 
118901 	 13.0528252 
119001 	 13.1885972 
119101 	 12.9302852 
119201 	 12.9828792 
119301 	 13.1900362 
119401 	 13.6500232 
119501 	 13.9273412 
119601 	 13.8900042 
119701 	 13.8710452 
119801 	 13.6086132 
119901 	 13.7042352 
120001 	 13.9992932 
120101 	 14.0381382 
120201 	 13.7885822 
120301 	 13.6250242 
120401 	 13.7338802 
120501 	 13.5348402 
120601 	 13.2792422 
120701 	 13.7464042 
120801 	 14.0545262 
120901 	 14.6279022 
121001 	 14.6454172 
121101 	 14.6852442 
121201 	 14.5034522 
121301 	 14.7621562 
121401 	 14.8907412 
121501 	 14.7876452 
121601 	 14.9675942 
121701 	 14.9201932 
121801 	 14.5848172 
121901 	 14.5123712 
122001 	 14.0621542 
122101 	 13.5844432 
122201 	 13.5593502 
122301 	 13.6989022 
122401 	 14.1368272 
122501 	 13.8752552 
122601 	 14.1414162 
122701 	 14.5519232 
122801 	 14.2373142 
122901 	 14.0318142 
123001 	 14.3899292 
123101 	 14.1795092 
123201 	 14.1080002 
123301 	 14.0528112 
123401 	 14.2767782 
123501 	 14.0051352 
123601 	 14.0198032 
123701 	 13.8200052 
123801 	 13.9851582 
123901 	 13.6159482 
124001 	 13.8932692 
124101 	 13.7016282 
124201 	 14.3851452 
124301 	 14.4805172 
124401 	 14.4422152 
124501 	 14.1970152 
124601 	 13.7902532 
124701 	 14.0396802 
124801 	 13.6487052 
124901 	 13.3909562 
125001 	 13.4230762 
125101 	 13.5895542 
125201 	 13.2320272 
125301 	 12.8823412 
125401 	 12.8000652 
125501 	 12.7873492 
125601 	 13.0210862 
125701 	 13.2522012 
125801 	 13.4720702 
125901 	 13.4030352 
126001 	 13.1947172 
126101 	 13.1960082 
126201 	 13.1769302 
126301 	 12.8312692 
126401 	 12.8337942 
126501 	 12.8654402 


==> fig/plots_20dB/WGN_STFE/DLAC_AEC_model_final_v2_noNorm_LogMSE_LogMSEMS_ERNST_cluster_ern_CL_VCTKem_16_1080_1_full_CS_SER0_SNR0_BB_EoT.txt <==
    01 	 25.2179772 
   101 	 24.7839282 
   201 	 24.2103902 
   301 	 23.3656972 
   401 	 21.3248702 
   501 	 18.9445722 
   601 	 17.4027912 
   701 	 16.6820032 
   801 	 16.6431012 
   901 	 17.0154292 
  1001 	 17.0041122 
  1101 	 17.0730942 
  1201 	 16.6723372 
  1301 	 16.5707882 
  1401 	 16.5363042 
  1501 	 16.7318062 
  1601 	 16.7309252 
  1701 	 16.6882792 
  1801 	 16.5183102 
  1901 	 16.4079362 
  2001 	 16.3646332 
  2101 	 16.2981312 
  2201 	 16.3418342 
  2301 	 16.4689332 
  2401 	 15.9624812 
  2501 	 16.0871362 
  2601 	 16.3551642 
  2701 	 16.2041482 
  2801 	 15.9388712 
  2901 	 15.9986442 
  3001 	 16.0944182 
  3101 	 16.0927662 
  3201 	 16.2392642 
  3301 	 16.2884072 
  3401 	 16.3583612 
  3501 	 16.1082832 
  3601 	 16.0205162 
  3701 	 15.9400452 
  3801 	 16.0657082 
  3901 	 16.1506872 
  4001 	 16.1130362 
  4101 	 16.1958502 
  4201 	 16.2403272 
  4301 	 16.1231462 
  4401 	 16.0029222 
  4501 	 15.8493442 
  4601 	 15.8001712 
  4701 	 15.8509942 
  4801 	 15.9166382 
  4901 	 15.9211152 
  5001 	 15.8281192 
  5101 	 15.7610932 
  5201 	 15.8057312 
  5301 	 15.6946862 
  5401 	 15.6494932 
  5501 	 15.5131562 
  5601 	 15.6204222 
  5701 	 15.6805212 
  5801 	 15.6026532 
  5901 	 15.5499182 
  6001 	 15.4482232 
  6101 	 15.4925332 
  6201 	 15.5923382 
  6301 	 15.4457912 
  6401 	 15.5129202 
  6501 	 15.6096332 
  6601 	 15.5297862 
  6701 	 15.4890192 
  6801 	 15.4542022 
  6901 	 15.5272312 
  7001 	 15.4909692 
  7101 	 15.4405452 
  7201 	 15.4311122 
  7301 	 15.4371552 
  7401 	 15.2545712 
  7501 	 15.3034992 
  7601 	 15.3376842 
  7701 	 15.2861162 
  7801 	 15.1695682 
  7901 	 15.3441522 
  8001 	 15.4699512 
  8101 	 15.3342072 
  8201 	 15.2593222 
  8301 	 15.1845312 
  8401 	 15.2651372 
  8501 	 15.2672322 
  8601 	 15.2742002 
  8701 	 15.2566242 
  8801 	 15.2460582 
  8901 	 15.3149822 
  9001 	 15.4980442 
  9101 	 15.5334952 
  9201 	 15.4690432 
  9301 	 15.3303812 
  9401 	 15.3078712 
  9501 	 15.1838292 
  9601 	 15.0924462 
  9701 	 15.2894772 
  9801 	 15.0432932 
  9901 	 15.1269672 
 10001 	 15.1713062 
 10101 	 15.0918922 
 10201 	 15.1686642 
 10301 	 15.2358872 
 10401 	 15.3677252 
 10501 	 15.3905872 
 10601 	 15.1845072 
 10701 	 15.2337182 
 10801 	 15.4124982 
 10901 	 15.2605682 
 11001 	 15.2457792 
 11101 	 15.2329752 
 11201 	 15.4332892 
 11301 	 15.2458132 
 11401 	 15.2460532 
 11501 	 15.3600812 
 11601 	 15.4586742 
 11701 	 15.6442002 
 11801 	 15.5799452 
 11901 	 15.4364572 
 12001 	 15.5195732 
 12101 	 15.4773702 
 12201 	 15.4861942 
 12301 	 15.2500102 
 12401 	 15.3583542 
 12501 	 15.4552002 
 12601 	 15.2869432 
 12701 	 15.3904842 
 12801 	 15.4315802 
 12901 	 15.5330112 
 13001 	 15.4669492 
 13101 	 15.4626772 
 13201 	 15.5406402 
 13301 	 15.3436112 
 13401 	 15.5505702 
 13501 	 15.6660152 
 13601 	 15.4458622 
 13701 	 15.2678272 
 13801 	 15.3485352 
 13901 	 15.3338512 
 14001 	 14.9962842 
 14101 	 15.0700972 
 14201 	 15.3587682 
 14301 	 15.5403852 
 14401 	 15.2819082 
 14501 	 15.3742842 
 14601 	 15.4691242 
 14701 	 15.6107892 
 14801 	 15.3840892 
 14901 	 15.3764012 
 15001 	 15.4307142 
 15101 	 15.5377582 
 15201 	 15.5856922 
 15301 	 15.4717642 
 15401 	 15.4859512 
 15501 	 15.5374852 
 15601 	 15.5769122 
 15701 	 15.5608082 
 15801 	 15.7077432 
 15901 	 15.6065562 
 16001 	 15.5727042 
 16101 	 15.4638362 
 16201 	 15.4383382 
 16301 	 15.6244172 
 16401 	 15.5760682 
 16501 	 15.6805422 
 16601 	 15.7135732 
 16701 	 15.6421532 
 16801 	 15.7986772 
 16901 	 15.8293072 
 17001 	 15.5836202 
 17101 	 15.3393862 
 17201 	 15.3302032 
 17301 	 15.5060272 
 17401 	 15.4357282 
 17501 	 15.5491272 
 17601 	 15.5318252 
 17701 	 15.4564322 
 17801 	 15.3666582 
 17901 	 15.5910322 
 18001 	 15.7736112 
 18101 	 15.6393892 
 18201 	 15.6880072 
 18301 	 15.7282092 
 18401 	 15.8224622 
 18501 	 15.5389422 
 18601 	 15.4259932 
 18701 	 15.4516462 
 18801 	 15.5861542 
 18901 	 15.6524782 
 19001 	 15.4372222 
 19101 	 15.3458742 
 19201 	 15.5826172 
 19301 	 15.9086002 
 19401 	 15.4975282 
 19501 	 15.5387652 
 19601 	 15.6046122 
 19701 	 15.5801162 
 19801 	 15.3283012 
 19901 	 15.3330242 
 20001 	 15.3082662 
 20101 	 15.5305582 
 20201 	 15.5348812 
 20301 	 15.5731032 
 20401 	 15.5531992 
 20501 	 15.5860062 
 20601 	 15.7290832 
 20701 	 15.6094362 
 20801 	 15.6328962 
 20901 	 15.8327642 
 21001 	 15.6699712 
 21101 	 15.6533782 
 21201 	 15.6054012 
 21301 	 15.5043102 
 21401 	 15.4251092 
 21501 	 15.4928922 
 21601 	 15.4292142 
 21701 	 15.3982892 
 21801 	 14.8007132 
 21901 	 15.0685922 
 22001 	 15.2149482 
 22101 	 15.1275972 
 22201 	 15.0930492 
 22301 	 15.2865142 
 22401 	 15.5280502 
 22501 	 15.4015672 
 22601 	 15.4468112 
 22701 	 15.4710132 
 22801 	 15.4214492 
 22901 	 15.5254462 
 23001 	 15.6301212 
 23101 	 15.4240212 
 23201 	 15.3506462 
 23301 	 15.4070122 
 23401 	 15.4598652 
 23501 	 15.3590072 
 23601 	 15.4414082 
 23701 	 15.5350202 
 23801 	 15.5001132 
 23901 	 15.4864572 
 24001 	 15.4270402 
 24101 	 15.5564372 
 24201 	 15.5241192 
 24301 	 15.4738062 
 24401 	 15.2711542 
 24501 	 15.5655462 
 24601 	 15.5943992 
 24701 	 15.6164632 
 24801 	 15.5470352 
 24901 	 15.4174422 
 25001 	 15.3045132 
 25101 	 15.1963942 
 25201 	 15.2324342 
 25301 	 15.3918932 
 25401 	 15.4272142 
 25501 	 15.3030572 
 25601 	 15.3027372 
 25701 	 15.2947992 
 25801 	 15.3236902 
 25901 	 15.4129662 
 26001 	 15.5708432 
 26101 	 15.6448022 
 26201 	 15.4403202 
 26301 	 15.2906522 
 26401 	 15.3070032 
 26501 	 15.3102292 
 26601 	 15.5634902 
 26701 	 15.5276832 
 26801 	 15.7182582 
 26901 	 15.8250272 
 27001 	 16.0117942 
 27101 	 15.8496182 
 27201 	 15.7893202 
 27301 	 15.7830252 
 27401 	 15.8373352 
 27501 	 15.7811282 
 27601 	 15.6540152 
 27701 	 15.6168552 
 27801 	 15.5292352 
 27901 	 15.6515402 
 28001 	 15.7408192 
 28101 	 15.8301512 
 28201 	 15.7882682 
 28301 	 15.6417992 
 28401 	 15.6690822 
 28501 	 15.8411002 
 28601 	 15.5358352 
 28701 	 15.5538512 
 28801 	 15.5897812 
 28901 	 15.6692742 
 29001 	 15.8132212 
 29101 	 15.8002712 
 29201 	 15.7574902 
 29301 	 15.8382872 
 29401 	 15.6819532 
 29501 	 15.7868982 
 29601 	 15.8260402 
 29701 	 15.9341962 
 29801 	 15.8954202 
 29901 	 15.5515322 
 30001 	 15.5844892 
 30101 	 15.7372512 
 30201 	 15.7345852 
 30301 	 15.6441132 
 30401 	 15.9533502 
 30501 	 15.7901632 
 30601 	 15.9144912 
 30701 	 15.7890442 
 30801 	 15.8742902 
 30901 	 15.8537002 
 31001 	 15.9449372 
 31101 	 15.9592642 
 31201 	 15.9767422 
 31301 	 15.6896782 
 31401 	 15.8048992 
 31501 	 15.6496532 
 31601 	 15.6755802 
 31701 	 15.5421122 
 31801 	 15.6716032 
 31901 	 15.5668672 
 32001 	 15.7705682 
 32101 	 15.7794752 
 32201 	 15.6679572 
 32301 	 15.7108442 
 32401 	 15.6448582 
 32501 	 15.7420142 
 32601 	 16.0047132 
 32701 	 15.8231982 
 32801 	 15.7723302 
 32901 	 15.7891592 
 33001 	 15.8320082 
 33101 	 15.9318612 
 33201 	 15.7820792 
 33301 	 15.8502182 
 33401 	 15.8636502 
 33501 	 15.8853692 
 33601 	 15.8144892 
 33701 	 15.9490052 
 33801 	 15.7017332 
 33901 	 15.6480962 
 34001 	 15.4735522 
 34101 	 15.3857682 
 34201 	 15.6149622 
 34301 	 15.9412332 
 34401 	 15.9058562 
 34501 	 15.7162872 
 34601 	 15.9496122 
 34701 	 15.7070912 
 34801 	 15.6868772 
 34901 	 15.7944842 
 35001 	 15.8727452 
 35101 	 15.8181232 
 35201 	 15.8580162 
 35301 	 15.9807342 
 35401 	 16.1565952 
 35501 	 16.0921472 
 35601 	 16.1097832 
 35701 	 16.0383372 
 35801 	 16.0109962 
 35901 	 16.0930922 
 36001 	 15.9921862 
 36101 	 16.0320452 
 36201 	 16.0014572 
 36301 	 16.1002802 
 36401 	 15.8625682 
 36501 	 15.9383692 
 36601 	 15.8559012 
 36701 	 15.8281102 
 36801 	 15.8672152 
 36901 	 15.8904862 
 37001 	 15.8556522 
 37101 	 15.8875612 
 37201 	 15.8296382 
 37301 	 16.0406172 
 37401 	 15.9979922 
 37501 	 16.0057422 
 37601 	 15.8797352 
 37701 	 15.9273592 
 37801 	 16.2050892 
 37901 	 16.2111192 
 38001 	 16.0861202 
 38101 	 15.9668702 
 38201 	 16.0109222 
 38301 	 16.0978822 
 38401 	 15.6924782 
 38501 	 15.9269172 
 38601 	 16.0362712 
 38701 	 15.9690912 
 38801 	 16.1318612 
 38901 	 15.9619662 
 39001 	 15.9453522 
 39101 	 15.9006602 
 39201 	 16.0447562 
 39301 	 16.0427412 
 39401 	 16.2019992 
 39501 	 16.2037492 
 39601 	 16.1116352 
 39701 	 15.8641272 
 39801 	 15.8974392 
 39901 	 16.0903702 
 40001 	 16.1468352 
 40101 	 16.0443992 
 40201 	 15.7684752 
 40301 	 15.8983612 
 40401 	 16.1100132 
 40501 	 16.0961842 
 40601 	 16.0340072 
 40701 	 16.0125052 
 40801 	 15.8417032 
 40901 	 15.9345982 
 41001 	 16.0089462 
 41101 	 16.1216482 
 41201 	 15.9915882 
 41301 	 16.0698242 
 41401 	 16.0295802 
 41501 	 15.8725172 
 41601 	 15.8563192 
 41701 	 16.0681122 
 41801 	 15.9213392 
 41901 	 16.0476972 
 42001 	 16.1906812 
 42101 	 15.8376312 
 42201 	 15.8663102 
 42301 	 15.8949582 
 42401 	 16.1026652 
 42501 	 15.9571262 
 42601 	 16.1048802 
 42701 	 16.0649332 
 42801 	 15.9969572 
 42901 	 15.9447532 
 43001 	 15.9942092 
 43101 	 15.8563922 
 43201 	 15.7256512 
 43301 	 15.7677132 
 43401 	 15.6828252 
 43501 	 15.9749002 
 43601 	 15.9849422 
 43701 	 15.9412042 
 43801 	 15.9525602 
 43901 	 15.9326462 
 44001 	 15.9875082 
 44101 	 15.9976482 
 44201 	 16.1662802 
 44301 	 16.0645462 
 44401 	 16.0787122 
 44501 	 15.9273512 
 44601 	 15.7536442 
 44701 	 15.9522542 
 44801 	 15.9396482 
 44901 	 16.2633922 
 45001 	 16.1332582 
 45101 	 15.9907872 
 45201 	 15.8992592 
 45301 	 15.9639202 
 45401 	 16.0250992 
 45501 	 16.0388412 
 45601 	 16.2243192 
 45701 	 16.3618302 
 45801 	 16.2812062 
 45901 	 16.1754212 
 46001 	 16.1036332 
 46101 	 16.1936322 
 46201 	 16.2756302 
 46301 	 16.1843712 
 46401 	 16.3223542 
 46501 	 15.9523392 
 46601 	 15.7934072 
 46701 	 15.7851582 
 46801 	 15.7855252 
 46901 	 15.9961972 
 47001 	 16.0218802 
 47101 	 16.1463662 
 47201 	 16.1609612 
 47301 	 16.0979862 
 47401 	 16.0877332 
 47501 	 15.9486592 
 47601 	 15.9480202 
 47701 	 15.8148552 
 47801 	 15.9501782 
 47901 	 15.8654672 
 48001 	 16.0097232 
 48101 	 16.1023162 
 48201 	 16.1768052 
 48301 	 16.0744132 
 48401 	 16.1308472 
 48501 	 16.1794412 
 48601 	 16.2362442 
 48701 	 16.1415902 
 48801 	 15.8739692 
 48901 	 15.7248862 
 49001 	 15.9947742 
 49101 	 16.0839832 
 49201 	 16.0020532 
 49301 	 15.9349342 
 49401 	 15.9539152 
 49501 	 16.2047192 
 49601 	 16.2645982 
 49701 	 16.1088102 
 49801 	 16.1613252 
 49901 	 16.2148742 
 50001 	 16.2679982 
 50101 	 16.1912262 
 50201 	 15.8956392 
 50301 	 15.8619152 
 50401 	 15.8341222 
 50501 	 15.9150032 
 50601 	 15.9887692 
 50701 	 16.1954622 
 50801 	 16.2776572 
 50901 	 16.1938272 
 51001 	 16.0549882 
 51101 	 16.1138702 
 51201 	 16.1924802 
 51301 	 16.4129802 
 51401 	 16.2682152 
 51501 	 16.3556782 
 51601 	 16.3505042 
 51701 	 16.3263092 
 51801 	 16.3924942 
 51901 	 16.4278892 
 52001 	 16.1268922 
 52101 	 16.1140592 
 52201 	 16.2463202 
 52301 	 16.3470922 
 52401 	 16.4541522 
 52501 	 16.3650412 
 52601 	 16.5141002 
 52701 	 16.3964052 
 52801 	 16.4249742 
 52901 	 16.3317262 
 53001 	 16.2904402 
 53101 	 16.3463392 
 53201 	 16.3248872 
 53301 	 16.3557582 
 53401 	 16.0402752 
 53501 	 15.8033272 
 53601 	 15.7278432 
 53701 	 15.9545602 
 53801 	 16.1062202 
 53901 	 16.1003412 
 54001 	 16.2684742 
 54101 	 16.1906722 
 54201 	 16.2810322 
 54301 	 16.1453042 
 54401 	 16.2439362 
 54501 	 16.2664042 
 54601 	 16.2360722 
 54701 	 16.2818642 
 54801 	 16.2585982 
 54901 	 16.2981512 
 55001 	 16.1614472 
 55101 	 16.0568612 
 55201 	 16.0139432 
 55301 	 16.0178732 
 55401 	 16.0411712 
 55501 	 16.3156082 
 55601 	 16.0446842 
 55701 	 16.1826032 
 55801 	 16.4047162 
 55901 	 16.5009582 
 56001 	 16.2774992 
 56101 	 16.3256992 
 56201 	 16.4666382 
 56301 	 16.4884072 
 56401 	 16.1298942 
 56501 	 16.2442582 
 56601 	 16.1996422 
 56701 	 16.3110302 
 56801 	 16.2905282 
 56901 	 16.3407822 
 57001 	 16.3068662 
 57101 	 16.3405112 
 57201 	 16.3968292 
 57301 	 16.2085902 
 57401 	 16.2271332 
 57501 	 16.1613072 
 57601 	 16.0069572 
 57701 	 16.0881532 
 57801 	 16.1946782 
 57901 	 16.2031562 
 58001 	 16.3735102 
 58101 	 16.2248362 
 58201 	 16.4232972 
 58301 	 16.3958062 
 58401 	 16.2056082 
 58501 	 16.1620542 
 58601 	 16.1181162 
 58701 	 15.9580312 
 58801 	 16.1727762 
 58901 	 16.1654132 
 59001 	 16.3223772 
 59101 	 16.2725202 
 59201 	 16.3168652 
 59301 	 16.1337922 
 59401 	 16.2434272 
 59501 	 16.2619972 
 59601 	 16.1466922 
 59701 	 16.1095012 
 59801 	 16.2503392 
 59901 	 16.3837572 
 60001 	 16.4031312 
 60101 	 16.3492742 
 60201 	 16.2674112 
 60301 	 16.1405722 
 60401 	 16.1908782 
 60501 	 16.1868302 
 60601 	 15.8670382 
 60701 	 15.9280072 
 60801 	 16.0759662 
 60901 	 16.3859952 
 61001 	 16.2694652 
 61101 	 16.1988792 
 61201 	 16.1252722 
 61301 	 15.9763872 
 61401 	 16.1313202 
 61501 	 16.3421622 
 61601 	 16.4328172 
 61701 	 16.3357382 
 61801 	 16.3259922 
 61901 	 16.3035152 
 62001 	 16.4034752 
 62101 	 16.1985282 
 62201 	 16.0193272 
 62301 	 16.0557832 
 62401 	 16.1573612 
 62501 	 16.2243102 
 62601 	 16.4235502 
 62701 	 16.3078872 
 62801 	 16.3118982 
 62901 	 16.2533582 
 63001 	 16.0255092 
 63101 	 16.1738682 
 63201 	 16.4701372 
 63301 	 16.4313132 
 63401 	 16.1354052 
 63501 	 16.0672802 
 63601 	 16.2674302 
 63701 	 16.2942952 
 63801 	 16.3506482 
 63901 	 16.0875262 
 64001 	 16.1008332 
 64101 	 10.6169262 
 64201 	 5.8102672 
 64301 	 4.1560352 
 64401 	 3.4220262 
 64501 	 3.0840692 
 64601 	 2.9254602 
 64701 	 2.7229072 
 64801 	 2.5916542 
 64901 	 2.4610892 
 65001 	 2.4254182 
 65101 	 2.4211012 
 65201 	 2.4807412 
 65301 	 2.6494962 
 65401 	 2.6129692 
 65501 	 2.6889022 
 65601 	 2.7228152 
 65701 	 2.8004182 
 65801 	 2.8364092 
 65901 	 2.9450762 
 66001 	 3.0616062 
 66101 	 3.1906802 
 66201 	 3.2839042 
 66301 	 3.3321172 
 66401 	 3.4464852 
 66501 	 3.4419222 
 66601 	 3.4941272 
 66701 	 3.4732802 
 66801 	 3.5538842 
 66901 	 3.6919902 
 67001 	 3.8007362 
 67101 	 3.8199292 
 67201 	 3.7960162 
 67301 	 3.8999672 
 67401 	 4.0021812 
 67501 	 4.0264522 
 67601 	 3.9712192 
 67701 	 4.2049052 
 67801 	 4.2804162 
 67901 	 4.3761532 
 68001 	 4.4115892 
 68101 	 4.4841042 
 68201 	 4.4798422 
 68301 	 4.6288822 
 68401 	 4.6365152 
 68501 	 4.6863832 
 68601 	 4.7263742 
 68701 	 4.8924512 
 68801 	 4.8087092 
 68901 	 4.8258852 
 69001 	 4.8983022 
 69101 	 5.1186332 
 69201 	 5.1344962 
 69301 	 5.2279432 
 69401 	 5.1166712 
 69501 	 5.2135232 
 69601 	 5.3492862 
 69701 	 5.3931992 
 69801 	 5.3895002 
 69901 	 5.4300882 
 70001 	 5.5617592 
 70101 	 5.6177222 
 70201 	 5.6639572 
 70301 	 5.6820172 
 70401 	 5.8447932 
 70501 	 5.9668832 
 70601 	 5.8988332 
 70701 	 6.0130622 
 70801 	 6.0083892 
 70901 	 6.0763842 
 71001 	 6.1488152 
 71101 	 6.1615142 
 71201 	 6.2450402 
 71301 	 6.3083012 
 71401 	 6.3530252 
 71501 	 6.2605302 
 71601 	 6.3772032 
 71701 	 6.5885822 
 71801 	 6.6982362 
 71901 	 6.6317112 
 72001 	 6.6407052 
 72101 	 6.6460572 
 72201 	 6.8681942 
 72301 	 6.7890122 
 72401 	 6.8729442 
 72501 	 6.7135702 
 72601 	 6.8578252 
 72701 	 6.9650962 
 72801 	 7.0395892 
 72901 	 7.0754972 
 73001 	 7.2269232 
 73101 	 7.1811822 
 73201 	 7.1974622 
 73301 	 7.3562342 
 73401 	 7.3635382 
 73501 	 7.3646762 
 73601 	 7.4347602 
 73701 	 7.4138322 
 73801 	 7.4461722 
 73901 	 7.5330342 
 74001 	 7.5735142 
 74101 	 7.6586232 
 74201 	 7.7685772 
 74301 	 7.7776552 
 74401 	 7.8930702 
 74501 	 7.9280712 
 74601 	 7.9147482 
 74701 	 7.9927992 
 74801 	 7.9708352 
 74901 	 8.0398792 
 75001 	 8.0071082 
 75101 	 8.0834532 
 75201 	 8.0865332 
 75301 	 8.2591952 
 75401 	 8.1653622 
 75501 	 8.1988982 
 75601 	 8.1842152 
 75701 	 8.2732032 
 75801 	 8.3252572 
 75901 	 8.3086662 
 76001 	 8.4296482 
 76101 	 8.4505502 
 76201 	 8.5158842 
 76301 	 8.5232062 
 76401 	 8.6329322 
 76501 	 8.5151332 
 76601 	 8.6807272 
 76701 	 8.7233852 
 76801 	 8.8261232 
 76901 	 8.9294792 
 77001 	 8.9008082 
 77101 	 8.9059782 
 77201 	 9.0470442 
 77301 	 9.0108322 
 77401 	 9.0818862 
 77501 	 9.0697752 
 77601 	 9.3036192 
 77701 	 9.2584982 
 77801 	 9.2514152 
 77901 	 9.2364212 
 78001 	 9.1431732 
 78101 	 9.1470862 
 78201 	 9.2163812 
 78301 	 9.3555082 
 78401 	 9.4806882 
 78501 	 9.5297122 
 78601 	 9.3764092 
 78701 	 9.4807022 
 78801 	 9.5692522 
 78901 	 9.4396132 
 79001 	 9.5588982 
 79101 	 9.5544132 
 79201 	 9.6739812 
 79301 	 9.6698682 
 79401 	 9.6408322 
 79501 	 9.7767472 
 79601 	 9.7296682 
 79701 	 9.8913402 
 79801 	 9.7114042 
 79901 	 9.6921112 
 80001 	 9.8018562 
 80101 	 9.9280922 
 80201 	 10.0305222 
 80301 	 9.9416552 
 80401 	 9.9829302 
 80501 	 10.1464592 
 80601 	 10.2830582 
 80701 	 10.1928152 
 80801 	 10.0764502 
 80901 	 10.2016982 
 81001 	 10.2838192 
 81101 	 10.2656542 
 81201 	 10.1997612 
 81301 	 10.2068882 
 81401 	 10.2586272 
 81501 	 10.4370182 
 81601 	 10.4378812 
 81701 	 10.3740482 
 81801 	 10.4680112 
 81901 	 10.5064522 
 82001 	 10.5571812 
 82101 	 10.4540242 
 82201 	 10.3740252 
 82301 	 10.4487092 
 82401 	 10.4800222 
 82501 	 10.7553872 
 82601 	 10.6387452 
 82701 	 10.6965972 
 82801 	 10.7468262 
 82901 	 10.7421892 
 83001 	 10.7978402 
 83101 	 10.6266462 
 83201 	 10.6680152 
 83301 	 10.8467302 
 83401 	 10.7356582 
 83501 	 10.8542572 
 83601 	 11.0779242 
 83701 	 10.9620502 
 83801 	 10.9423402 
 83901 	 10.9519442 
 84001 	 10.9955582 
 84101 	 11.1960532 
 84201 	 11.2476212 
 84301 	 11.1995822 
 84401 	 11.0282992 
 84501 	 11.1569472 
 84601 	 11.3404442 
 84701 	 11.2699632 
 84801 	 11.3981302 
 84901 	 11.4416902 
 85001 	 11.2973612 
 85101 	 11.3392272 
 85201 	 11.3521552 
 85301 	 11.3642962 
 85401 	 11.2580972 
 85501 	 11.3075922 
 85601 	 11.4416822 
 85701 	 11.6108272 
 85801 	 11.5608392 
 85901 	 11.6571912 
 86001 	 11.6473532 
 86101 	 11.8006422 
 86201 	 11.6705912 
 86301 	 11.5191232 
 86401 	 11.6611652 
 86501 	 11.7314702 
 86601 	 11.7002612 
 86701 	 11.7426482 
 86801 	 11.6238902 
 86901 	 11.6230372 
 87001 	 11.7394032 
 87101 	 11.7429212 
 87201 	 11.7203902 
 87301 	 11.7193142 
 87401 	 11.8050172 
 87501 	 11.8328852 
 87601 	 11.8682372 
 87701 	 12.0909602 
 87801 	 11.9857332 
 87901 	 11.9128252 
 88001 	 12.0005652 
 88101 	 11.9210242 
 88201 	 11.8957472 
 88301 	 11.9516162 
 88401 	 12.0621032 
 88501 	 12.1487572 
 88601 	 12.1649262 
 88701 	 12.1823832 
 88801 	 12.1379282 
 88901 	 12.2989462 
 89001 	 12.0472972 
 89101 	 12.0487672 
 89201 	 11.8981992 
 89301 	 11.9740092 
 89401 	 11.9968322 
 89501 	 12.1422152 
 89601 	 12.0345622 
 89701 	 12.3492322 
 89801 	 12.3027862 
 89901 	 12.3420932 
 90001 	 12.4777572 
 90101 	 12.5043182 
 90201 	 12.5506102 
 90301 	 12.5858142 
 90401 	 12.3883712 
 90501 	 12.3942782 
 90601 	 12.3584002 
 90701 	 12.6142342 
 90801 	 12.6891962 
 90901 	 12.7361732 
 91001 	 12.6998732 
 91101 	 12.7715022 
 91201 	 12.7741972 
 91301 	 12.8293522 
 91401 	 12.6271242 
 91501 	 12.7250522 
 91601 	 12.7573562 
 91701 	 12.7122602 
 91801 	 12.7538782 
 91901 	 12.8958722 
 92001 	 12.9690412 
 92101 	 12.8325802 
 92201 	 12.6778672 
 92301 	 12.8291762 
 92401 	 12.8008352 
 92501 	 12.8502582 
 92601 	 12.9090202 
 92701 	 12.8035872 
 92801 	 12.8309752 
 92901 	 12.8421922 
 93001 	 12.8709392 
 93101 	 12.8081662 
 93201 	 12.7415802 
 93301 	 12.7611812 
 93401 	 12.8999052 
 93501 	 12.9007732 
 93601 	 13.0002362 
 93701 	 12.9905582 
 93801 	 12.9959692 
 93901 	 12.8855592 
 94001 	 13.1309032 
 94101 	 12.9846332 
 94201 	 12.9241812 
 94301 	 12.9803922 
 94401 	 12.8964692 
 94501 	 12.9171972 
 94601 	 12.9733022 
 94701 	 13.1893152 
 94801 	 13.0107052 
 94901 	 13.1072492 
 95001 	 13.1226872 
 95101 	 13.1710852 
 95201 	 13.2966382 
 95301 	 12.9364302 
 95401 	 12.8155872 
 95501 	 12.9290882 
 95601 	 13.1645122 
 95701 	 13.0892662 
 95801 	 13.1880772 
 95901 	 13.2108242 
 96001 	 13.1970322 
 96101 	 13.1818912 
 96201 	 13.3008162 
 96301 	 13.4074792 
 96401 	 13.3501212 
 96501 	 13.2775552 
 96601 	 13.1446432 
 96701 	 13.2542892 
 96801 	 13.3020292 
 96901 	 13.3438182 
 97001 	 13.3044632 
 97101 	 13.4429332 
 97201 	 13.2597102 
 97301 	 13.4920442 
 97401 	 13.5293002 
 97501 	 13.4139782 
 97601 	 13.4126312 
 97701 	 13.4223002 
 97801 	 13.3128862 
 97901 	 13.4923562 
 98001 	 13.5455672 
 98101 	 13.6553812 
 98201 	 13.5550082 
 98301 	 13.6291592 
 98401 	 13.5870522 
 98501 	 13.3890562 
 98601 	 13.3762572 
 98701 	 13.5193702 
 98801 	 13.6523882 
 98901 	 13.6770192 
 99001 	 13.7432042 
 99101 	 13.5087642 
 99201 	 13.6593012 
 99301 	 13.5545932 
 99401 	 13.5119222 
 99501 	 13.7382712 
 99601 	 13.6889022 
 99701 	 13.6246082 
 99801 	 13.7440562 
 99901 	 13.6650022 
100001 	 13.7614892 
100101 	 13.7791552 
100201 	 13.7453102 
100301 	 13.7228282 
100401 	 13.6160282 
100501 	 13.6213062 
100601 	 13.8356972 
100701 	 13.8350092 
100801 	 13.7634882 
100901 	 13.8415352 
101001 	 13.8938102 
101101 	 13.7276382 
101201 	 13.7161732 
101301 	 13.7702812 
101401 	 13.7962312 
101501 	 13.9419542 
101601 	 14.0315092 
101701 	 13.9863242 
101801 	 13.9858562 
101901 	 14.0357762 
102001 	 14.0365282 
102101 	 14.0428922 
102201 	 13.9431032 
102301 	 14.0873552 
102401 	 14.0882522 
102501 	 14.1097992 
102601 	 13.9913042 
102701 	 13.9055792 
102801 	 13.8808772 
102901 	 14.0685632 
103001 	 14.0928422 
103101 	 14.0088622 
103201 	 13.9396402 
103301 	 14.0554142 
103401 	 14.0312852 
103501 	 14.0901552 
103601 	 14.1630812 
103701 	 14.1367192 
103801 	 14.2180252 
103901 	 14.1648932 
104001 	 14.2048462 
104101 	 14.1234262 
104201 	 14.3343782 
104301 	 14.2716662 
104401 	 14.2642362 
104501 	 14.0442782 
104601 	 14.0702752 
104701 	 14.1102052 
104801 	 14.2513432 
104901 	 14.1620332 
105001 	 14.2249402 
105101 	 14.1024452 
105201 	 14.0270972 
105301 	 14.1511072 
105401 	 14.0235772 
105501 	 14.0211582 
105601 	 14.1077862 
105701 	 14.2262142 
105801 	 14.1336642 
105901 	 14.0978832 
106001 	 14.2000432 
106101 	 14.1156352 
106201 	 14.0862632 
106301 	 14.4646922 
106401 	 14.4218462 
106501 	 14.4756242 
106601 	 14.5695242 
106701 	 14.4661372 
106801 	 14.4043672 
106901 	 14.1926222 
107001 	 14.3453492 
107101 	 14.3517472 
107201 	 14.5558912 
107301 	 14.4827322 
107401 	 14.3880542 
107501 	 14.3593312 
107601 	 14.2450702 
107701 	 14.4867612 
107801 	 14.4205722 
107901 	 14.4299132 
108001 	 14.4767852 
108101 	 14.4896462 
108201 	 14.4641502 
108301 	 14.3932252 
108401 	 14.4662312 
108501 	 14.4607462 
108601 	 14.5769222 
108701 	 14.6271512 
108801 	 14.7842512 
108901 	 14.5765702 
109001 	 14.5386102 
109101 	 14.6896022 
109201 	 14.5386402 
109301 	 14.5533862 
109401 	 14.4167082 
109501 	 14.5536442 
109601 	 14.3939472 
109701 	 14.4414872 
109801 	 14.6247362 
109901 	 14.6422242 
110001 	 14.5394212 
110101 	 14.6430982 
110201 	 14.5935452 
110301 	 14.5917812 
110401 	 14.6203672 
110501 	 14.5267412 
110601 	 14.4412902 
110701 	 14.6679362 
110801 	 14.7448222 
110901 	 14.7289522 
111001 	 14.6161632 
111101 	 14.6249222 
111201 	 14.5518142 
111301 	 14.4866982 
111401 	 14.4889922 
111501 	 14.6497252 
111601 	 14.7400672 
111701 	 14.7013332 
111801 	 14.6123962 
111901 	 14.5239972 
112001 	 14.5747712 
112101 	 14.5883942 
112201 	 14.5390782 
112301 	 14.7592432 
112401 	 14.9034292 
112501 	 14.9565062 
112601 	 14.8277992 
112701 	 14.6928072 
112801 	 14.6772082 
112901 	 14.7668532 
113001 	 14.6879942 
113101 	 15.0038872 
113201 	 14.9175882 
113301 	 14.6386962 
113401 	 14.7163552 
113501 	 14.7073202 
113601 	 14.7060082 
113701 	 14.7937552 
113801 	 14.9914242 
113901 	 15.0608572 
114001 	 15.0144912 
114101 	 14.7849742 
114201 	 14.8845732 
114301 	 14.7344902 
114401 	 14.7218792 
114501 	 14.6213952 
114601 	 14.7316992 
114701 	 14.7807382 
114801 	 15.0132852 
114901 	 14.9659882 
115001 	 14.9608322 
115101 	 14.9170212 
115201 	 14.8771512 
115301 	 14.8278982 
115401 	 14.6420262 
115501 	 14.4927552 
115601 	 14.7814682 
115701 	 14.7046292 
115801 	 14.8269992 
115901 	 14.8767342 
116001 	 14.7923332 
116101 	 14.7706502 
116201 	 14.9113682 
116301 	 14.9827852 
116401 	 14.7769012 
116501 	 14.8964452 
116601 	 15.0738072 
116701 	 15.0124342 
116801 	 15.0678142 
116901 	 14.8434112 
117001 	 14.8673242 
117101 	 14.8885252 
117201 	 14.9030102 
117301 	 14.9733542 
117401 	 15.1001732 
117501 	 14.9622172 
117601 	 15.0002262 
117701 	 14.8771812 
117801 	 14.8200592 
117901 	 14.9196952 
118001 	 14.9724032 
118101 	 15.0527422 
118201 	 15.0025382 
118301 	 14.9257552 
118401 	 14.9635672 
118501 	 14.9317172 
118601 	 14.9763042 
118701 	 15.1560162 
118801 	 15.0953002 
118901 	 15.3188692 
119001 	 15.2223462 
119101 	 15.1861102 
119201 	 15.1603812 
119301 	 15.1615422 
119401 	 15.0965322 
119501 	 15.0005812 
119601 	 15.2300722 
119701 	 15.1693222 
119801 	 15.2435532 
119901 	 15.0327772 
120001 	 15.0589672 
120101 	 15.0723182 
120201 	 14.9964412 
120301 	 15.1346162 
120401 	 15.0401232 
120501 	 15.0622252 
120601 	 15.0576762 
120701 	 15.0246362 
120801 	 14.9287652 
120901 	 15.0551232 
121001 	 15.0967472 
121101 	 15.0142522 
121201 	 14.9389692 
121301 	 14.8733282 
121401 	 15.0013252 
121501 	 14.9189792 
121601 	 15.1109242 
121701 	 15.3196722 
121801 	 15.2740882 
121901 	 15.3423312 
122001 	 15.2095372 
122101 	 15.2698712 
122201 	 15.2010372 
122301 	 15.1754512 
122401 	 15.1558222 
122501 	 15.2052042 
122601 	 15.1719412 
122701 	 15.1695762 
122801 	 15.1930982 
122901 	 15.2007292 
123001 	 15.0904952 
123101 	 15.2682762 
123201 	 15.1065892 
123301 	 15.1752192 
123401 	 15.2704362 
123501 	 15.2154832 
123601 	 15.3804112 
123701 	 15.4484312 
123801 	 15.3710912 
123901 	 15.2701642 
124001 	 15.1821802 
124101 	 15.4419042 
124201 	 15.2383962 
124301 	 15.2691402 
124401 	 15.2092402 
124501 	 15.3342872 
124601 	 15.1836122 
124701 	 15.3591922 
124801 	 15.3184562 
124901 	 15.3463512 
125001 	 15.1759912 
125101 	 15.4333822 
125201 	 15.3818492 
125301 	 15.3321732 
125401 	 15.4601852 
125501 	 15.4119112 
125601 	 15.3364822 
125701 	 15.2969562 
125801 	 15.3197342 
125901 	 15.3065212 
126001 	 15.2431742 
126101 	 15.3961412 
126201 	 15.2792682 
126301 	 15.3444802 
126401 	 15.4838652 
126501 	 15.4690932 
126601 	 15.4228352 
126701 	 15.3613642 
126801 	 15.5735142 
126901 	 15.5261082 
127001 	 15.4737562 
127101 	 15.5483682 
127201 	 15.6007302 
127301 	 15.7744812 
127401 	 16.7557852 


==> fig/plots_20dB/WGN_STFE/DeepAdaptive_AEC_model_8_LogMSE_LogMSEMS_ERNST_cluster_ern_CL_VCTKem_16_1080_1_full_fin_CS_SER0_SNR0_BB_EoT.txt <==
    01 	 25.2179772 
   101 	 24.7838512 
   201 	 24.2195412 
   301 	 22.9722472 
   401 	 19.9205882 
   501 	 16.0671302 
   601 	 13.5216662 
   701 	 12.0064742 
   801 	 11.4554512 
   901 	 11.1903772 
  1001 	 11.2338782 
  1101 	 11.2079502 
  1201 	 11.0196392 
  1301 	 11.0560052 
  1401 	 10.8587832 
  1501 	 10.8960182 
  1601 	 10.9129812 
  1701 	 11.0359272 
  1801 	 10.9465682 
  1901 	 10.7944512 
  2001 	 10.7537412 
  2101 	 10.7100002 
  2201 	 10.8246172 
  2301 	 10.9044012 
  2401 	 10.6828302 
  2501 	 10.6298752 
  2601 	 10.4989452 
  2701 	 10.2833812 
  2801 	 10.5290522 
  2901 	 10.4913862 
  3001 	 10.6188142 
  3101 	 10.6247042 
  3201 	 10.6866922 
  3301 	 10.6682852 
  3401 	 10.6896562 
  3501 	 10.5438002 
  3601 	 10.5062262 
  3701 	 10.4272432 
  3801 	 10.4330132 
  3901 	 10.3505342 
  4001 	 10.3396672 
  4101 	 10.3651702 
  4201 	 10.5293072 
  4301 	 10.5764272 
  4401 	 10.3983432 
  4501 	 10.3636112 
  4601 	 10.6323472 
  4701 	 10.6535502 
  4801 	 10.5130882 
  4901 	 10.5191762 
  5001 	 10.3619032 
  5101 	 10.3643272 
  5201 	 10.4778992 
  5301 	 10.4740552 
  5401 	 10.6168582 
  5501 	 10.5479412 
  5601 	 10.5890852 
  5701 	 10.5158042 
  5801 	 10.4175522 
  5901 	 10.3857462 
  6001 	 10.2405412 
  6101 	 10.2758102 
  6201 	 10.3547532 
  6301 	 10.5609882 
  6401 	 10.3502132 
  6501 	 10.3218472 
  6601 	 10.2566192 
  6701 	 10.2831562 
  6801 	 10.1738522 
  6901 	 10.2199812 
  7001 	 10.2339752 
  7101 	 10.3023182 
  7201 	 10.3759232 
  7301 	 10.4422252 
  7401 	 10.5092092 
  7501 	 10.5191752 
  7601 	 10.5534372 
  7701 	 10.4667622 
  7801 	 10.4905982 
  7901 	 10.5174582 
  8001 	 10.3975722 
  8101 	 10.3877842 
  8201 	 10.3339642 
  8301 	 10.4156632 
  8401 	 10.2691262 
  8501 	 10.2395792 
  8601 	 10.2699392 
  8701 	 10.3831922 
  8801 	 10.1663002 
  8901 	 10.2190362 
  9001 	 10.1674902 
  9101 	 10.3850362 
  9201 	 10.3761802 
  9301 	 10.3200422 
  9401 	 10.3649382 
  9501 	 10.2800322 
  9601 	 10.3013312 
  9701 	 10.2402592 
  9801 	 10.1842782 
  9901 	 10.3014842 
 10001 	 10.2586262 
 10101 	 10.2047852 
 10201 	 10.2269272 
 10301 	 10.3980282 
 10401 	 10.2792582 
 10501 	 10.1812182 
 10601 	 10.2423122 
 10701 	 10.4853022 
 10801 	 10.5774432 
 10901 	 10.4869432 
 11001 	 10.0816432 
 11101 	 10.0402872 
 11201 	 10.2416222 
 11301 	 10.4092552 
 11401 	 10.4340642 
 11501 	 10.3018382 
 11601 	 10.2049662 
 11701 	 10.2520942 
 11801 	 10.3199852 
 11901 	 10.3735352 
 12001 	 10.4169862 
 12101 	 10.4480582 
 12201 	 10.3343202 
 12301 	 10.4666502 
 12401 	 10.1731852 
 12501 	 10.2290302 
 12601 	 10.1536522 
 12701 	 10.1485162 
 12801 	 10.3715882 
 12901 	 10.2422922 
 13001 	 10.2285992 
 13101 	 10.2099782 
 13201 	 10.3141372 
 13301 	 10.1299472 
 13401 	 9.9816912 
 13501 	 10.0480862 
 13601 	 10.1917312 
 13701 	 9.9919272 
 13801 	 9.8854522 
 13901 	 9.9346962 
 14001 	 10.0742922 
 14101 	 10.0155072 
 14201 	 10.0277342 
 14301 	 10.1401532 
 14401 	 9.9505202 
 14501 	 10.0267672 
 14601 	 10.1261182 
 14701 	 9.9369142 
 14801 	 10.0395332 
 14901 	 10.1142782 
 15001 	 9.9479612 
 15101 	 10.0785822 
 15201 	 10.2132592 
 15301 	 10.2839652 
 15401 	 10.0917632 
 15501 	 10.0409932 
 15601 	 10.1635462 
 15701 	 10.2845982 
 15801 	 10.2944312 
 15901 	 10.4116642 
 16001 	 10.5954462 
 16101 	 10.5851952 
 16201 	 10.4021632 
 16301 	 10.1755762 
 16401 	 10.3386092 
 16501 	 10.3663912 
 16601 	 10.4569872 
 16701 	 10.2370772 
 16801 	 10.3391712 
 16901 	 10.1672512 
 17001 	 10.1008212 
 17101 	 10.1799042 
 17201 	 10.1116722 
 17301 	 10.1148002 
 17401 	 10.0725632 
 17501 	 10.1327972 
 17601 	 10.1168952 
 17701 	 10.1822052 
 17801 	 10.1145812 
 17901 	 10.2074182 
 18001 	 10.0748472 
 18101 	 10.1626402 
 18201 	 10.0239612 
 18301 	 10.1024792 
 18401 	 10.0382832 
 18501 	 10.0125452 
 18601 	 10.0841192 
 18701 	 10.2968792 
 18801 	 10.3029172 
 18901 	 10.0537032 
 19001 	 9.8943132 
 19101 	 9.9874782 
 19201 	 10.0155002 
 19301 	 10.1164512 
 19401 	 9.9993432 
 19501 	 9.9722442 
 19601 	 9.9068802 
 19701 	 9.9899422 
 19801 	 9.8152182 
 19901 	 10.0980592 
 20001 	 10.0242022 
 20101 	 10.1472792 
 20201 	 10.0285482 
 20301 	 9.8479362 
 20401 	 9.8919602 
 20501 	 9.9612912 
 20601 	 10.0518262 
 20701 	 10.0717662 
 20801 	 10.1420472 
 20901 	 10.0679302 
 21001 	 9.9340232 
 21101 	 10.1280462 
 21201 	 10.0796302 
 21301 	 9.9552512 
 21401 	 10.0138692 
 21501 	 9.9079112 
 21601 	 9.8361432 
 21701 	 9.8011992 
 21801 	 9.7033512 
 21901 	 9.8554442 
 22001 	 9.8528192 
 22101 	 9.8823142 
 22201 	 10.0954002 
 22301 	 9.9253912 
 22401 	 9.9207882 
 22501 	 10.0739502 
 22601 	 9.8041552 
 22701 	 9.8990272 
 22801 	 9.8243942 
 22901 	 9.9445832 
 23001 	 9.7886062 
 23101 	 9.8783482 
 23201 	 9.9175512 
 23301 	 9.8260772 
 23401 	 9.9030872 
 23501 	 9.7157492 
 23601 	 9.7781652 
 23701 	 9.8502522 
 23801 	 9.8656412 
 23901 	 9.8138342 
 24001 	 9.8653102 
 24101 	 9.9427602 
 24201 	 9.8752012 
 24301 	 9.9385482 
 24401 	 9.7900502 
 24501 	 9.8029502 
 24601 	 9.8387612 
 24701 	 9.7867492 
 24801 	 9.8929022 
 24901 	 10.0192732 
 25001 	 10.0406962 
 25101 	 10.0916512 
 25201 	 9.8966992 
 25301 	 9.6497502 
 25401 	 9.6319642 
 25501 	 9.9264642 
 25601 	 9.9200172 
 25701 	 9.9284932 
 25801 	 9.7388222 
 25901 	 9.8123812 
 26001 	 9.7779912 
 26101 	 9.7353192 
 26201 	 9.8153142 
 26301 	 9.8903782 
 26401 	 9.9175702 
 26501 	 9.8881552 
 26601 	 9.7714322 
 26701 	 9.6768482 
 26801 	 9.7272442 
 26901 	 9.8597212 
 27001 	 9.9149912 
 27101 	 9.9209212 
 27201 	 9.9880052 
 27301 	 10.0156842 
 27401 	 9.9690972 
 27501 	 10.0443562 
 27601 	 9.9847162 
 27701 	 9.7395732 
 27801 	 9.7075262 
 27901 	 9.7719162 
 28001 	 9.9606172 
 28101 	 9.8524682 
 28201 	 9.8007222 
 28301 	 9.9074762 
 28401 	 9.8240262 
 28501 	 10.0332032 
 28601 	 9.8201222 
 28701 	 9.8775952 
 28801 	 9.7562242 
 28901 	 9.7713692 
 29001 	 9.8064022 
 29101 	 9.8490162 
 29201 	 9.6784922 
 29301 	 9.9103452 
 29401 	 10.1994342 
 29501 	 10.0992922 
 29601 	 10.1042112 
 29701 	 10.0246792 
 29801 	 9.7747022 
 29901 	 9.8036772 
 30001 	 10.0841092 
 30101 	 10.0991272 
 30201 	 9.9965022 
 30301 	 9.9925062 
 30401 	 10.0152302 
 30501 	 10.0275992 
 30601 	 10.0737942 
 30701 	 10.0777742 
 30801 	 9.9931242 
 30901 	 10.1157202 
 31001 	 9.8699522 
 31101 	 9.8844542 
 31201 	 9.8464622 
 31301 	 9.6993952 
 31401 	 9.4530742 
 31501 	 9.7382752 
 31601 	 9.7951992 
 31701 	 10.1625832 
 31801 	 9.9338952 
 31901 	 9.9591392 
 32001 	 10.0518012 
 32101 	 9.9337912 
 32201 	 9.8801422 
 32301 	 9.9741792 
 32401 	 9.7635362 
 32501 	 10.0338582 
 32601 	 10.0085432 
 32701 	 10.0446222 
 32801 	 9.8595972 
 32901 	 9.8716902 
 33001 	 9.7984852 
 33101 	 9.8789192 
 33201 	 9.7438792 
 33301 	 9.7137792 
 33401 	 9.5643982 
 33501 	 9.7335272 
 33601 	 9.6603472 
 33701 	 9.9083262 
 33801 	 9.8100192 
 33901 	 9.8651982 
 34001 	 9.8658452 
 34101 	 9.7758742 
 34201 	 9.8847422 
 34301 	 9.7872912 
 34401 	 9.9757602 
 34501 	 10.0104862 
 34601 	 10.0504822 
 34701 	 10.0037842 
 34801 	 9.9067812 
 34901 	 9.5770732 
 35001 	 9.7471282 
 35101 	 9.8483802 
 35201 	 9.7891982 
 35301 	 9.5935752 
 35401 	 9.5310082 
 35501 	 9.7638112 
 35601 	 9.8932182 
 35701 	 9.8467322 
 35801 	 9.8010382 
 35901 	 9.8435422 
 36001 	 9.8794442 
 36101 	 9.8175222 
 36201 	 9.8112062 
 36301 	 9.9754292 
 36401 	 9.7730042 
 36501 	 9.9433052 
 36601 	 9.9215232 
 36701 	 9.7623552 
 36801 	 9.7361632 
 36901 	 9.7101832 
 37001 	 9.6802742 
 37101 	 9.6656092 
 37201 	 9.4017682 
 37301 	 9.4811582 
 37401 	 9.6808362 
 37501 	 9.6417052 
 37601 	 9.5963092 
 37701 	 9.5855032 
 37801 	 9.6683142 
 37901 	 9.8128962 
 38001 	 9.9187132 
 38101 	 9.9742212 
 38201 	 9.8443582 
 38301 	 9.7857142 
 38401 	 9.6876372 
 38501 	 9.5382592 
 38601 	 9.5723232 
 38701 	 9.6791582 
 38801 	 9.6575462 
 38901 	 9.7284102 
 39001 	 9.6993492 
 39101 	 9.7490092 
 39201 	 9.8672292 
 39301 	 9.8073242 
 39401 	 9.8313562 
 39501 	 9.6901392 
 39601 	 9.8161622 
 39701 	 9.6443722 
 39801 	 9.5590922 
 39901 	 9.5954852 
 40001 	 9.5458742 
 40101 	 9.5646252 
 40201 	 9.5325742 
 40301 	 9.5818112 
 40401 	 9.6901382 
 40501 	 9.7905182 
 40601 	 9.7219752 
 40701 	 9.6434052 
 40801 	 9.6738052 
 40901 	 9.9216872 
 41001 	 9.9704142 
 41101 	 9.8679002 
 41201 	 9.6734362 
 41301 	 9.7078082 
 41401 	 9.7266632 
 41501 	 9.8061792 
 41601 	 9.7854242 
 41701 	 9.6386972 
 41801 	 9.6185722 
 41901 	 9.4777382 
 42001 	 9.4897632 
 42101 	 9.3963332 
 42201 	 9.4435952 
 42301 	 9.6894692 
 42401 	 9.6657232 
 42501 	 9.5677902 
 42601 	 9.6360482 
 42701 	 9.5574522 
 42801 	 9.5307152 
 42901 	 9.4951302 
 43001 	 9.4540342 
 43101 	 9.4997382 
 43201 	 9.4574922 
 43301 	 9.5903062 
 43401 	 9.4664722 
 43501 	 9.4191852 
 43601 	 9.4519862 
 43701 	 9.5770812 
 43801 	 9.6829662 
 43901 	 9.5834202 
 44001 	 9.6115912 
 44101 	 9.5264512 
 44201 	 9.7707252 
 44301 	 9.8640232 
 44401 	 9.8804312 
 44501 	 9.6546382 
 44601 	 9.7847922 
 44701 	 9.9250392 
 44801 	 10.0320622 
 44901 	 9.9312972 
 45001 	 9.9836012 
 45101 	 9.8747362 
 45201 	 9.6787122 
 45301 	 9.6828182 
 45401 	 9.6211272 
 45501 	 9.6571322 
 45601 	 9.6604602 
 45701 	 9.9082912 
 45801 	 9.7088962 
 45901 	 9.6704542 
 46001 	 9.6468352 
 46101 	 9.7218662 
 46201 	 9.8459672 
 46301 	 9.7535102 
 46401 	 9.7805752 
 46501 	 9.7658302 
 46601 	 9.7388782 
 46701 	 9.5706792 
 46801 	 9.7014822 
 46901 	 9.4941692 
 47001 	 9.6870712 
 47101 	 9.6950932 
 47201 	 9.7798132 
 47301 	 9.8069692 
 47401 	 10.0158392 
 47501 	 9.9588602 
 47601 	 9.8219212 
 47701 	 9.5886902 
 47801 	 9.7700202 
 47901 	 9.8555722 
 48001 	 9.9432762 
 48101 	 9.9111142 
 48201 	 9.9570042 
 48301 	 9.9091302 
 48401 	 9.8246862 
 48501 	 9.9104372 
 48601 	 9.8496132 
 48701 	 9.8600172 
 48801 	 9.7274032 
 48901 	 9.7415512 
 49001 	 9.7068212 
 49101 	 9.7624972 
 49201 	 9.7509392 
 49301 	 9.7408972 
 49401 	 9.6337152 
 49501 	 9.5926202 
 49601 	 9.4434832 
 49701 	 9.6143862 
 49801 	 9.6155912 
 49901 	 9.6679022 
 50001 	 9.7122972 
 50101 	 9.7070132 
 50201 	 9.5923672 
 50301 	 9.6871632 
 50401 	 9.7829432 
 50501 	 9.6560282 
 50601 	 9.7070942 
 50701 	 9.9513292 
 50801 	 9.7494482 
 50901 	 9.7825062 
 51001 	 9.7327412 
 51101 	 9.5994812 
 51201 	 9.8217302 
 51301 	 9.8696662 
 51401 	 9.6826702 
 51501 	 9.6991882 
 51601 	 9.6066402 
 51701 	 9.6007192 
 51801 	 9.7154572 
 51901 	 9.8647852 
 52001 	 9.7628232 
 52101 	 9.6822152 
 52201 	 9.6831052 
 52301 	 9.7060612 
 52401 	 9.6463962 
 52501 	 9.6629472 
 52601 	 9.7098122 
 52701 	 9.6898762 
 52801 	 9.6208302 
 52901 	 9.6328722 
 53001 	 9.6894522 
 53101 	 9.5619222 
 53201 	 9.7079622 
 53301 	 9.5825302 
 53401 	 9.4691522 
 53501 	 9.5184602 
 53601 	 9.4596262 
 53701 	 9.6321992 
 53801 	 9.7028922 
 53901 	 9.6878122 
 54001 	 9.6292452 
 54101 	 9.6899722 
 54201 	 9.5789212 
 54301 	 9.6338982 
 54401 	 9.5884992 
 54501 	 9.5586462 
 54601 	 9.5281832 
 54701 	 9.6186102 
 54801 	 9.5509542 
 54901 	 9.5473212 
 55001 	 9.6431622 
 55101 	 9.6100182 
 55201 	 9.5377122 
 55301 	 9.4938652 
 55401 	 9.5346322 
 55501 	 9.4592882 
 55601 	 9.4976562 
 55701 	 9.4934852 
 55801 	 9.5509192 
 55901 	 9.5592042 
 56001 	 9.6504152 
 56101 	 9.4540622 
 56201 	 9.6590142 
 56301 	 9.4435592 
 56401 	 9.4135602 
 56501 	 9.4948652 
 56601 	 9.5768352 
 56701 	 9.7310172 
 56801 	 9.6578132 
 56901 	 9.7744742 
 57001 	 9.6569752 
 57101 	 9.8311892 
 57201 	 9.8807452 
 57301 	 9.8152402 
 57401 	 9.7427552 
 57501 	 9.5740382 
 57601 	 9.7305952 
 57701 	 9.4813172 
 57801 	 9.4262962 
 57901 	 9.5437852 
 58001 	 9.5859912 
 58101 	 9.5250912 
 58201 	 9.6091302 
 58301 	 9.6637432 
 58401 	 9.6073892 
 58501 	 9.5674912 
 58601 	 9.8562202 
 58701 	 9.7732192 
 58801 	 9.6501992 
 58901 	 9.6790912 
 59001 	 9.7785782 
 59101 	 9.7214892 
 59201 	 9.9506142 
 59301 	 9.8446872 
 59401 	 9.8627722 
 59501 	 9.7579892 
 59601 	 9.6654922 
 59701 	 9.7075572 
 59801 	 9.7152782 
 59901 	 9.7003492 
 60001 	 9.6049912 
 60101 	 9.7061482 
 60201 	 9.5112312 
 60301 	 9.4645362 
 60401 	 9.5141402 
 60501 	 9.4891412 
 60601 	 9.5134702 
 60701 	 9.6766722 
 60801 	 9.4961042 
 60901 	 9.4613662 
 61001 	 9.6340092 
 61101 	 9.5975672 
 61201 	 9.8525442 
 61301 	 9.4326682 
 61401 	 9.5733212 
 61501 	 9.6972152 
 61601 	 9.6912052 
 61701 	 9.6731482 
 61801 	 9.7539582 
 61901 	 9.6054142 
 62001 	 9.7198242 
 62101 	 9.8691682 
 62201 	 9.8284012 
 62301 	 9.6905332 
 62401 	 9.8620052 
 62501 	 9.6548512 
 62601 	 9.6992642 
 62701 	 9.5586712 
 62801 	 9.5054712 
 62901 	 9.6035522 
 63001 	 9.4613952 
 63101 	 9.4178392 
 63201 	 9.6704032 
 63301 	 9.6215002 
 63401 	 9.5744392 
 63501 	 9.6363962 
 63601 	 9.5362012 
 63701 	 9.7282692 
 63801 	 9.7893022 
 63901 	 9.7137362 
 64001 	 9.6490572 
 64101 	 9.8047402 
 64201 	 9.6816772 
 64301 	 9.6780932 
 64401 	 9.5169492 
 64501 	 9.6826342 
 64601 	 9.5496672 
 64701 	 9.6284462 
 64801 	 9.5889212 
 64901 	 9.5984672 
 65001 	 9.4864222 
 65101 	 9.7851572 
 65201 	 9.6888992 
 65301 	 9.8040852 
 65401 	 9.8571742 
 65501 	 9.7274552 
 65601 	 9.8067222 
 65701 	 9.8830752 
 65801 	 9.9059182 
 65901 	 9.9043352 
 66001 	 10.1205062 
 66101 	 9.9608542 
 66201 	 9.8485902 
 66301 	 9.8371192 
 66401 	 9.9450522 
 66501 	 9.8962142 
 66601 	 9.8763372 
 66701 	 10.0119022 
 66801 	 9.9390382 
 66901 	 9.9142432 
 67001 	 10.0551912 
 67101 	 10.1318012 
 67201 	 10.2428562 
 67301 	 10.0356462 
 67401 	 10.0825642 
 67501 	 10.0890542 
 67601 	 10.0336852 
 67701 	 9.9143792 
 67801 	 10.0069622 
 67901 	 10.0089222 
 68001 	 10.0435762 
 68101 	 10.0289062 
 68201 	 9.8827642 
 68301 	 9.9668222 
 68401 	 9.8893982 
 68501 	 10.0527052 
 68601 	 9.9663832 
 68701 	 9.9213622 
 68801 	 9.9713152 
 68901 	 10.0916292 
 69001 	 9.8829082 
 69101 	 9.8387842 
 69201 	 9.7918332 
 69301 	 9.7285132 
 69401 	 9.9412012 
 69501 	 10.0411122 
 69601 	 9.8548132 
 69701 	 9.8673972 
 69801 	 9.7803702 
 69901 	 9.7269952 
 70001 	 9.5337232 
 70101 	 9.6805102 
 70201 	 9.6898202 
 70301 	 9.7629352 
 70401 	 9.8636352 
 70501 	 9.9104062 
 70601 	 9.9724322 
 70701 	 9.8573762 
 70801 	 9.8382142 
 70901 	 9.7914782 
 71001 	 9.7854642 
 71101 	 9.7934432 
 71201 	 9.9659302 
 71301 	 9.9026722 
 71401 	 10.0241872 
 71501 	 9.7246282 
 71601 	 9.8555462 
 71701 	 9.6926412 
 71801 	 9.7987032 
 71901 	 9.8083732 
 72001 	 9.7952272 
 72101 	 9.7858732 
 72201 	 9.7188732 
 72301 	 9.7482412 
 72401 	 9.6344332 
 72501 	 9.7610632 
 72601 	 9.9200992 
 72701 	 10.0648172 
 72801 	 9.9722532 
 72901 	 10.0957852 
 73001 	 10.0886742 
 73101 	 9.9917252 
 73201 	 9.9175382 
 73301 	 9.7706532 
 73401 	 10.0398062 
 73501 	 10.0173612 
 73601 	 9.8678612 
 73701 	 9.7611052 
 73801 	 9.6792712 
 73901 	 9.7350672 
 74001 	 9.6396722 
 74101 	 9.8283882 
 74201 	 9.9804332 
 74301 	 9.9777632 
 74401 	 9.9589942 
 74501 	 9.8010522 
 74601 	 9.8223912 
 74701 	 9.8453672 
 74801 	 9.7443112 
 74901 	 9.9164142 
 75001 	 9.9070432 
 75101 	 9.9086632 
 75201 	 9.8537322 
 75301 	 9.8889562 
 75401 	 9.9152282 
 75501 	 9.9668892 
 75601 	 9.8120662 
 75701 	 9.8784082 
 75801 	 9.8720602 
 75901 	 9.8413662 
 76001 	 9.8330382 
 76101 	 9.8600112 
 76201 	 10.1537552 
 76301 	 10.1650992 
 76401 	 10.1005522 
 76501 	 9.8782882 
 76601 	 9.8564122 
 76701 	 9.9399082 
 76801 	 9.9904492 
 76901 	 10.1716902 
 77001 	 10.1627552 
 77101 	 10.0391182 
 77201 	 10.0909802 
 77301 	 10.1947392 
 77401 	 10.1630792 
 77501 	 10.0506132 
 77601 	 9.8322732 
 77701 	 10.0899372 
 77801 	 10.2748802 
 77901 	 10.1447962 
 78001 	 10.2280932 
 78101 	 10.1887222 
 78201 	 10.3920542 
 78301 	 10.2696932 
 78401 	 10.2496152 
 78501 	 10.4623132 
 78601 	 10.4006092 
 78701 	 10.1385442 
 78801 	 10.0199852 
 78901 	 9.8478292 
 79001 	 10.0044582 
 79101 	 10.1889532 
 79201 	 10.1059932 
 79301 	 10.1061512 
 79401 	 10.0438692 
 79501 	 10.0272602 
 79601 	 10.0991122 
 79701 	 10.1053532 
 79801 	 9.8541582 
 79901 	 9.8163322 
 80001 	 10.0552502 
 80101 	 10.0876192 
 80201 	 10.1935932 
 80301 	 10.1236152 
 80401 	 10.1444842 
 80501 	 10.2847952 
 80601 	 10.1850082 
 80701 	 10.0834582 
 80801 	 10.0854402 
 80901 	 10.0128322 
 81001 	 10.0400412 
 81101 	 10.1832782 
 81201 	 10.3637962 
 81301 	 10.2613892 
 81401 	 10.1753512 
 81501 	 10.1139812 
 81601 	 10.2007912 
 81701 	 10.1879902 
 81801 	 10.2450602 
 81901 	 10.1541302 
 82001 	 10.2139022 
 82101 	 10.1835632 
 82201 	 10.0325582 
 82301 	 10.2026122 
 82401 	 10.2227742 
 82501 	 10.3455572 
 82601 	 10.2288682 
 82701 	 10.2684552 
 82801 	 10.2508672 
 82901 	 9.8627282 
 83001 	 9.8567332 
 83101 	 10.0637142 
 83201 	 9.9454512 
 83301 	 10.1497462 
 83401 	 10.0045492 
 83501 	 10.0238522 
 83601 	 10.0186052 
 83701 	 10.1404932 
 83801 	 10.2034412 
 83901 	 10.1095822 
 84001 	 9.8315672 
 84101 	 9.9981102 
 84201 	 9.9837532 
 84301 	 9.9892302 
 84401 	 10.1485652 
 84501 	 10.2619282 
 84601 	 10.4003212 
 84701 	 10.2557552 
 84801 	 10.0706802 
 84901 	 10.1411142 
 85001 	 10.1350042 
 85101 	 10.0937512 
 85201 	 10.1031532 
 85301 	 10.3551512 
 85401 	 10.2131562 
 85501 	 9.9215302 
 85601 	 10.0990852 
 85701 	 10.1810532 
 85801 	 10.1326322 
 85901 	 10.0074622 
 86001 	 10.1346312 
 86101 	 10.1642412 
 86201 	 10.0693112 
 86301 	 10.0802572 
 86401 	 10.0534362 
 86501 	 9.8927352 
 86601 	 9.9270012 
 86701 	 10.1593882 
 86801 	 9.9568982 
 86901 	 10.0424012 
 87001 	 10.0543262 
 87101 	 9.8020852 
 87201 	 9.8128112 
 87301 	 10.0035842 
 87401 	 10.0821972 
 87501 	 10.0631812 
 87601 	 10.0441492 
 87701 	 9.9279512 
 87801 	 9.9362412 
 87901 	 9.9734712 
 88001 	 9.8149662 
 88101 	 9.8120182 
 88201 	 10.0169492 
 88301 	 10.2429632 
 88401 	 10.1723512 
 88501 	 10.2157992 
 88601 	 10.2219912 
 88701 	 10.2834322 
 88801 	 10.0918152 
 88901 	 9.9958782 
 89001 	 10.0995332 
 89101 	 10.1826992 
 89201 	 10.0170472 
 89301 	 9.9987332 
 89401 	 9.9363272 
 89501 	 10.2337382 
 89601 	 10.1840862 
 89701 	 10.0168162 
 89801 	 10.0286852 
 89901 	 10.1126612 
 90001 	 10.3096202 
 90101 	 10.4550832 
 90201 	 10.4076682 
 90301 	 10.3751172 
 90401 	 10.1918532 
 90501 	 10.0474442 
 90601 	 10.2236142 
 90701 	 10.1555882 
 90801 	 10.1999892 
 90901 	 10.2112482 
 91001 	 10.2572262 
 91101 	 10.2362772 
 91201 	 10.3830432 
 91301 	 10.3359972 
 91401 	 10.3627832 
 91501 	 10.3750912 
 91601 	 10.2643742 
 91701 	 10.3587612 
 91801 	 10.4295522 
 91901 	 10.4219372 
 92001 	 10.3169342 
 92101 	 10.1970522 
 92201 	 10.2910302 
 92301 	 10.2807042 
 92401 	 10.3475442 
 92501 	 10.2290442 
 92601 	 10.1371052 
 92701 	 10.2364132 
 92801 	 10.1467932 
 92901 	 10.3043332 
 93001 	 10.2662702 
 93101 	 10.2168642 
 93201 	 10.1589572 
 93301 	 10.1105592 
 93401 	 10.0646522 
 93501 	 10.3403792 
 93601 	 10.2690462 
 93701 	 10.2075292 
 93801 	 10.2123522 
 93901 	 10.1035972 
 94001 	 10.2859302 
 94101 	 10.1782312 
 94201 	 10.3394902 
 94301 	 10.3529942 
 94401 	 10.3457232 
 94501 	 10.2314322 
 94601 	 10.2245302 
 94701 	 10.2462192 
 94801 	 10.3502482 
 94901 	 10.3783442 
 95001 	 10.3818302 
 95101 	 10.2521832 
 95201 	 10.2367552 
 95301 	 10.3183682 
 95401 	 10.3405632 
 95501 	 10.2641982 
 95601 	 10.2389122 
 95701 	 10.1436232 
 95801 	 10.0747992 
 95901 	 10.0349122 
 96001 	 10.0086582 
 96101 	 9.9833562 
 96201 	 9.8539812 
 96301 	 10.0838042 
 96401 	 10.2911572 
 96501 	 10.2077522 
 96601 	 10.2555942 
 96701 	 10.2225962 
 96801 	 10.1390902 
 96901 	 10.2534472 
 97001 	 10.3559922 
 97101 	 10.4170482 
 97201 	 10.4236082 
 97301 	 10.3467442 
 97401 	 10.4015512 
 97501 	 10.3341492 
 97601 	 10.2964882 
 97701 	 10.3542982 
 97801 	 10.4234502 
 97901 	 10.2391732 
 98001 	 10.4173542 
 98101 	 10.4463202 
 98201 	 10.5249102 
 98301 	 10.4260742 
 98401 	 10.5943002 
 98501 	 10.3105262 
 98601 	 10.4466032 
 98701 	 10.4766692 
 98801 	 10.4951852 
 98901 	 10.4046832 
 99001 	 10.4939112 
 99101 	 10.2982772 
 99201 	 10.3503952 
 99301 	 10.4196312 
 99401 	 10.4102292 
 99501 	 10.4969802 
 99601 	 10.1266002 
 99701 	 10.2140112 
 99801 	 10.1796352 
 99901 	 10.2825772 
100001 	 10.3143832 
100101 	 10.5558662 
100201 	 10.6163502 
100301 	 10.1500852 
100401 	 10.2493062 
100501 	 10.0609512 
100601 	 10.1997182 
100701 	 10.1824322 
100801 	 10.2570332 
100901 	 10.3019402 
101001 	 10.4091612 
101101 	 10.4379542 
101201 	 10.3331802 
101301 	 10.3768222 
101401 	 10.4151592 
101501 	 10.2948972 
101601 	 10.2974482 
101701 	 10.2504212 
101801 	 10.2976182 
101901 	 10.2578242 
102001 	 10.4345052 
102101 	 10.5734292 
102201 	 10.5313632 
102301 	 10.3970472 
102401 	 10.3651012 
102501 	 10.3504132 
102601 	 10.3091412 
102701 	 10.2739442 
102801 	 10.3977832 
102901 	 10.2740822 
103001 	 10.3457722 
103101 	 10.2466182 
103201 	 10.2252602 
103301 	 10.4146132 
103401 	 10.2987652 
103501 	 10.3643832 
103601 	 10.4641862 
103701 	 10.5150672 
103801 	 10.2869882 
103901 	 10.1654612 
104001 	 9.9965852 
104101 	 10.1174312 
104201 	 10.4534532 
104301 	 10.6679152 
104401 	 10.4051882 
104501 	 10.3223192 
104601 	 10.0945282 
104701 	 10.0941232 
104801 	 10.1510222 
104901 	 10.3907242 
105001 	 10.1293142 
105101 	 10.0803972 
105201 	 10.0963742 
105301 	 10.1346752 
105401 	 10.1046672 
105501 	 10.0445852 
105601 	 10.2861892 
105701 	 10.2343672 
105801 	 10.1242422 
105901 	 10.0032952 
106001 	 10.2631142 
106101 	 10.3418392 
106201 	 10.3036202 
106301 	 10.3346392 
106401 	 10.2673272 
106501 	 10.1842622 
106601 	 10.2719232 
106701 	 10.2989212 
106801 	 10.2594172 
106901 	 10.2950302 
107001 	 10.1666932 
107101 	 10.2565262 
107201 	 10.2956252 
107301 	 10.2840882 
107401 	 10.0575232 
107501 	 10.0326372 
107601 	 10.0477752 
107701 	 10.0851222 
107801 	 10.1677702 
107901 	 10.2652742 
108001 	 10.0572342 
108101 	 10.0950712 
108201 	 10.1683472 
108301 	 10.2181792 
108401 	 10.1645732 
108501 	 10.2319652 
108601 	 10.4570052 
108701 	 10.3727862 
108801 	 10.3835912 
108901 	 10.3829092 
109001 	 10.2742092 
109101 	 10.2600562 
109201 	 10.2494062 
109301 	 10.3078582 
109401 	 10.3285742 
109501 	 10.3632272 
109601 	 10.2927202 
109701 	 10.1402682 
109801 	 9.9626262 
109901 	 10.1118332 
110001 	 10.1590602 
110101 	 10.0950722 
110201 	 10.2397842 
110301 	 10.1445952 
110401 	 10.0730772 
110501 	 9.9925642 
110601 	 9.9335482 
110701 	 9.8956682 
110801 	 10.0036732 
110901 	 9.9380302 
111001 	 9.8985562 
111101 	 9.7685552 
111201 	 9.8531732 
111301 	 9.9492272 
111401 	 9.9566552 
111501 	 9.9834522 
111601 	 10.0084422 
111701 	 9.9735962 
111801 	 10.0647012 
111901 	 9.9127852 
112001 	 10.1765172 
112101 	 10.2509412 
112201 	 10.1647542 
112301 	 10.1384342 
112401 	 10.1710722 
112501 	 10.2276202 
112601 	 10.2313132 
112701 	 10.3102322 
112801 	 10.2074572 
112901 	 10.3913152 
113001 	 10.2761182 
113101 	 10.1981332 
113201 	 10.1668032 
113301 	 10.0894032 
113401 	 10.1427452 
113501 	 10.1040202 
113601 	 10.1014702 
113701 	 10.0274882 
113801 	 10.2444292 
113901 	 10.2666762 
114001 	 10.3272772 
114101 	 10.1041972 
114201 	 9.9525612 
114301 	 10.0355522 
114401 	 10.1031152 
114501 	 10.1285992 
114601 	 10.2267082 
114701 	 10.3691282 
114801 	 10.3327192 
114901 	 10.1602112 
115001 	 10.0326402 
115101 	 10.1143512 
115201 	 10.1328282 
115301 	 10.2254342 
115401 	 10.2894882 
115501 	 10.1986822 
115601 	 10.0745752 
115701 	 10.0147812 
115801 	 10.3292822 
115901 	 10.3860992 
116001 	 10.3985352 
116101 	 10.3265922 
116201 	 10.4300682 
116301 	 9.9989422 
116401 	 10.1491632 
116501 	 10.2173822 
116601 	 10.2938692 
116701 	 10.2352192 
116801 	 10.1102252 
116901 	 9.9107222 
117001 	 10.0522192 
117101 	 10.0809662 
117201 	 10.1585942 
117301 	 10.2530902 
117401 	 10.3984322 
117501 	 10.1301852 
117601 	 10.1212952 
117701 	 10.3331752 
117801 	 10.3731772 
117901 	 10.1801322 
118001 	 10.3833332 
118101 	 10.3724792 
118201 	 10.4163662 
118301 	 10.2227052 
118401 	 10.3650282 
118501 	 10.3189532 
118601 	 10.2919602 
118701 	 10.1383092 
118801 	 10.1910922 
118901 	 10.2214432 
119001 	 10.1476292 
119101 	 10.3495372 
119201 	 10.1036652 
119301 	 10.1214502 
119401 	 9.9783252 
119501 	 9.9690012 
119601 	 10.0777742 
119701 	 10.1219052 
119801 	 10.0665842 
119901 	 10.1345522 
120001 	 10.1213972 
120101 	 10.0020412 
120201 	 10.2372032 
120301 	 10.1212882 
120401 	 10.1972192 
120501 	 10.2868402 
120601 	 10.2204932 
120701 	 10.0359432 
120801 	 10.1222702 
120901 	 10.0739042 
121001 	 10.3027542 
121101 	 10.3250372 
121201 	 10.1923722 
121301 	 10.2139952 
121401 	 10.1357372 
121501 	 9.8933122 
121601 	 10.1366892 
121701 	 10.1801472 
121801 	 10.0182852 
121901 	 10.2583612 
122001 	 9.9597792 
122101 	 10.0604192 
122201 	 10.1028892 
122301 	 10.2112782 
122401 	 10.1280842 
122501 	 10.0945792 
122601 	 9.9897212 
122701 	 10.0274532 
122801 	 9.8048412 
122901 	 9.7399342 
123001 	 10.0312102 
123101 	 10.0699372 
123201 	 9.8822442 
123301 	 10.2417642 
123401 	 10.2314672 
123501 	 10.3529552 
123601 	 10.1758312 
123701 	 10.1641332 
123801 	 9.9084742 
123901 	 10.1297042 
124001 	 10.3095432 
124101 	 10.5576872 
124201 	 10.4491132 
124301 	 10.3330222 
124401 	 10.1976292 
124501 	 9.9955192 
124601 	 10.0067912 
124701 	 9.9975962 
124801 	 9.9014642 
124901 	 9.9578692 
125001 	 9.9897602 
125101 	 10.1234092 
125201 	 10.1766862 
125301 	 10.1754692 
125401 	 10.0701572 
125501 	 10.1630122 
125601 	 10.1229142 
125701 	 10.2113512 
125801 	 10.1152572 
125901 	 10.1611752 
126001 	 10.1820812 
126101 	 10.2846432 
126201 	 10.2665922 
126301 	 10.1656612 
126401 	 10.3190092 
126501 	 10.3709072 
126601 	 10.2902352 
126701 	 10.0535342 
126801 	 10.1963962 
126901 	 10.3708052 
127001 	 10.1990502 
127101 	 10.2690402 
127201 	 10.6120062 
127301 	 10.7135432 
127401 	 11.7690962 


==> fig/plots_20dB/WGN_STFE/Kalman_long8_eqD_CS_SER0_SNR0_BB_EoT.txt <==
    01 	 25.2179772 
   101 	 24.7836602 
   201 	 24.1919882 
   301 	 22.5065242 
   401 	 17.9606732 
   501 	 13.0131552 
   601 	 9.3624352 
   701 	 8.0710442 
   801 	 7.6076972 
   901 	 7.5745322 
  1001 	 7.5971042 
  1101 	 7.4881982 
  1201 	 7.4431912 
  1301 	 7.7180232 
  1401 	 7.9732712 
  1501 	 7.8862462 
  1601 	 7.8853302 
  1701 	 8.0255642 
  1801 	 8.0552472 
  1901 	 8.0897242 
  2001 	 8.1706082 
  2101 	 8.3408082 
  2201 	 8.5289632 
  2301 	 8.7592022 
  2401 	 8.6287942 
  2501 	 8.7246922 
  2601 	 8.9301842 
  2701 	 9.0227552 
  2801 	 9.0815522 
  2901 	 9.1887732 
  3001 	 9.3345302 
  3101 	 9.5370102 
  3201 	 9.7344432 
  3301 	 9.8536072 
  3401 	 9.9011132 
  3501 	 9.8773622 
  3601 	 9.9590312 
  3701 	 10.0596892 
  3801 	 10.2224982 
  3901 	 10.3543972 
  4001 	 10.4598362 
  4101 	 10.5796302 
  4201 	 10.6406242 
  4301 	 10.7179482 
  4401 	 10.7731722 
  4501 	 10.7975922 
  4601 	 10.9541462 
  4701 	 10.8940332 
  4801 	 11.0181862 
  4901 	 11.0717362 
  5001 	 11.2037212 
  5101 	 11.2632122 
  5201 	 11.2603032 
  5301 	 11.4544682 
  5401 	 11.5639282 
  5501 	 11.5567432 
  5601 	 11.7871182 
  5701 	 11.6817872 
  5801 	 11.6133022 
  5901 	 11.7236142 
  6001 	 11.8284562 
  6101 	 12.1632392 
  6201 	 12.0373032 
  6301 	 11.8362732 
  6401 	 12.0463092 
  6501 	 12.1696732 
  6601 	 12.3031822 
  6701 	 12.1911242 
  6801 	 12.2107612 
  6901 	 12.4504012 
  7001 	 12.6261202 
  7101 	 12.6401912 
  7201 	 12.4679892 
  7301 	 12.3161512 
  7401 	 12.3419352 
  7501 	 12.6404212 
  7601 	 12.5959312 
  7701 	 12.3890742 
  7801 	 12.2320942 
  7901 	 12.4831662 
  8001 	 12.6789962 
  8101 	 12.8242422 
  8201 	 12.8408282 
  8301 	 12.4464132 
  8401 	 12.5980772 
  8501 	 12.7969762 
  8601 	 12.8861402 
  8701 	 13.0358422 
  8801 	 12.6398322 
  8901 	 12.8376002 
  9001 	 13.0787912 
  9101 	 13.1697072 
  9201 	 13.1022642 
  9301 	 12.6476112 
  9401 	 12.8259342 
  9501 	 13.0504782 
  9601 	 13.1088942 
  9701 	 13.2891862 
  9801 	 12.7540922 
  9901 	 12.9678962 
 10001 	 13.1212802 
 10101 	 13.2181022 
 10201 	 13.2719652 
 10301 	 12.8955912 
 10401 	 12.9476092 
 10501 	 13.1409992 
 10601 	 13.3478282 
 10701 	 13.3895282 
 10801 	 13.1504462 
 10901 	 12.9507542 
 11001 	 13.0051112 
 11101 	 13.3352812 
 11201 	 13.5269432 
 11301 	 13.2962092 
 11401 	 13.1701492 
 11501 	 13.3892462 
 11601 	 13.5561842 
 11701 	 13.8209172 
 11801 	 13.5256562 
 11901 	 13.1319782 
 12001 	 13.3376632 
 12101 	 13.5799542 
 12201 	 13.8329742 
 12301 	 13.4307832 
 12401 	 13.2399072 
 12501 	 13.4453672 
 12601 	 13.6141692 
 12701 	 13.8259422 
 12801 	 13.8725892 
 12901 	 13.4526432 
 13001 	 13.5084242 
 13101 	 13.5986562 
 13201 	 13.8765592 
 13301 	 13.8134772 
 13401 	 13.4650702 
 13501 	 13.6577462 
 13601 	 13.7664522 
 13701 	 13.6839092 
 13801 	 13.7727292 
 13901 	 13.2711202 
 14001 	 13.0872552 
 14101 	 13.3298872 
 14201 	 13.7718662 
 14301 	 14.0233682 
 14401 	 13.4721102 
 14501 	 13.4210552 
 14601 	 13.7557532 
 14701 	 14.0374202 
 14801 	 14.0012252 
 14901 	 13.5739742 
 15001 	 13.5764882 
 15101 	 13.8094952 
 15201 	 14.1271212 
 15301 	 14.0643722 
 15401 	 13.7051502 
 15501 	 13.5709212 
 15601 	 13.7205942 
 15701 	 14.0381392 
 15801 	 14.2163612 
 15901 	 13.9758782 
 16001 	 13.6566082 
 16101 	 13.6420562 
 16201 	 13.9443522 
 16301 	 14.2544792 
 16401 	 14.1274282 
 16501 	 13.7803572 
 16601 	 13.9147892 
 16701 	 14.1661532 
 16801 	 14.4981412 
 16901 	 14.6641962 
 17001 	 13.6872602 
 17101 	 13.7485042 
 17201 	 13.9588802 
 17301 	 14.2359232 
 17401 	 14.4066812 
 17501 	 13.7633462 
 17601 	 13.8732232 
 17701 	 14.0872382 
 17801 	 14.1592452 
 17901 	 14.3112352 
 18001 	 13.8339362 
 18101 	 13.8710252 
 18201 	 14.2108372 
 18301 	 14.3534242 
 18401 	 14.6537312 
 18501 	 13.9219912 
 18601 	 13.8146742 
 18701 	 14.0740292 
 18801 	 14.3551042 
 18901 	 14.3854192 
 19001 	 13.8549452 
 19101 	 13.7306062 
 19201 	 14.1132372 
 19301 	 14.5216232 
 19401 	 14.3928362 
 19501 	 13.8994432 
 19601 	 13.9209932 
 19701 	 14.0463822 
 19801 	 14.2059932 
 19901 	 14.4091652 
 20001 	 14.0613432 
 20101 	 13.9247812 
 20201 	 14.0893552 
 20301 	 14.4071422 
 20401 	 14.5184832 
 20501 	 14.4440502 
 20601 	 13.8762372 
 20701 	 14.0678372 
 20801 	 14.4019922 
 20901 	 14.7760012 
 21001 	 14.6143532 
 21101 	 14.1110882 
 21201 	 14.2177192 
 21301 	 14.4495392 
 21401 	 14.5748222 
 21501 	 14.6716482 
 21601 	 13.8949672 
 21701 	 13.9682962 
 21801 	 13.7607432 
 21901 	 14.1754112 
 22001 	 14.4385862 
 22101 	 13.6871142 
 22201 	 13.7204382 
 22301 	 14.1863932 
 22401 	 14.5707072 
 22501 	 14.6082142 
 22601 	 14.0710092 
 22701 	 13.9594172 
 22801 	 14.3384102 
 22901 	 14.6937092 
 23001 	 14.8711702 
 23101 	 14.1384632 
 23201 	 14.0171192 
 23301 	 14.3538562 
 23401 	 14.6343932 
 23501 	 14.6930362 
 23601 	 14.0849032 
 23701 	 14.1167522 
 23801 	 14.1617232 
 23901 	 14.3875162 
 24001 	 14.6088402 
 24101 	 14.3693402 
 24201 	 14.0232812 
 24301 	 14.2195012 
 24401 	 14.3675372 
 24501 	 14.8366242 
 24601 	 14.4331272 
 24701 	 14.0589882 
 24801 	 14.2449852 
 24901 	 14.4164902 
 25001 	 14.6830072 
 25101 	 14.4384942 
 25201 	 13.8129852 
 25301 	 14.0856572 
 25401 	 14.5698432 
 25501 	 14.6794182 
 25601 	 14.8131492 
 25701 	 13.9649882 
 25801 	 14.1166552 
 25901 	 14.5149172 
 26001 	 14.8621942 
 26101 	 14.8624902 
 26201 	 14.0983302 
 26301 	 14.1764602 
 26401 	 14.4276962 
 26501 	 14.6213652 
 26601 	 14.8620592 
 26701 	 14.1962902 
 26801 	 14.4353562 
 26901 	 14.7150742 
 27001 	 14.9973292 
 27101 	 15.0505782 
 27201 	 14.4111312 
 27301 	 14.4275522 
 27401 	 14.6681842 
 27501 	 14.8871122 
 27601 	 14.9758252 
 27701 	 14.4292632 
 27801 	 14.2944322 
 27901 	 14.5153132 
 28001 	 14.9020102 
 28101 	 15.1906082 
 28201 	 14.6439262 
 28301 	 14.3073992 
 28401 	 14.4426832 
 28501 	 14.8406872 
 28601 	 14.6646352 
 28701 	 14.4063672 
 28801 	 14.1413132 
 28901 	 14.3769742 
 29001 	 14.8297162 
 29101 	 15.0000662 
 29201 	 14.7019192 
 29301 	 14.3861722 
 29401 	 14.4852542 
 29501 	 14.8449042 
 29601 	 15.1714492 
 29701 	 15.3549842 
 29801 	 14.4648952 
 29901 	 14.3226702 
 30001 	 14.6552402 
 30101 	 14.9417462 
 30201 	 15.0168472 
 30301 	 14.1348922 
 30401 	 14.5146282 
 30501 	 14.6999032 
 30601 	 15.1829722 
 30701 	 15.2596172 
 30801 	 14.7564562 
 30901 	 14.5672362 
 31001 	 14.7977352 
 31101 	 15.0250652 
 31201 	 15.2521712 
 31301 	 14.3903152 
 31401 	 14.4855592 
 31501 	 14.6251182 
 31601 	 14.9067602 
 31701 	 15.0556872 
 31801 	 14.5147142 
 31901 	 14.2088662 
 32001 	 14.7681282 
 32101 	 14.9579702 
 32201 	 15.1526122 
 32301 	 14.5675702 
 32401 	 14.5246592 
 32501 	 14.7007942 
 32601 	 15.0563162 
 32701 	 15.1681772 
 32801 	 14.7695392 
 32901 	 14.3509432 
 33001 	 14.5441092 
 33101 	 14.7974402 
 33201 	 14.9884042 
 33301 	 14.9165552 
 33401 	 14.5667472 
 33501 	 14.7541852 
 33601 	 14.8884002 
 33701 	 15.2605912 
 33801 	 14.9770032 
 33901 	 14.3392372 
 34001 	 14.3439962 
 34101 	 14.6767842 
 34201 	 14.9617852 
 34301 	 15.3012752 
 34401 	 14.4190802 
 34501 	 14.4060702 
 34601 	 14.9050662 
 34701 	 14.9731262 
 34801 	 15.1090642 
 34901 	 14.4775942 
 35001 	 14.5625742 
 35101 	 14.7845402 
 35201 	 15.0529532 
 35301 	 15.3902282 
 35401 	 14.7262332 
 35501 	 14.7665012 
 35601 	 15.0097652 
 35701 	 15.1373222 
 35801 	 15.3236672 
 35901 	 14.7728272 
 36001 	 14.5185542 
 36101 	 14.7796582 
 36201 	 15.0570672 
 36301 	 15.2921742 
 36401 	 14.6342912 
 36501 	 14.6404262 
 36601 	 14.6985562 
 36701 	 15.0250662 
 36801 	 15.2881422 
 36901 	 14.7053832 
 37001 	 14.4703272 
 37101 	 14.7144192 
 37201 	 14.9022292 
 37301 	 15.3117792 
 37401 	 14.9776872 
 37501 	 14.4946792 
 37601 	 14.7337142 
 37701 	 14.9620072 
 37801 	 15.3526332 
 37901 	 15.2238462 
 38001 	 14.5309512 
 38101 	 14.6301332 
 38201 	 15.0552382 
 38301 	 15.5696892 
 38401 	 15.1485062 
 38501 	 14.4073842 
 38601 	 14.5855622 
 38701 	 14.9374422 
 38801 	 15.2822292 
 38901 	 15.2900682 
 39001 	 14.5228932 
 39101 	 14.5249662 
 39201 	 14.9261012 
 39301 	 15.1177872 
 39401 	 15.5426672 
 39501 	 14.7236662 
 39601 	 14.6314342 
 39701 	 14.7551382 
 39801 	 15.0460272 
 39901 	 15.3971142 
 40001 	 14.8358512 
 40101 	 14.7296742 
 40201 	 14.8255332 
 40301 	 15.2535312 
 40401 	 15.5230002 
 40501 	 14.8269262 
 40601 	 14.5582952 
 40701 	 14.7982522 
 40801 	 14.9653052 
 40901 	 15.1202102 
 41001 	 14.6775122 
 41101 	 14.5365062 
 41201 	 14.6176002 
 41301 	 15.0415452 
 41401 	 15.3098432 
 41501 	 14.6962442 
 41601 	 14.2421152 
 41701 	 14.4977402 
 41801 	 14.8264862 
 41901 	 15.1281972 
 42001 	 15.0827732 
 42101 	 14.2970032 
 42201 	 14.4858692 
 42301 	 14.8166792 
 42401 	 15.2481922 
 42501 	 15.1541482 
 42601 	 14.5061172 
 42701 	 14.6100802 
 42801 	 14.9443692 
 42901 	 15.1204742 
 43001 	 15.4034662 
 43101 	 14.4674522 
 43201 	 14.3796562 
 43301 	 14.8309902 
 43401 	 14.9574912 
 43501 	 15.2620602 
 43601 	 14.6450502 
 43701 	 14.6258192 
 43801 	 14.9091482 
 43901 	 15.0480342 
 44001 	 15.2548822 
 44101 	 14.4106982 
 44201 	 14.5072992 
 44301 	 14.6373062 
 44401 	 15.1014212 
 44501 	 15.2519892 
 44601 	 14.4993732 
 44701 	 14.4665602 
 44801 	 14.5795152 
 44901 	 15.1158912 
 45001 	 15.2379122 
 45101 	 14.6231652 
 45201 	 14.3687702 
 45301 	 14.6502952 
 45401 	 15.0693382 
 45501 	 15.4066402 
 45601 	 15.0225522 
 45701 	 14.7182452 
 45801 	 14.8301652 
 45901 	 15.0575362 
 46001 	 15.2615382 
 46101 	 15.2015382 
 46201 	 14.6372332 
 46301 	 14.6924222 
 46401 	 15.1260672 
 46501 	 15.1394772 
 46601 	 14.8771982 
 46701 	 14.1498252 
 46801 	 14.3048032 
 46901 	 14.8735662 
 47001 	 15.0809722 
 47101 	 15.3009282 
 47201 	 14.5900322 
 47301 	 14.6151432 
 47401 	 14.8758042 
 47501 	 15.0173852 
 47601 	 15.1356832 
 47701 	 14.0594782 
 47801 	 14.2973022 
 47901 	 14.5496682 
 48001 	 14.9844672 
 48101 	 15.2728852 
 48201 	 14.5397422 
 48301 	 14.5214402 
 48401 	 14.8045562 
 48501 	 15.0685032 
 48601 	 15.3458782 
 48701 	 14.6197482 
 48801 	 14.1782402 
 48901 	 14.2649672 
 49001 	 14.8618532 
 49101 	 15.1460292 
 49201 	 14.6262322 
 49301 	 14.3486652 
 49401 	 14.5971742 
 49501 	 15.0899772 
 49601 	 15.4627542 
 49701 	 14.9360092 
 49801 	 14.5534022 
 49901 	 14.6739862 
 50001 	 15.0556482 
 50101 	 15.3609742 
 50201 	 14.8941372 
 50301 	 14.2022552 
 50401 	 14.3498172 
 50501 	 14.8030852 
 50601 	 15.1629322 
 50701 	 15.2008422 
 50801 	 14.6423382 
 50901 	 14.8158172 
 51001 	 14.9598632 
 51101 	 15.1868502 
 51201 	 15.3565752 
 51301 	 14.6574792 
 51401 	 14.5583452 
 51501 	 14.9299612 
 51601 	 15.2355542 
 51701 	 15.5147132 
 51801 	 14.7081522 
 51901 	 14.7644172 
 52001 	 14.8061132 
 52101 	 15.0447912 
 52201 	 15.4043922 
 52301 	 14.7419622 
 52401 	 14.6532882 
 52501 	 14.8432002 
 52601 	 15.2999282 
 52701 	 15.3329542 
 52801 	 14.5764792 
 52901 	 14.4786932 
 53001 	 14.8151912 
 53101 	 15.1857542 
 53201 	 15.5099032 
 53301 	 14.9410542 
 53401 	 14.5047222 
 53501 	 14.6123192 
 53601 	 14.8148282 
 53701 	 15.2006982 
 53801 	 14.8519122 
 53901 	 14.4585872 
 54001 	 14.8866952 
 54101 	 15.1215162 
 54201 	 15.2873632 
 54301 	 14.9565602 
 54401 	 14.5110412 
 54501 	 14.6309902 
 54601 	 14.9714582 
 54701 	 15.2854472 
 54801 	 15.0242392 
 54901 	 14.5972462 
 55001 	 14.7231042 
 55101 	 14.8957462 
 55201 	 15.1615882 
 55301 	 15.1305942 
 55401 	 14.5171342 
 55501 	 14.8286742 
 55601 	 14.8579592 
 55701 	 15.3208182 
 55801 	 15.6037182 
 55901 	 14.5170652 
 56001 	 14.5333432 
 56101 	 14.9205662 
 56201 	 15.3450642 
 56301 	 15.4849702 
 56401 	 14.4416172 
 56501 	 14.5076792 
 56601 	 14.7812982 
 56701 	 15.2351432 
 56801 	 15.4155312 
 56901 	 14.5255972 
 57001 	 14.4676262 
 57101 	 14.9131772 
 57201 	 15.1710072 
 57301 	 15.2664472 
 57401 	 14.6467132 
 57501 	 14.4469192 
 57601 	 14.5914622 
 57701 	 14.9251852 
 57801 	 15.1768512 
 57901 	 14.5971052 
 58001 	 14.6102542 
 58101 	 14.8142632 
 58201 	 15.2915372 
 58301 	 15.4379542 
 58401 	 14.8069392 
 58501 	 14.4007672 
 58601 	 14.5424932 
 58701 	 14.7206742 
 58801 	 15.1973702 
 58901 	 14.9104862 
 59001 	 14.5779292 
 59101 	 14.5876662 
 59201 	 15.1241412 
 59301 	 15.2347402 
 59401 	 15.1671332 
 59501 	 14.5531162 
 59601 	 14.5396392 
 59701 	 14.9230272 
 59801 	 15.2464952 
 59901 	 15.4245692 
 60001 	 14.6698112 
 60101 	 14.7113222 
 60201 	 14.9585942 
 60301 	 15.1188022 
 60401 	 15.2552392 
 60501 	 14.4079872 
 60601 	 14.2711432 
 60701 	 14.5687022 
 60801 	 15.0223952 
 60901 	 15.2499072 
 61001 	 14.3272642 
 61101 	 14.2755372 
 61201 	 14.7661322 
 61301 	 14.9116212 
 61401 	 15.2195702 
 61501 	 14.6809662 
 61601 	 14.6389302 
 61701 	 14.8716652 
 61801 	 15.1423072 
 61901 	 15.2905792 
 62001 	 14.6653462 
 62101 	 14.2769252 
 62201 	 14.5117752 
 62301 	 14.8428622 
 62401 	 15.1314512 
 62501 	 14.6265132 
 62601 	 14.5209612 
 62701 	 14.6712692 
 62801 	 15.0013562 
 62901 	 15.2779902 
 63001 	 14.6864872 
 63101 	 14.4146982 
 63201 	 14.9142902 
 63301 	 15.2357222 
 63401 	 15.0690092 
 63501 	 14.8644482 
 63601 	 14.4003462 
 63701 	 14.6668762 
 63801 	 14.9540112 
 63901 	 15.2634682 
 64001 	 15.4390372 
 64101 	 8.8395992 
 64201 	 4.3183752 
 64301 	 2.8909892 
 64401 	 2.2115292 
 64501 	 1.8491722 
 64601 	 1.4828842 
 64701 	 1.2246712 
 64801 	 1.0737682 
 64901 	 0.9311062 
 65001 	 0.8354742 
 65101 	 0.7807272 
 65201 	 0.7413472 
 65301 	 0.8063892 
 65401 	 0.7285672 
 65501 	 0.7492552 
 65601 	 0.7763172 
 65701 	 0.8154872 
 65801 	 0.8012882 
 65901 	 0.7718182 
 66001 	 0.7846012 
 66101 	 0.8847482 
 66201 	 0.9315342 
 66301 	 0.9498522 
 66401 	 0.9984402 
 66501 	 0.9384402 
 66601 	 0.9322382 
 66701 	 0.9691402 
 66801 	 0.9456602 
 66901 	 1.0169962 
 67001 	 1.0208162 
 67101 	 1.0071972 
 67201 	 1.0272362 
 67301 	 1.0680622 
 67401 	 1.0979692 
 67501 	 1.0495532 
 67601 	 0.9812982 
 67701 	 1.1523602 
 67801 	 1.1781102 
 67901 	 1.1935822 
 68001 	 1.2125312 
 68101 	 1.2414372 
 68201 	 1.2246802 
 68301 	 1.2838992 
 68401 	 1.2541892 
 68501 	 1.2848082 
 68601 	 1.3432422 
 68701 	 1.4430682 
 68801 	 1.3477192 
 68901 	 1.3176132 
 69001 	 1.3750852 
 69101 	 1.4302352 
 69201 	 1.3636312 
 69301 	 1.4915862 
 69401 	 1.5205392 
 69501 	 1.4732432 
 69601 	 1.5793112 
 69701 	 1.5699872 
 69801 	 1.5750062 
 69901 	 1.5698802 
 70001 	 1.6448842 
 70101 	 1.6360262 
 70201 	 1.6154702 
 70301 	 1.6493022 
 70401 	 1.7014612 
 70501 	 1.7854462 
 70601 	 1.7773342 
 70701 	 1.8537992 
 70801 	 1.8518102 
 70901 	 1.9075042 
 71001 	 1.9455362 
 71101 	 1.8418352 
 71201 	 1.9501372 
 71301 	 2.0343532 
 71401 	 2.0434382 
 71501 	 1.9714282 
 71601 	 2.0274512 
 71701 	 2.1193132 
 71801 	 2.1973492 
 71901 	 2.1424682 
 72001 	 2.1425112 
 72101 	 2.1396232 
 72201 	 2.2298352 
 72301 	 2.2284252 
 72401 	 2.3306852 
 72501 	 2.2315582 
 72601 	 2.2755652 
 72701 	 2.3305582 
 72801 	 2.4128742 
 72901 	 2.4052902 
 73001 	 2.4611552 
 73101 	 2.4589882 
 73201 	 2.4253932 
 73301 	 2.6473412 
 73401 	 2.5801332 
 73501 	 2.5584252 
 73601 	 2.6506902 
 73701 	 2.6485922 
 73801 	 2.7027882 
 73901 	 2.7704732 
 74001 	 2.7987752 
 74101 	 2.7981372 
 74201 	 2.8693092 
 74301 	 2.9182112 
 74401 	 2.9578742 
 74501 	 2.9151812 
 74601 	 2.9250692 
 74701 	 3.0626282 
 74801 	 3.0235292 
 74901 	 3.1075422 
 75001 	 3.1493052 
 75101 	 3.1608972 
 75201 	 3.0919192 
 75301 	 3.2415642 
 75401 	 3.1987692 
 75501 	 3.2914752 
 75601 	 3.2153402 
 75701 	 3.2625332 
 75801 	 3.3535842 
 75901 	 3.3679762 
 76001 	 3.4319302 
 76101 	 3.4974732 
 76201 	 3.4854602 
 76301 	 3.4782212 
 76401 	 3.5115682 
 76501 	 3.5271532 
 76601 	 3.6005882 
 76701 	 3.6164332 
 76801 	 3.7105752 
 76901 	 3.7976652 
 77001 	 3.7623522 
 77101 	 3.7988912 
 77201 	 3.8418302 
 77301 	 3.8766322 
 77401 	 3.9006492 
 77501 	 4.0272832 
 77601 	 3.9955912 
 77701 	 4.0107162 
 77801 	 4.0227672 
 77901 	 4.0559462 
 78001 	 4.0147962 
 78101 	 4.1298892 
 78201 	 4.1354152 
 78301 	 4.1678622 
 78401 	 4.2635482 
 78501 	 4.3654042 
 78601 	 4.3214112 
 78701 	 4.2511602 
 78801 	 4.3454512 
 78901 	 4.3399842 
 79001 	 4.5009272 
 79101 	 4.4647582 
 79201 	 4.5188172 
 79301 	 4.4721112 
 79401 	 4.5214062 
 79501 	 4.6090422 
 79601 	 4.6593362 
 79701 	 4.7151142 
 79801 	 4.7236442 
 79901 	 4.8197112 
 80001 	 4.8739192 
 80101 	 4.7685202 
 80201 	 4.9037022 
 80301 	 4.8894972 
 80401 	 4.9507542 
 80501 	 4.9773222 
 80601 	 5.0064792 
 80701 	 5.0181112 
 80801 	 5.1066602 
 80901 	 5.1881152 
 81001 	 5.1552282 
 81101 	 5.1307742 
 81201 	 5.1345652 
 81301 	 5.2094132 
 81401 	 5.2506162 
 81501 	 5.3093052 
 81601 	 5.3891602 
 81701 	 5.3904062 
 81801 	 5.4348262 
 81901 	 5.4411182 
 82001 	 5.4269542 
 82101 	 5.4736502 
 82201 	 5.4421372 
 82301 	 5.5431052 
 82401 	 5.5862952 
 82501 	 5.7103722 
 82601 	 5.6434452 
 82701 	 5.6840182 
 82801 	 5.6628382 
 82901 	 5.7091442 
 83001 	 5.7523622 
 83101 	 5.7285692 
 83201 	 5.7868782 
 83301 	 5.8328182 
 83401 	 5.8883102 
 83501 	 6.0095992 
 83601 	 6.0949502 
 83701 	 5.9838652 
 83801 	 6.0696642 
 83901 	 6.1628892 
 84001 	 6.1385942 
 84101 	 6.2416902 
 84201 	 6.2427412 
 84301 	 6.2206092 
 84401 	 6.2661452 
 84501 	 6.3168582 
 84601 	 6.3258072 
 84701 	 6.3813502 
 84801 	 6.4644642 
 84901 	 6.5216262 
 85001 	 6.4750702 
 85101 	 6.3486182 
 85201 	 6.4271562 
 85301 	 6.5666692 
 85401 	 6.5200872 
 85501 	 6.5316072 
 85601 	 6.5630522 
 85701 	 6.7152582 
 85801 	 6.6065702 
 85901 	 6.6306112 
 86001 	 6.7420702 
 86101 	 6.8019742 
 86201 	 6.7714432 
 86301 	 6.7357152 
 86401 	 6.9388452 
 86501 	 7.0149872 
 86601 	 6.8912142 
 86701 	 7.0089272 
 86801 	 6.9771812 
 86901 	 7.1106622 
 87001 	 7.1471282 
 87101 	 7.0756732 
 87201 	 6.9372352 
 87301 	 7.0440012 
 87401 	 7.1503522 
 87501 	 7.2664492 
 87601 	 7.3305172 
 87701 	 7.4097822 
 87801 	 7.3400272 
 87901 	 7.2572812 
 88001 	 7.3028682 
 88101 	 7.3461352 
 88201 	 7.2875372 
 88301 	 7.3010612 
 88401 	 7.4388372 
 88501 	 7.5450002 
 88601 	 7.6145712 
 88701 	 7.5921862 
 88801 	 7.5889862 
 88901 	 7.6334842 
 89001 	 7.6395342 
 89101 	 7.7164742 
 89201 	 7.5921372 
 89301 	 7.6788272 
 89401 	 7.6902962 
 89501 	 7.8861082 
 89601 	 7.9207862 
 89701 	 8.0019262 
 89801 	 7.9502372 
 89901 	 8.0365202 
 90001 	 8.0747112 
 90101 	 8.0477022 
 90201 	 8.0158582 
 90301 	 8.0949702 
 90401 	 8.0729922 
 90501 	 8.0975052 
 90601 	 8.1211142 
 90701 	 8.0251762 
 90801 	 8.1480832 
 90901 	 8.3086732 
 91001 	 8.3006182 
 91101 	 8.3963172 
 91201 	 8.3788202 
 91301 	 8.3837642 
 91401 	 8.4254252 
 91501 	 8.4991592 
 91601 	 8.5036742 
 91701 	 8.4218282 
 91801 	 8.3084862 
 91901 	 8.3821782 
 92001 	 8.6019832 
 92101 	 8.5533992 
 92201 	 8.5306462 
 92301 	 8.5720152 
 92401 	 8.5345732 
 92501 	 8.6466822 
 92601 	 8.6452352 
 92701 	 8.7153462 
 92801 	 8.6575372 
 92901 	 8.7801362 
 93001 	 8.8590382 
 93101 	 8.8249262 
 93201 	 8.7290502 
 93301 	 8.7869392 
 93401 	 8.9440392 
 93501 	 8.9877632 
 93601 	 8.9752272 
 93701 	 8.9755262 
 93801 	 8.9457512 
 93901 	 8.7775342 
 94001 	 9.0889942 
 94101 	 9.1583082 
 94201 	 9.1573692 
 94301 	 9.1050362 
 94401 	 8.9762522 
 94501 	 9.0561512 
 94601 	 9.1867752 
 94701 	 9.3258672 
 94801 	 9.2171772 
 94901 	 9.2856262 
 95001 	 9.3721732 
 95101 	 9.3867532 
 95201 	 9.4962392 
 95301 	 9.3231212 
 95401 	 9.3525632 
 95501 	 9.4775062 
 95601 	 9.6063982 
 95701 	 9.6388482 
 95801 	 9.5825812 
 95901 	 9.4391652 
 96001 	 9.5257292 
 96101 	 9.5870962 
 96201 	 9.7386632 
 96301 	 9.6792922 
 96401 	 9.6564312 
 96501 	 9.5947842 
 96601 	 9.6404052 
 96701 	 9.7797522 
 96801 	 9.8072402 
 96901 	 9.7569292 
 97001 	 9.8457222 
 97101 	 9.9941812 
 97201 	 9.9646562 
 97301 	 10.0031032 
 97401 	 9.8248102 
 97501 	 9.8702672 
 97601 	 9.9429792 
 97701 	 10.0720282 
 97801 	 10.2258222 
 97901 	 10.0385962 
 98001 	 9.9787982 
 98101 	 10.0823082 
 98201 	 10.1794192 
 98301 	 10.2710762 
 98401 	 9.9700702 
 98501 	 10.0269492 
 98601 	 10.0832652 
 98701 	 10.2928652 
 98801 	 10.2534622 
 98901 	 10.0909492 
 99001 	 10.1419092 
 99101 	 10.1135942 
 99201 	 10.2399042 
 99301 	 10.2840792 
 99401 	 10.2050952 
 99501 	 10.3380512 
 99601 	 10.4822002 
 99701 	 10.5042942 
 99801 	 10.5765382 
 99901 	 10.4753552 
100001 	 10.4346852 
100101 	 10.4788192 
100201 	 10.5917902 
100301 	 10.6840392 
100401 	 10.5221092 
100501 	 10.3691682 
100601 	 10.5503162 
100701 	 10.5777242 
100801 	 10.6545762 
100901 	 10.6638582 
101001 	 10.6563602 
101101 	 10.6235442 
101201 	 10.8011432 
101301 	 10.8203342 
101401 	 10.8002912 
101501 	 10.7820962 
101601 	 10.8776552 
101701 	 10.8778182 
101801 	 10.9567072 
101901 	 11.1001092 
102001 	 10.8998702 
102101 	 11.0133932 
102201 	 11.0117862 
102301 	 11.1256982 
102401 	 11.1813522 
102501 	 10.9574422 
102601 	 10.9293622 
102701 	 11.1262482 
102801 	 11.0590232 
102901 	 11.3110142 
103001 	 11.0218152 
103101 	 11.0294222 
103201 	 11.2863612 
103301 	 11.3610232 
103401 	 11.3360272 
103501 	 11.1748522 
103601 	 11.1767922 
103701 	 11.2740482 
103801 	 11.4055242 
103901 	 11.5240392 
104001 	 11.1989412 
104101 	 11.1615142 
104201 	 11.3420832 
104301 	 11.4116032 
104401 	 11.5402422 
104501 	 11.2224552 
104601 	 11.2101812 
104701 	 11.3679952 
104801 	 11.5369582 
104901 	 11.6286652 
105001 	 11.5225742 
105101 	 11.4156092 
105201 	 11.3650232 
105301 	 11.5056842 
105401 	 11.6825392 
105501 	 11.5225922 
105601 	 11.5107602 
105701 	 11.6819802 
105801 	 11.5742392 
105901 	 11.7576482 
106001 	 11.8216592 
106101 	 11.4888492 
106201 	 11.5407172 
106301 	 11.8240052 
106401 	 11.8887892 
106501 	 11.8734972 
106601 	 11.7153632 
106701 	 11.8753402 
106801 	 11.9087852 
106901 	 11.9493612 
107001 	 12.0780972 
107101 	 11.6517452 
107201 	 11.8524952 
107301 	 12.0357462 
107401 	 12.0943072 
107501 	 12.1010332 
107601 	 11.7628082 
107701 	 11.7800022 
107801 	 11.9073172 
107901 	 12.1340192 
108001 	 12.1865552 
108101 	 11.8981002 
108201 	 11.8923652 
108301 	 12.0275432 
108401 	 12.1577962 
108501 	 12.3994262 
108601 	 12.0831792 
108701 	 11.9859772 
108801 	 12.2263822 
108901 	 12.3037332 
109001 	 12.3510002 
109101 	 12.2282772 
109201 	 12.0619542 
109301 	 12.1618882 
109401 	 12.2314192 
109501 	 12.4005872 
109601 	 12.2611432 
109701 	 11.9905592 
109801 	 12.0559072 
109901 	 12.3062402 
110001 	 12.4153302 
110101 	 12.3872992 
110201 	 12.1151572 
110301 	 12.1731302 
110401 	 12.3482632 
110501 	 12.4299852 
110601 	 12.4318682 
110701 	 12.0981352 
110801 	 12.1641442 
110901 	 12.2592602 
111001 	 12.3762222 
111101 	 12.6244342 
111201 	 12.1724462 
111301 	 12.0678342 
111401 	 12.3547632 
111501 	 12.6443472 
111601 	 12.6730672 
111701 	 12.2764642 
111801 	 12.2081202 
111901 	 12.3160342 
112001 	 12.4914182 
112101 	 12.5988282 
112201 	 12.0919302 
112301 	 12.1630622 
112401 	 12.4911492 
112501 	 12.8015652 
112601 	 12.9418402 
112701 	 12.5056782 
112801 	 12.5583492 
112901 	 12.7898852 
113001 	 12.8383762 
113101 	 13.0448752 
113201 	 12.7032342 
113301 	 12.4408502 
113401 	 12.6305862 
113501 	 12.6953052 
113601 	 12.9000342 
113701 	 12.6899602 
113801 	 12.6123182 
113901 	 12.7502912 
114001 	 12.9286052 
114101 	 12.9476772 
114201 	 12.8225962 
114301 	 12.5933982 
114401 	 12.5579182 
114501 	 12.7039932 
114601 	 13.0296432 
114701 	 13.0405022 
114801 	 12.7337602 
114901 	 12.8415702 
115001 	 13.0097312 
115101 	 13.1230622 
115201 	 13.1398802 
115301 	 12.6954802 
115401 	 12.6888012 
115501 	 12.6166122 
115601 	 12.9743902 
115701 	 13.1324082 
115801 	 12.6404582 
115901 	 12.6502932 
116001 	 12.8225752 
116101 	 12.9264942 
116201 	 13.2129362 
116301 	 12.7086592 
116401 	 12.5300422 
116501 	 12.7952302 
116601 	 13.0609372 
116701 	 13.1695722 
116801 	 12.7741802 
116901 	 12.6004672 
117001 	 12.7827852 
117101 	 12.9151202 
117201 	 13.2341682 
117301 	 12.8791872 
117401 	 12.7420072 
117501 	 12.8042152 
117601 	 13.0356902 
117701 	 13.1217012 
117801 	 12.8382332 
117901 	 12.7480042 
118001 	 12.9035062 
118101 	 13.1675212 
118201 	 13.1816362 
118301 	 13.0260792 
118401 	 12.9127582 
118501 	 12.8950152 
118601 	 13.1612312 
118701 	 13.3148662 
118801 	 13.2213542 
118901 	 12.9707072 
119001 	 12.9970912 
119101 	 13.2676862 
119201 	 13.4414772 
119301 	 13.3829662 
119401 	 12.7196772 
119501 	 12.8497282 
119601 	 13.0499272 
119701 	 13.1762662 
119801 	 13.3980022 
119901 	 12.8151362 
120001 	 12.8965702 
120101 	 13.2343272 
120201 	 13.2503012 
120301 	 13.4316502 
120401 	 12.7510922 
120501 	 12.9787592 
120601 	 13.3436382 
120701 	 13.4201292 
120801 	 13.4292262 
120901 	 13.0483692 
121001 	 13.0763992 
121101 	 13.1565682 
121201 	 13.3231792 
121301 	 13.4053952 
121401 	 13.0765682 
121501 	 12.8989842 
121601 	 13.2005072 
121701 	 13.4494262 
121801 	 13.5686762 
121901 	 13.3587212 
122001 	 13.1493662 
122101 	 13.2759562 
122201 	 13.4460092 
122301 	 13.5287902 
122401 	 13.2629112 
122501 	 13.1227272 
122601 	 13.2361402 
122701 	 13.5042092 
122801 	 13.6097712 
122901 	 13.5131742 
123001 	 13.1147632 
123101 	 13.3202072 
123201 	 13.5173342 
123301 	 13.7622492 
123401 	 13.8150312 
123501 	 13.3019942 
123601 	 13.3827412 
123701 	 13.5954782 
123801 	 13.7819982 
123901 	 13.7858922 
124001 	 13.1577642 
124101 	 13.4432722 
124201 	 13.5111962 
124301 	 13.6669082 
124401 	 13.7658002 
124501 	 13.2977492 
124601 	 13.1558972 
124701 	 13.4030682 
124801 	 13.6822082 
124901 	 13.8395972 
125001 	 13.1894642 
125101 	 13.2974852 
125201 	 13.4522762 
125301 	 13.5561942 
125401 	 13.7798722 
125501 	 13.2596042 
125601 	 13.2048732 
125701 	 13.4565562 
125801 	 13.5742142 
125901 	 13.7664282 
126001 	 13.3786302 
126101 	 13.2017672 
126201 	 13.3939102 
126301 	 13.6074502 
126401 	 13.7872432 
126501 	 13.5011282 
126601 	 13.3154322 
126701 	 13.4217262 
126801 	 13.7534162 
126901 	 14.0326852 
127001 	 14.6649332 
127101 	 16.8486772 
127201 	 18.9997622 
127301 	 20.3631922 
127401 	 21.8374762 
127501 	 22.7191642 


==> fig/plots_20dB/WGN_STFE/NKF_AEC_model_8_LogMSE_LogMSEMS_ERNST_cluster_ern_CL_VCTKem_16_1080_1_full_stepped_CS_SER0_SNR0_BB_EoT.txt <==
    01 	 25.2179772 
   101 	 24.7839402 
   201 	 24.2114022 
   301 	 23.2149562 
   401 	 20.7179602 
   501 	 18.0086672 
   601 	 16.3163222 
   701 	 15.6451812 
   801 	 15.4705452 
   901 	 15.8237042 
  1001 	 16.0273252 
  1101 	 16.2409242 
  1201 	 16.0933902 
  1301 	 16.1498042 
  1401 	 16.2058872 
  1501 	 16.4296052 
  1601 	 16.5150182 
  1701 	 16.6319032 
  1801 	 16.6306402 
  1901 	 16.6063222 
  2001 	 16.7060172 
  2101 	 16.7205232 
  2201 	 16.8826432 
  2301 	 17.0352872 
  2401 	 16.5132092 
  2501 	 16.6889792 
  2601 	 17.0159462 
  2701 	 16.8890422 
  2801 	 16.7078792 
  2901 	 16.7411062 
  3001 	 16.8449302 
  3101 	 16.9823392 
  3201 	 17.1793012 
  3301 	 17.0707622 
  3401 	 17.3015532 
  3501 	 17.2399272 
  3601 	 17.0177532 
  3701 	 16.9891302 
  3801 	 17.2349222 
  3901 	 17.3403232 
  4001 	 17.2700432 
  4101 	 17.5170252 
  4201 	 17.6284592 
  4301 	 17.4407632 
  4401 	 17.2937872 
  4501 	 17.1794812 
  4601 	 17.2232502 
  4701 	 17.3540562 
  4801 	 17.4820962 
  4901 	 17.5665102 
  5001 	 17.4169972 
  5101 	 17.3908882 
  5201 	 17.5075952 
  5301 	 17.4599262 
  5401 	 17.4601632 
  5501 	 17.3137432 
  5601 	 17.4907402 
  5701 	 17.5687912 
  5801 	 17.6719192 
  5901 	 17.5565662 
  6001 	 17.2719702 
  6101 	 17.4402012 
  6201 	 17.3661572 
  6301 	 17.2921312 
  6401 	 17.4061722 
  6501 	 17.4851092 
  6601 	 17.4157802 
  6701 	 17.2762202 
  6801 	 17.3648562 
  6901 	 17.4874362 
  7001 	 17.4616702 
  7101 	 17.4554312 
  7201 	 17.4321472 
  7301 	 17.3897282 
  7401 	 17.2130822 
  7501 	 17.2524352 
  7601 	 17.3096342 
  7701 	 17.3448232 
  7801 	 17.1927012 
  7901 	 17.3350222 
  8001 	 17.5551592 
  8101 	 17.3629192 
  8201 	 17.4723432 
  8301 	 17.3720122 
  8401 	 17.5150662 
  8501 	 17.3969762 
  8601 	 17.4009712 
  8701 	 17.4381742 
  8801 	 17.5362962 
  8901 	 17.5663932 
  9001 	 17.6486342 
  9101 	 17.5910332 
  9201 	 17.5915822 
  9301 	 17.6127342 
  9401 	 17.5588252 
  9501 	 17.5147622 
  9601 	 17.3218802 
  9701 	 17.5583372 
  9801 	 17.2446982 
  9901 	 17.4513232 
 10001 	 17.4934812 
 10101 	 17.6057842 
 10201 	 17.5535982 
 10301 	 17.5506622 
 10401 	 17.5998022 
 10501 	 17.5795882 
 10601 	 17.4724992 
 10701 	 17.4278052 
 10801 	 17.5674582 
 10901 	 17.5437262 
 11001 	 17.4709782 
 11101 	 17.5034952 
 11201 	 17.8079872 
 11301 	 17.6019182 
 11401 	 17.5819352 
 11501 	 17.4950482 
 11601 	 17.5544542 
 11701 	 17.5927922 
 11801 	 17.4445152 
 11901 	 17.4110152 
 12001 	 17.6418292 
 12101 	 17.7715892 
 12201 	 17.6294932 
 12301 	 17.5257742 
 12401 	 17.6039022 
 12501 	 17.6255362 
 12601 	 17.5042102 
 12701 	 17.6356102 
 12801 	 17.6402132 
 12901 	 17.6931672 
 13001 	 17.4557802 
 13101 	 17.6350972 
 13201 	 17.6768042 
 13301 	 17.5782762 
 13401 	 17.8403822 
 13501 	 17.8817952 
 13601 	 17.6997342 
 13701 	 17.5947572 
 13801 	 17.7364502 
 13901 	 17.7471922 
 14001 	 17.2240322 
 14101 	 17.2675922 
 14201 	 17.5422032 
 14301 	 17.9165772 
 14401 	 17.5647242 
 14501 	 17.5383822 
 14601 	 17.6383232 
 14701 	 17.8385892 
 14801 	 17.7966082 
 14901 	 17.6915972 
 15001 	 17.6370952 
 15101 	 17.8855032 
 15201 	 18.0353282 
 15301 	 17.8139342 
 15401 	 17.8142042 
 15501 	 17.8311852 
 15601 	 17.7164092 
 15701 	 17.8642572 
 15801 	 18.0818482 
 15901 	 17.9261812 
 16001 	 17.9298252 
 16101 	 17.6677722 
 16201 	 17.7046012 
 16301 	 17.8613512 
 16401 	 17.8196922 
 16501 	 17.8565352 
 16601 	 17.8395712 
 16701 	 17.7218542 
 16801 	 17.8255892 
 16901 	 17.8485872 
 17001 	 17.8933012 
 17101 	 17.5504082 
 17201 	 17.4347622 
 17301 	 17.5453592 
 17401 	 17.5724392 
 17501 	 17.7180152 
 17601 	 17.6034122 
 17701 	 17.6455122 
 17801 	 17.4253332 
 17901 	 17.6687662 
 18001 	 17.9991222 
 18101 	 17.6553752 
 18201 	 17.7447272 
 18301 	 17.7479682 
 18401 	 17.9998152 
 18501 	 17.7061722 
 18601 	 17.4835732 
 18701 	 17.5417942 
 18801 	 17.5726752 
 18901 	 17.7742782 
 19001 	 17.5998802 
 19101 	 17.2681712 
 19201 	 17.5515372 
 19301 	 17.8713462 
 19401 	 17.3559842 
 19501 	 17.4046352 
 19601 	 17.5291992 
 19701 	 17.4157882 
 19801 	 17.2121912 
 19901 	 17.2854072 
 20001 	 17.4125562 
 20101 	 17.4904622 
 20201 	 17.3686992 
 20301 	 17.4660182 
 20401 	 17.5158802 
 20501 	 17.4465132 
 20601 	 17.6025472 
 20701 	 17.4219602 
 20801 	 17.5601342 
 20901 	 17.7925482 
 21001 	 17.6622592 
 21101 	 17.6053392 
 21201 	 17.5206612 
 21301 	 17.3325252 
 21401 	 17.2248932 
 21501 	 17.2942682 
 21601 	 17.2405322 
 21701 	 17.2184442 
 21801 	 16.5639962 
 21901 	 16.7129142 
 22001 	 17.0387622 
 22101 	 17.0052042 
 22201 	 16.7782622 
 22301 	 17.1053482 
 22401 	 17.5208262 
 22501 	 17.4063122 
 22601 	 17.4461872 
 22701 	 17.5023782 
 22801 	 17.3772442 
 22901 	 17.4468342 
 23001 	 17.7179332 
 23101 	 17.4771872 
 23201 	 17.2346782 
 23301 	 17.2047742 
 23401 	 17.1941482 
 23501 	 17.0828402 
 23601 	 17.2635072 
 23701 	 17.2507642 
 23801 	 17.1267902 
 23901 	 17.1935932 
 24001 	 17.0542852 
 24101 	 17.1663782 
 24201 	 17.1725642 
 24301 	 17.2354142 
 24401 	 17.0315232 
 24501 	 17.3976672 
 24601 	 17.4883802 
 24701 	 17.5339912 
 24801 	 17.4106022 
 24901 	 17.2687292 
 25001 	 17.0308112 
 25101 	 16.8777622 
 25201 	 16.9866632 
 25301 	 17.2147272 
 25401 	 17.2361512 
 25501 	 17.1759072 
 25601 	 17.1166992 
 25701 	 17.0922952 
 25801 	 17.0097152 
 25901 	 17.0102262 
 26001 	 17.0577882 
 26101 	 17.3175952 
 26201 	 17.1730822 
 26301 	 17.0593002 
 26401 	 17.0975202 
 26501 	 17.1342182 
 26601 	 17.3785802 
 26701 	 17.3282402 
 26801 	 17.5504422 
 26901 	 17.6284452 
 27001 	 17.7491062 
 27101 	 17.6487652 
 27201 	 17.6378482 
 27301 	 17.6851552 
 27401 	 17.7984802 
 27501 	 17.7813072 
 27601 	 17.5579352 
 27701 	 17.5777982 
 27801 	 17.3750572 
 27901 	 17.5951492 
 28001 	 17.7001352 
 28101 	 17.6693142 
 28201 	 17.6564162 
 28301 	 17.6089112 
 28401 	 17.6589362 
 28501 	 17.7294542 
 28601 	 17.2941922 
 28701 	 17.2072812 
 28801 	 17.3087402 
 28901 	 17.5381592 
 29001 	 17.6006612 
 29101 	 17.5346672 
 29201 	 17.5827142 
 29301 	 17.6430732 
 29401 	 17.5137112 
 29501 	 17.6556462 
 29601 	 17.5572522 
 29701 	 17.7488712 
 29801 	 17.7245492 
 29901 	 17.3672792 
 30001 	 17.4498582 
 30101 	 17.4739662 
 30201 	 17.4568132 
 30301 	 17.3714012 
 30401 	 17.6310712 
 30501 	 17.6472082 
 30601 	 17.7277572 
 30701 	 17.6664932 
 30801 	 17.6387172 
 30901 	 17.5104932 
 31001 	 17.5956492 
 31101 	 17.7897852 
 31201 	 17.6801402 
 31301 	 17.4667272 
 31401 	 17.6339662 
 31501 	 17.3937042 
 31601 	 17.4757182 
 31701 	 17.1982782 
 31801 	 17.2796472 
 31901 	 17.1064242 
 32001 	 17.2541992 
 32101 	 17.3971502 
 32201 	 17.2986412 
 32301 	 17.3077642 
 32401 	 17.3640442 
 32501 	 17.3670612 
 32601 	 17.5750092 
 32701 	 17.4528232 
 32801 	 17.3603222 
 32901 	 17.4134652 
 33001 	 17.4532162 
 33101 	 17.5141012 
 33201 	 17.3087972 
 33301 	 17.4450042 
 33401 	 17.5971512 
 33501 	 17.7336972 
 33601 	 17.5879282 
 33701 	 17.7231172 
 33801 	 17.3649502 
 33901 	 17.4584952 
 34001 	 17.2126992 
 34101 	 17.1738172 
 34201 	 17.2040732 
 34301 	 17.6426972 
 34401 	 17.4612282 
 34501 	 17.2837662 
 34601 	 17.4625362 
 34701 	 17.1879592 
 34801 	 17.1955852 
 34901 	 17.2867692 
 35001 	 17.3155562 
 35101 	 17.3107372 
 35201 	 17.3571702 
 35301 	 17.5430112 
 35401 	 17.7275362 
 35501 	 17.6936892 
 35601 	 17.7743142 
 35701 	 17.6807552 
 35801 	 17.6477912 
 35901 	 17.7847682 
 36001 	 17.6772252 
 36101 	 17.6543982 
 36201 	 17.3839832 
 36301 	 17.5261952 
 36401 	 17.3498722 
 36501 	 17.4556722 
 36601 	 17.2623122 
 36701 	 17.3859112 
 36801 	 17.4040922 
 36901 	 17.5104342 
 37001 	 17.4556122 
 37101 	 17.4758232 
 37201 	 17.4299512 
 37301 	 17.5774302 
 37401 	 17.5825592 
 37501 	 17.6465722 
 37601 	 17.5537532 
 37701 	 17.4055292 
 37801 	 17.6816592 
 37901 	 17.6369112 
 38001 	 17.6007772 
 38101 	 17.4381662 
 38201 	 17.5539942 
 38301 	 17.5929612 
 38401 	 17.1067382 
 38501 	 17.4133252 
 38601 	 17.6346082 
 38701 	 17.5506672 
 38801 	 17.7241522 
 38901 	 17.5161502 
 39001 	 17.5707582 
 39101 	 17.3842572 
 39201 	 17.5223092 
 39301 	 17.4545892 
 39401 	 17.6402392 
 39501 	 17.6289892 
 39601 	 17.5016242 
 39701 	 17.1986082 
 39801 	 17.3100412 
 39901 	 17.5747542 
 40001 	 17.5651202 
 40101 	 17.5723282 
 40201 	 17.2370052 
 40301 	 17.2509612 
 40401 	 17.5373472 
 40501 	 17.5250682 
 40601 	 17.3146402 
 40701 	 17.1915162 
 40801 	 17.2005332 
 40901 	 17.1994072 
 41001 	 17.2465192 
 41101 	 17.3323072 
 41201 	 17.2528672 
 41301 	 17.4303532 
 41401 	 17.3346652 
 41501 	 17.2192792 
 41601 	 17.1352402 
 41701 	 17.2380922 
 41801 	 17.0766392 
 41901 	 17.2305392 
 42001 	 17.3732872 
 42101 	 17.1868462 
 42201 	 17.2774792 
 42301 	 17.3072852 
 42401 	 17.3914012 
 42501 	 17.2793622 
 42601 	 17.4346562 
 42701 	 17.4614722 
 42801 	 17.4975332 
 42901 	 17.2621042 
 43001 	 17.3453402 
 43101 	 17.1715012 
 43201 	 17.1099432 
 43301 	 17.3191202 
 43401 	 17.2589412 
 43501 	 17.5189242 
 43601 	 17.4586962 
 43701 	 17.3323792 
 43801 	 17.4270072 
 43901 	 17.4250962 
 44001 	 17.3631292 
 44101 	 17.4371392 
 44201 	 17.5787842 
 44301 	 17.4050102 
 44401 	 17.5077372 
 44501 	 17.4515352 
 44601 	 17.2911412 
 44701 	 17.3484922 
 44801 	 17.3524782 
 44901 	 17.6587342 
 45001 	 17.4913392 
 45101 	 17.3712172 
 45201 	 17.1628332 
 45301 	 17.3981452 
 45401 	 17.4281262 
 45501 	 17.5229662 
 45601 	 17.5821452 
 45701 	 17.7566122 
 45801 	 17.6857152 
 45901 	 17.5017432 
 46001 	 17.3612312 
 46101 	 17.5523732 
 46201 	 17.4453312 
 46301 	 17.3618172 
 46401 	 17.5467952 
 46501 	 17.2850742 
 46601 	 17.1744042 
 46701 	 17.1097162 
 46801 	 17.1832162 
 46901 	 17.3968202 
 47001 	 17.3846882 
 47101 	 17.4612062 
 47201 	 17.3451122 
 47301 	 17.3266512 
 47401 	 17.3757132 
 47501 	 17.1562332 
 47601 	 17.2070612 
 47701 	 16.8736402 
 47801 	 16.9943392 
 47901 	 16.9363042 
 48001 	 17.0398402 
 48101 	 17.2113012 
 48201 	 17.4541802 
 48301 	 17.3934922 
 48401 	 17.4575072 
 48501 	 17.4189842 
 48601 	 17.5104572 
 48701 	 17.2014792 
 48801 	 17.0514812 
 48901 	 16.9198342 
 49001 	 17.2858662 
 49101 	 17.4566362 
 49201 	 17.3957082 
 49301 	 17.1832522 
 49401 	 17.2226542 
 49501 	 17.5321742 
 49601 	 17.6374742 
 49701 	 17.4411802 
 49801 	 17.3366802 
 49901 	 17.4111042 
 50001 	 17.5482872 
 50101 	 17.3850922 
 50201 	 17.1673692 
 50301 	 17.1767082 
 50401 	 17.1705262 
 50501 	 17.2735182 
 50601 	 17.5071322 
 50701 	 17.6773942 
 50801 	 17.4677762 
 50901 	 17.3485822 
 51001 	 17.4068582 
 51101 	 17.4501462 
 51201 	 17.2999862 
 51301 	 17.5486712 
 51401 	 17.4004742 
 51501 	 17.6544312 
 51601 	 17.6259532 
 51701 	 17.7128352 
 51801 	 17.8033392 
 51901 	 17.8497882 
 52001 	 17.4445952 
 52101 	 17.3609492 
 52201 	 17.4664862 
 52301 	 17.4485032 
 52401 	 17.6966482 
 52501 	 17.5996382 
 52601 	 17.5799402 
 52701 	 17.4856962 
 52801 	 17.5222942 
 52901 	 17.4816032 
 53001 	 17.4822302 
 53101 	 17.5226792 
 53201 	 17.6696522 
 53301 	 17.7193332 
 53401 	 17.4487242 
 53501 	 17.2656432 
 53601 	 17.0958842 
 53701 	 17.2879652 
 53801 	 17.4694472 
 53901 	 17.4541552 
 54001 	 17.5801862 
 54101 	 17.5231202 
 54201 	 17.6471522 
 54301 	 17.4090062 
 54401 	 17.6686362 
 54501 	 17.6268542 
 54601 	 17.5071412 
 54701 	 17.5398832 
 54801 	 17.3397062 
 54901 	 17.3648802 
 55001 	 17.4630792 
 55101 	 17.4269292 
 55201 	 17.2862482 
 55301 	 17.1580722 
 55401 	 17.1507652 
 55501 	 17.6259052 
 55601 	 17.5029532 
 55701 	 17.5582922 
 55801 	 17.6821762 
 55901 	 17.6246492 
 56001 	 17.5155422 
 56101 	 17.5063482 
 56201 	 17.5883162 
 56301 	 17.7032182 
 56401 	 17.3568132 
 56501 	 17.5613682 
 56601 	 17.5596672 
 56701 	 17.6133032 
 56801 	 17.7754902 
 56901 	 17.6093052 
 57001 	 17.5846502 
 57101 	 17.5421212 
 57201 	 17.5012772 
 57301 	 17.4502602 
 57401 	 17.4517992 
 57501 	 17.4020772 
 57601 	 17.1649342 
 57701 	 17.2251062 
 57801 	 17.2882522 
 57901 	 17.3356882 
 58001 	 17.5856712 
 58101 	 17.3376952 
 58201 	 17.4326082 
 58301 	 17.4856612 
 58401 	 17.4174042 
 58501 	 17.5164702 
 58601 	 17.3637062 
 58701 	 17.2069002 
 58801 	 17.3751152 
 58901 	 17.2088682 
 59001 	 17.4745552 
 59101 	 17.4508302 
 59201 	 17.5217412 
 59301 	 17.3576942 
 59401 	 17.3363812 
 59501 	 17.4026512 
 59601 	 17.3768272 
 59701 	 17.3507092 
 59801 	 17.4043832 
 59901 	 17.4830212 
 60001 	 17.5439132 
 60101 	 17.4332552 
 60201 	 17.3493462 
 60301 	 17.3334022 
 60401 	 17.3281802 
 60501 	 17.3004812 
 60601 	 17.0198122 
 60701 	 17.0452052 
 60801 	 17.1939332 
 60901 	 17.5791312 
 61001 	 17.4101372 
 61101 	 17.3319882 
 61201 	 17.4095072 
 61301 	 17.3186872 
 61401 	 17.4712692 
 61501 	 17.5857282 
 61601 	 17.6368782 
 61701 	 17.6231032 
 61801 	 17.5348552 
 61901 	 17.5732202 
 62001 	 17.7447402 
 62101 	 17.4098842 
 62201 	 17.2619732 
 62301 	 17.3302402 
 62401 	 17.3498032 
 62501 	 17.4749392 
 62601 	 17.7184402 
 62701 	 17.6366272 
 62801 	 17.6217372 
 62901 	 17.5214202 
 63001 	 17.3046732 
 63101 	 17.5062522 
 63201 	 17.7853152 
 63301 	 17.7276542 
 63401 	 17.3178342 
 63501 	 17.1591262 
 63601 	 17.3169022 
 63701 	 17.3118412 
 63801 	 17.3572452 
 63901 	 17.1745312 
 64001 	 17.0692762 
 64101 	 13.3808392 
 64201 	 9.3861712 
 64301 	 7.6512622 
 64401 	 6.8462702 
 64501 	 6.4576212 
 64601 	 6.2923762 
 64701 	 6.1295832 
 64801 	 6.1114382 
 64901 	 5.9438222 
 65001 	 5.9088602 
 65101 	 6.0623102 
 65201 	 6.2295472 
 65301 	 6.6427622 
 65401 	 6.7260252 
 65501 	 7.0160542 
 65601 	 7.1906222 
 65701 	 7.4725472 
 65801 	 7.6594192 
 65901 	 7.9714822 
 66001 	 8.2945082 
 66101 	 8.5286472 
 66201 	 8.5326122 
 66301 	 8.7183622 
 66401 	 9.1331512 
 66501 	 9.2829302 
 66601 	 9.5165182 
 66701 	 9.5739702 
 66801 	 9.7891282 
 66901 	 9.9650922 
 67001 	 10.0627382 
 67101 	 10.2622122 
 67201 	 10.4643492 
 67301 	 10.6399412 
 67401 	 10.8502372 
 67501 	 10.8435592 
 67601 	 11.0005372 
 67701 	 11.3051812 
 67801 	 11.3310122 
 67901 	 11.3669372 
 68001 	 11.4988492 
 68101 	 11.7365662 
 68201 	 11.5898342 
 68301 	 11.9351412 
 68401 	 12.0201742 
 68501 	 12.1150492 
 68601 	 11.8799562 
 68701 	 12.0802382 
 68801 	 12.1771942 
 68901 	 12.3232032 
 69001 	 12.4079562 
 69101 	 12.5933682 
 69201 	 12.6652622 
 69301 	 12.8860232 
 69401 	 12.7171532 
 69501 	 12.9091212 
 69601 	 13.0646512 
 69701 	 13.1620432 
 69801 	 13.0493492 
 69901 	 13.1116882 
 70001 	 13.2636322 
 70101 	 13.1407972 
 70201 	 13.1052262 
 70301 	 13.2788542 
 70401 	 13.3136932 
 70501 	 13.4807812 
 70601 	 13.5113202 
 70701 	 13.5405022 
 70801 	 13.4183362 
 70901 	 13.6505282 
 71001 	 13.6107792 
 71101 	 13.4832822 
 71201 	 13.8088682 
 71301 	 13.7353952 
 71401 	 13.7584262 
 71501 	 13.5467222 
 71601 	 13.6698922 
 71701 	 13.8073872 
 71801 	 13.8791862 
 71901 	 13.8979692 
 72001 	 13.7378692 
 72101 	 13.5096982 
 72201 	 13.9409372 
 72301 	 13.8978642 
 72401 	 13.9844942 
 72501 	 13.9033852 
 72601 	 13.9322662 
 72701 	 14.0273032 
 72801 	 14.0420992 
 72901 	 14.1329852 
 73001 	 14.2689192 
 73101 	 14.2201022 
 73201 	 14.2521772 
 73301 	 14.1424942 
 73401 	 14.1377862 
 73501 	 14.0395782 
 73601 	 13.8296162 
 73701 	 13.7946012 
 73801 	 13.6233122 
 73901 	 13.8508372 
 74001 	 14.0658322 
 74101 	 14.0822712 
 74201 	 14.0928992 
 74301 	 14.1406242 
 74401 	 14.1876872 
 74501 	 14.3486302 
 74601 	 14.3620492 
 74701 	 14.2617572 
 74801 	 14.4315972 
 74901 	 14.4892572 
 75001 	 14.4244062 
 75101 	 14.4634732 
 75201 	 14.5472562 
 75301 	 14.4037512 
 75401 	 14.3289562 
 75501 	 14.2719762 
 75601 	 14.1686962 
 75701 	 14.2666732 
 75801 	 14.4201522 
 75901 	 14.6150212 
 76001 	 14.6743502 
 76101 	 14.4310712 
 76201 	 14.3839192 
 76301 	 14.4058582 
 76401 	 14.6370572 
 76501 	 14.6271882 
 76601 	 14.6298332 
 76701 	 14.6065112 
 76801 	 14.7017582 
 76901 	 14.7069632 
 77001 	 14.6601582 
 77101 	 14.7211892 
 77201 	 15.0390022 
 77301 	 15.0881522 
 77401 	 15.0050572 
 77501 	 15.0007512 
 77601 	 14.9760792 
 77701 	 14.9332852 
 77801 	 14.8297132 
 77901 	 14.9071472 
 78001 	 14.7247682 
 78101 	 14.6653772 
 78201 	 14.7533862 
 78301 	 14.7937402 
 78401 	 15.0784352 
 78501 	 14.8010492 
 78601 	 14.6807102 
 78701 	 14.5958272 
 78801 	 14.7430122 
 78901 	 14.6663102 
 79001 	 14.7083252 
 79101 	 14.6103922 
 79201 	 14.8760212 
 79301 	 14.8468442 
 79401 	 14.8531232 
 79501 	 15.0085362 
 79601 	 15.0212992 
 79701 	 15.1371572 
 79801 	 14.8507612 
 79901 	 14.8213922 
 80001 	 14.9338212 
 80101 	 15.1035942 
 80201 	 15.1628002 
 80301 	 15.1817842 
 80401 	 15.2892632 
 80501 	 15.4276122 
 80601 	 15.5270712 
 80701 	 15.3156812 
 80801 	 15.1130742 
 80901 	 15.2479402 
 81001 	 15.2122942 
 81101 	 15.1491812 
 81201 	 15.1728802 
 81301 	 15.1657312 
 81401 	 15.2084372 
 81501 	 15.4749532 
 81601 	 15.4068772 
 81701 	 15.3002702 
 81801 	 15.2980342 
 81901 	 15.2099202 
 82001 	 15.3029112 
 82101 	 15.1109912 
 82201 	 14.9796672 
 82301 	 15.1420532 
 82401 	 15.1316802 
 82501 	 15.3692102 
 82601 	 15.2101312 
 82701 	 15.2738342 
 82801 	 15.2742332 
 82901 	 15.2098352 
 83001 	 15.2603992 
 83101 	 15.1681662 
 83201 	 15.1136822 
 83301 	 15.2335602 
 83401 	 15.0714202 
 83501 	 15.1670632 
 83601 	 15.3550492 
 83701 	 15.2880282 
 83801 	 15.1653232 
 83901 	 15.1560952 
 84001 	 15.2533152 
 84101 	 15.4472142 
 84201 	 15.5142162 
 84301 	 15.5415702 
 84401 	 15.3500062 
 84501 	 15.4953662 
 84601 	 15.5516412 
 84701 	 15.4353402 
 84801 	 15.5434462 
 84901 	 15.5838622 
 85001 	 15.5259702 
 85101 	 15.5248612 
 85201 	 15.4680742 
 85301 	 15.4517152 
 85401 	 15.3119332 
 85501 	 15.4860042 
 85601 	 15.4574902 
 85701 	 15.6131582 
 85801 	 15.7104102 
 85901 	 15.7361932 
 86001 	 15.6605352 
 86101 	 15.6567542 
 86201 	 15.6442242 
 86301 	 15.6189002 
 86401 	 15.5793042 
 86501 	 15.7991082 
 86601 	 15.6425052 
 86701 	 15.6795512 
 86801 	 15.4689342 
 86901 	 15.3964742 
 87001 	 15.6270672 
 87101 	 15.5096302 
 87201 	 15.4732872 
 87301 	 15.4373522 
 87401 	 15.4701202 
 87501 	 15.4834002 
 87601 	 15.6847932 
 87701 	 15.8410632 
 87801 	 15.6247042 
 87901 	 15.5785602 
 88001 	 15.6765022 
 88101 	 15.5827842 
 88201 	 15.6453122 
 88301 	 15.7788292 
 88401 	 15.6201532 
 88501 	 15.5773422 
 88601 	 15.6129062 
 88701 	 15.6885332 
 88801 	 15.5445802 
 88901 	 15.5939812 
 89001 	 15.3600872 
 89101 	 15.6393652 
 89201 	 15.3799272 
 89301 	 15.4447742 
 89401 	 15.4495182 
 89501 	 15.6152342 
 89601 	 15.4093552 
 89701 	 15.6296522 
 89801 	 15.7378412 
 89901 	 15.6695442 
 90001 	 15.7205592 
 90101 	 15.9098622 
 90201 	 15.8845702 
 90301 	 15.9971542 
 90401 	 15.9726322 
 90501 	 15.7712922 
 90601 	 15.5594782 
 90701 	 15.7869082 
 90801 	 15.9195762 
 90901 	 16.1040162 
 91001 	 15.9375162 
 91101 	 16.0745802 
 91201 	 15.9011992 
 91301 	 16.2164912 
 91401 	 16.0254142 
 91501 	 16.0860392 
 91601 	 16.2077782 
 91701 	 16.0096502 
 91801 	 16.0635932 
 91901 	 16.4050622 
 92001 	 16.4030182 
 92101 	 15.8773002 
 92201 	 15.6611692 
 92301 	 15.7892072 
 92401 	 15.9777522 
 92501 	 16.2056332 
 92601 	 16.2795122 
 92701 	 15.9647372 
 92801 	 15.8798142 
 92901 	 15.8910152 
 93001 	 15.9665882 
 93101 	 15.8168102 
 93201 	 15.6833652 
 93301 	 15.5808872 
 93401 	 15.6646862 
 93501 	 15.7491142 
 93601 	 16.0011392 
 93701 	 15.8673082 
 93801 	 15.9855852 
 93901 	 15.9763882 
 94001 	 16.0672322 
 94101 	 16.0125522 
 94201 	 15.8458982 
 94301 	 15.8842502 
 94401 	 15.7524652 
 94501 	 15.5675952 
 94601 	 15.6104752 
 94701 	 15.8291802 
 94801 	 15.9628562 
 94901 	 16.1619722 
 95001 	 16.0701002 
 95101 	 16.0608462 
 95201 	 16.1934402 
 95301 	 16.0810162 
 95401 	 15.9843482 
 95501 	 15.9558872 
 95601 	 16.2111252 
 95701 	 16.1771112 
 95801 	 16.0016472 
 95901 	 16.0022832 
 96001 	 15.8205492 
 96101 	 15.7824932 
 96201 	 15.9184412 
 96301 	 16.1935852 
 96401 	 16.2468472 
 96501 	 16.0772162 
 96601 	 16.0225742 
 96701 	 15.9633552 
 96801 	 15.9133932 
 96901 	 16.0795932 
 97001 	 16.1113642 
 97101 	 16.1306912 
 97201 	 15.9376692 
 97301 	 16.2902522 
 97401 	 16.2278432 
 97501 	 16.0102372 
 97601 	 15.9792592 
 97701 	 16.0001042 
 97801 	 15.9100992 
 97901 	 16.1127552 
 98001 	 16.1723732 
 98101 	 16.2762902 
 98201 	 16.0030362 
 98301 	 16.1696152 
 98401 	 16.1401532 
 98501 	 15.8949732 
 98601 	 15.8600892 
 98701 	 16.0929252 
 98801 	 16.2180642 
 98901 	 16.1646962 
 99001 	 16.1528352 
 99101 	 16.0444102 
 99201 	 16.0916252 
 99301 	 15.9796302 
 99401 	 16.0340682 
 99501 	 16.2324032 
 99601 	 16.2361482 
 99701 	 16.0787082 
 99801 	 16.1493492 
 99901 	 16.1167752 
100001 	 16.2474512 
100101 	 16.2503792 
100201 	 16.3295802 
100301 	 16.2913372 
100401 	 16.0857202 
100501 	 16.1679002 
100601 	 16.1995132 
100701 	 16.3384682 
100801 	 16.2965502 
100901 	 16.2864392 
101001 	 16.3353262 
101101 	 16.2107902 
101201 	 16.1723722 
101301 	 16.2685222 
101401 	 16.2740942 
101501 	 16.4718832 
101601 	 16.7271112 
101701 	 16.6659262 
101801 	 16.5709782 
101901 	 16.5820752 
102001 	 16.5148062 
102101 	 16.5588702 
102201 	 16.4867362 
102301 	 16.6049002 
102401 	 16.6234522 
102501 	 16.6027812 
102601 	 16.4559542 
102701 	 16.3798662 
102801 	 16.4001802 
102901 	 16.5365932 
103001 	 16.3942342 
103101 	 16.4340192 
103201 	 16.4938452 
103301 	 16.6669842 
103401 	 16.7963192 
103501 	 16.6630752 
103601 	 16.6052282 
103701 	 16.4673032 
103801 	 16.6158192 
103901 	 16.4454282 
104001 	 16.5668692 
104101 	 16.6564492 
104201 	 16.8639502 
104301 	 16.7468012 
104401 	 16.7577002 
104501 	 16.4185342 
104601 	 16.6376422 
104701 	 16.6271362 
104801 	 16.7379502 
104901 	 16.6954422 
105001 	 16.8015302 
105101 	 16.7793422 
105201 	 16.8040072 
105301 	 16.8441512 
105401 	 16.5705352 
105501 	 16.5081242 
105601 	 16.3716602 
105701 	 16.3639112 
105801 	 16.5042232 
105901 	 16.5219702 
106001 	 16.5483512 
106101 	 16.4843092 
106201 	 16.4723322 
106301 	 16.7591612 
106401 	 16.6712492 
106501 	 16.6809692 
106601 	 16.9369972 
106701 	 16.8418992 
106801 	 16.7080562 
106901 	 16.4895112 
107001 	 16.5882322 
107101 	 16.6116292 
107201 	 16.7495362 
107301 	 16.8499522 
107401 	 16.8216612 
107501 	 16.5993502 
107601 	 16.5619112 
107701 	 16.8219192 
107801 	 16.7437562 
107901 	 16.6605402 
108001 	 16.6311462 
108101 	 16.8007282 
108201 	 16.7477582 
108301 	 16.6850962 
108401 	 16.7784452 
108501 	 16.6536332 
108601 	 16.7188132 
108701 	 16.7314302 
108801 	 16.8873212 
108901 	 16.7083762 
109001 	 16.6818862 
109101 	 16.8713552 
109201 	 16.6500712 
109301 	 16.5891942 
109401 	 16.4195642 
109501 	 16.6680752 
109601 	 16.5809142 
109701 	 16.5551082 
109801 	 16.6325482 
109901 	 16.6522312 
110001 	 16.6517142 
110101 	 16.8013042 
110201 	 16.6424672 
110301 	 16.7598112 
110401 	 16.8325412 
110501 	 16.7765762 
110601 	 16.7310452 
110701 	 16.8631282 
110801 	 16.8497422 
110901 	 16.7478832 
111001 	 16.6182792 
111101 	 16.6257292 
111201 	 16.5783582 
111301 	 16.3893832 
111401 	 16.6185562 
111501 	 16.8859032 
111601 	 16.9819772 
111701 	 17.0866932 
111801 	 16.9417772 
111901 	 16.7654592 
112001 	 16.7100892 
112101 	 16.6718982 
112201 	 16.6094942 
112301 	 16.8035592 
112401 	 16.9850682 
112501 	 17.0030412 
112601 	 16.7967892 
112701 	 16.7606202 
112801 	 16.7532612 
112901 	 16.9026932 
113001 	 16.6963952 
113101 	 17.0985742 
113201 	 17.0881272 
113301 	 16.7067002 
113401 	 16.6522532 
113501 	 16.6275162 
113601 	 16.6642742 
113701 	 16.7432892 
113801 	 16.8895692 
113901 	 16.8439952 
114001 	 16.8506612 
114101 	 16.7055412 
114201 	 16.7263792 
114301 	 16.6300562 
114401 	 16.6302342 
114501 	 16.4818242 
114601 	 16.5528412 
114701 	 16.5186782 
114801 	 16.6833092 
114901 	 16.7365182 
115001 	 16.5071572 
115101 	 16.4638542 
115201 	 16.5282542 
115301 	 16.5829862 
115401 	 16.2547922 
115501 	 16.1092242 
115601 	 16.4416192 
115701 	 16.5132672 
115801 	 16.8082672 
115901 	 16.8892292 
116001 	 16.5908322 
116101 	 16.5256872 
116201 	 16.7422502 
116301 	 16.9062152 
116401 	 16.7147782 
116501 	 16.8020082 
116601 	 16.9716502 
116701 	 16.9160242 
116801 	 16.8345142 
116901 	 16.6971842 
117001 	 16.7020422 
117101 	 16.7945682 
117201 	 16.8159512 
117301 	 16.9823932 
117401 	 16.8306042 
117501 	 16.8195012 
117601 	 16.8810412 
117701 	 16.6589862 
117801 	 16.7161892 
117901 	 16.7132422 
118001 	 16.5561502 
118101 	 16.7855222 
118201 	 16.6957992 
118301 	 16.5506352 
118401 	 16.6387612 
118501 	 16.5648762 
118601 	 16.5911882 
118701 	 16.7605542 
118801 	 16.7342292 
118901 	 17.1353912 
119001 	 17.0016332 
119101 	 16.8876182 
119201 	 16.9745792 
119301 	 16.8556982 
119401 	 16.7942012 
119501 	 16.5833862 
119601 	 16.7580082 
119701 	 16.6817202 
119801 	 16.6078972 
119901 	 16.3602462 
120001 	 16.4487702 
120101 	 16.4311312 
120201 	 16.4771162 
120301 	 16.6602482 
120401 	 16.3763672 
120501 	 16.4619522 
120601 	 16.4327682 
120701 	 16.5117242 
120801 	 16.6960132 
120901 	 16.7492112 
121001 	 16.6732842 
121101 	 16.7439982 
121201 	 16.7455492 
121301 	 16.5004522 
121401 	 16.6176992 
121501 	 16.4862212 
121601 	 16.7736682 
121701 	 17.0328172 
121801 	 16.7507922 
121901 	 16.9911202 
122001 	 16.9280742 
122101 	 16.8949822 
122201 	 16.7133222 
122301 	 16.8222982 
122401 	 16.7281662 
122501 	 16.8326652 
122601 	 16.7991632 
122701 	 16.8221982 
122801 	 16.9646242 
122901 	 16.8156202 
123001 	 16.6251062 
123101 	 16.7674912 
123201 	 16.6493442 
123301 	 16.9055152 
123401 	 16.9841912 
123501 	 16.9601282 
123601 	 17.0827032 
123701 	 17.1130012 
123801 	 17.0558712 
123901 	 16.9331422 
124001 	 16.9292222 
124101 	 17.2227422 
124201 	 17.0113442 
124301 	 16.8662012 
124401 	 16.7612632 
124501 	 16.9914072 
124601 	 16.6524212 
124701 	 16.7570912 
124801 	 16.7473192 
124901 	 16.8003802 
125001 	 16.5534322 
125101 	 16.9473202 
125201 	 17.0266482 
125301 	 17.0496562 
125401 	 17.0000112 
125501 	 16.9580052 
125601 	 16.9698922 
125701 	 16.8160562 
125801 	 16.8716162 
125901 	 16.9560632 
126001 	 16.8188942 
126101 	 17.0164412 
126201 	 16.8040612 
126301 	 16.8006672 
126401 	 16.8455322 
126501 	 16.8823422 
126601 	 16.9288572 
126701 	 16.9211892 
126801 	 17.1086612 
126901 	 17.0520952 
127001 	 16.9873622 
127101 	 16.9026502 
127201 	 16.9603952 
127301 	 17.0461332 
127401 	 17.9360602 


==> fig/plots_20dB/WGN_STFE/NeuralKalman_AEC_model_1_k_LogMSE_LogMSEMS_ERNST_cluster_ern_CL_VCTKem_16_1080_1_full_shortSeq_CS_SER0_SNR0_BB_EoT.txt <==
    01 	 25.2179772 
   101 	 24.7839762 
   201 	 24.2253482 
   301 	 23.5113172 
   401 	 21.4491182 
   501 	 17.6701512 
   601 	 14.8154642 
   701 	 12.9974312 
   801 	 12.0529202 
   901 	 11.5871142 
  1001 	 11.2967122 
  1101 	 10.9719392 
  1201 	 10.5510052 
  1301 	 10.4817362 
  1401 	 10.3232942 
  1501 	 10.2304212 
  1601 	 9.9377422 
  1701 	 9.9007882 
  1801 	 9.7909392 
  1901 	 9.6020972 
  2001 	 9.4997912 
  2101 	 9.3242882 
  2201 	 9.2462202 
  2301 	 9.3304702 
  2401 	 9.1512212 
  2501 	 9.1189152 
  2601 	 8.9979052 
  2701 	 8.8551222 
  2801 	 8.9690002 
  2901 	 8.8350262 
  3001 	 8.9636902 
  3101 	 8.8554692 
  3201 	 8.9816042 
  3301 	 9.0680882 
  3401 	 9.1028392 
  3501 	 8.8756312 
  3601 	 8.8744722 
  3701 	 8.6278542 
  3801 	 8.6598592 
  3901 	 8.5455252 
  4001 	 8.5796912 
  4101 	 8.6803342 
  4201 	 8.6741912 
  4301 	 8.7173092 
  4401 	 8.7511912 
  4501 	 8.6764972 
  4601 	 8.8464062 
  4701 	 8.8422112 
  4801 	 8.6791942 
  4901 	 8.7385872 
  5001 	 8.7221542 
  5101 	 8.6485582 
  5201 	 8.6918392 
  5301 	 8.7163272 
  5401 	 8.7129182 
  5501 	 8.7699462 
  5601 	 8.7953922 
  5701 	 8.7388462 
  5801 	 8.7085352 
  5901 	 8.7041682 
  6001 	 8.6623562 
  6101 	 8.6240902 
  6201 	 8.6276962 
  6301 	 8.7376182 
  6401 	 8.6961942 
  6501 	 8.6582272 
  6601 	 8.6430962 
  6701 	 8.5851692 
  6801 	 8.5716842 
  6901 	 8.5487272 
  7001 	 8.6888352 
  7101 	 8.7721302 
  7201 	 8.6966232 
  7301 	 8.6788582 
  7401 	 8.7495822 
  7501 	 8.7164502 
  7601 	 8.7950562 
  7701 	 8.7187932 
  7801 	 8.7231182 
  7901 	 8.7165662 
  8001 	 8.5565592 
  8101 	 8.6095722 
  8201 	 8.5183932 
  8301 	 8.5947122 
  8401 	 8.6331522 
  8501 	 8.6238432 
  8601 	 8.7307732 
  8701 	 8.7056092 
  8801 	 8.5409322 
  8901 	 8.5685712 
  9001 	 8.6839922 
  9101 	 8.8520972 
  9201 	 8.8017422 
  9301 	 8.6823022 
  9401 	 8.7525172 
  9501 	 8.6889772 
  9601 	 8.8097952 
  9701 	 8.7051252 
  9801 	 8.5368082 
  9901 	 8.7490952 
 10001 	 8.8025842 
 10101 	 8.7139312 
 10201 	 8.7703282 
 10301 	 8.7642572 
 10401 	 8.6131342 
 10501 	 8.6401442 
 10601 	 8.6963352 
 10701 	 8.7895912 
 10801 	 8.8211922 
 10901 	 8.7075472 
 11001 	 8.5143722 
 11101 	 8.5854722 
 11201 	 8.6659632 
 11301 	 8.6714442 
 11401 	 8.8253162 
 11501 	 8.7561942 
 11601 	 8.6966872 
 11701 	 8.7690102 
 11801 	 8.7649972 
 11901 	 8.6952742 
 12001 	 8.6882892 
 12101 	 8.8058472 
 12201 	 8.7789832 
 12301 	 8.8615072 
 12401 	 8.6186362 
 12501 	 8.8052952 
 12601 	 8.6916092 
 12701 	 8.7227922 
 12801 	 8.7879072 
 12901 	 8.5963072 
 13001 	 8.6483422 
 13101 	 8.6018502 
 13201 	 8.7382372 
 13301 	 8.5594162 
 13401 	 8.4670132 
 13501 	 8.5934592 
 13601 	 8.7680352 
 13701 	 8.6395712 
 13801 	 8.5395112 
 13901 	 8.5106852 
 14001 	 8.5906982 
 14101 	 8.6556902 
 14201 	 8.6253192 
 14301 	 8.7276852 
 14401 	 8.5368312 
 14501 	 8.5988732 
 14601 	 8.6514042 
 14701 	 8.5198242 
 14801 	 8.5579862 
 14901 	 8.6104302 
 15001 	 8.5304342 
 15101 	 8.5876522 
 15201 	 8.7529632 
 15301 	 8.7934082 
 15401 	 8.5653352 
 15501 	 8.5423112 
 15601 	 8.6681892 
 15701 	 8.7391522 
 15801 	 8.6819022 
 15901 	 8.7707602 
 16001 	 8.8662662 
 16101 	 8.9191172 
 16201 	 8.7086762 
 16301 	 8.6126322 
 16401 	 8.8187632 
 16501 	 8.8402572 
 16601 	 8.8969492 
 16701 	 8.7839552 
 16801 	 8.7713342 
 16901 	 8.6310612 
 17001 	 8.5961102 
 17101 	 8.6994212 
 17201 	 8.6528372 
 17301 	 8.6325982 
 17401 	 8.6558302 
 17501 	 8.5564912 
 17601 	 8.5967322 
 17701 	 8.7267112 
 17801 	 8.7092192 
 17901 	 8.6764922 
 18001 	 8.5196352 
 18101 	 8.6115752 
 18201 	 8.6344272 
 18301 	 8.7554712 
 18401 	 8.6908912 
 18501 	 8.6519772 
 18601 	 8.7239732 
 18701 	 8.7723182 
 18801 	 8.7362252 
 18901 	 8.6919782 
 19001 	 8.5294622 
 19101 	 8.5395882 
 19201 	 8.6231452 
 19301 	 8.6980102 
 19401 	 8.7190602 
 19501 	 8.7012302 
 19601 	 8.6052772 
 19701 	 8.6583902 
 19801 	 8.4702342 
 19901 	 8.7199212 
 20001 	 8.5951982 
 20101 	 8.7772302 
 20201 	 8.7230882 
 20301 	 8.5372352 
 20401 	 8.5113352 
 20501 	 8.5206462 
 20601 	 8.4779092 
 20701 	 8.6369242 
 20801 	 8.7508642 
 20901 	 8.6984432 
 21001 	 8.6331732 
 21101 	 8.7389492 
 21201 	 8.7765762 
 21301 	 8.7358602 
 21401 	 8.7233402 
 21501 	 8.6975322 
 21601 	 8.6668882 
 21701 	 8.6633602 
 21801 	 8.6535562 
 21901 	 8.7417002 
 22001 	 8.6495442 
 22101 	 8.6051572 
 22201 	 8.6922182 
 22301 	 8.6476742 
 22401 	 8.6232042 
 22501 	 8.7740652 
 22601 	 8.4928742 
 22701 	 8.5521342 
 22801 	 8.5581492 
 22901 	 8.8347102 
 23001 	 8.6909042 
 23101 	 8.7353502 
 23201 	 8.7273002 
 23301 	 8.5685482 
 23401 	 8.6277232 
 23501 	 8.4813392 
 23601 	 8.4690852 
 23701 	 8.5268362 
 23801 	 8.4922992 
 23901 	 8.5196392 
 24001 	 8.5555192 
 24101 	 8.6535432 
 24201 	 8.6158832 
 24301 	 8.6522002 
 24401 	 8.5169712 
 24501 	 8.6666732 
 24601 	 8.6879472 
 24701 	 8.5848892 
 24801 	 8.6677702 
 24901 	 8.8425742 
 25001 	 8.7899292 
 25101 	 8.7646172 
 25201 	 8.6177922 
 25301 	 8.4237322 
 25401 	 8.4645672 
 25501 	 8.5890052 
 25601 	 8.5363032 
 25701 	 8.5687622 
 25801 	 8.5302242 
 25901 	 8.6265452 
 26001 	 8.6003812 
 26101 	 8.4848212 
 26201 	 8.5504912 
 26301 	 8.7629602 
 26401 	 8.8210292 
 26501 	 8.7390592 
 26601 	 8.6503002 
 26701 	 8.4164292 
 26801 	 8.5013572 
 26901 	 8.6380262 
 27001 	 8.6552842 
 27101 	 8.6116722 
 27201 	 8.5677292 
 27301 	 8.6482762 
 27401 	 8.5850562 
 27501 	 8.6583752 
 27601 	 8.6402202 
 27701 	 8.4078602 
 27801 	 8.4287922 
 27901 	 8.6022212 
 28001 	 8.6409612 
 28101 	 8.5922812 
 28201 	 8.6040882 
 28301 	 8.6956442 
 28401 	 8.6719702 
 28501 	 8.7701772 
 28601 	 8.6440292 
 28701 	 8.7059122 
 28801 	 8.5299812 
 28901 	 8.6325312 
 29001 	 8.6489762 
 29101 	 8.6569942 
 29201 	 8.5184722 
 29301 	 8.6109272 
 29401 	 8.8161582 
 29501 	 8.7663192 
 29601 	 8.7933052 
 29701 	 8.6334742 
 29801 	 8.4819642 
 29901 	 8.5349042 
 30001 	 8.7781722 
 30101 	 8.7731212 
 30201 	 8.6690182 
 30301 	 8.6152952 
 30401 	 8.6591442 
 30501 	 8.7017532 
 30601 	 8.7959462 
 30701 	 8.8872652 
 30801 	 8.6344552 
 30901 	 8.7531502 
 31001 	 8.5564022 
 31101 	 8.6717972 
 31201 	 8.6526122 
 31301 	 8.6582472 
 31401 	 8.4859732 
 31501 	 8.7427312 
 31601 	 8.6008932 
 31701 	 8.8375862 
 31801 	 8.6329232 
 31901 	 8.6227032 
 32001 	 8.6543402 
 32101 	 8.6196902 
 32201 	 8.5616922 
 32301 	 8.6392862 
 32401 	 8.5162092 
 32501 	 8.6937272 
 32601 	 8.6867092 
 32701 	 8.5572782 
 32801 	 8.4032952 
 32901 	 8.4341522 
 33001 	 8.4832012 
 33101 	 8.6018682 
 33201 	 8.6115732 
 33301 	 8.5938152 
 33401 	 8.3384752 
 33501 	 8.5447202 
 33601 	 8.5865152 
 33701 	 8.6838782 
 33801 	 8.5265562 
 33901 	 8.6453902 
 34001 	 8.6781002 
 34101 	 8.5903342 
 34201 	 8.6633092 
 34301 	 8.4844362 
 34401 	 8.5747262 
 34501 	 8.6964212 
 34601 	 8.7662282 
 34701 	 8.7675022 
 34801 	 8.5893912 
 34901 	 8.3429572 
 35001 	 8.4564782 
 35101 	 8.5846982 
 35201 	 8.5604162 
 35301 	 8.3893662 
 35401 	 8.3603662 
 35501 	 8.5024882 
 35601 	 8.5688512 
 35701 	 8.6205302 
 35801 	 8.5869742 
 35901 	 8.4700322 
 36001 	 8.5686952 
 36101 	 8.5077622 
 36201 	 8.4914962 
 36301 	 8.6247052 
 36401 	 8.4102472 
 36501 	 8.5565032 
 36601 	 8.5801402 
 36701 	 8.4860512 
 36801 	 8.5078842 
 36901 	 8.4608182 
 37001 	 8.5063682 
 37101 	 8.5073382 
 37201 	 8.3386442 
 37301 	 8.4619562 
 37401 	 8.5498632 
 37501 	 8.4566242 
 37601 	 8.5353102 
 37701 	 8.4404192 
 37801 	 8.4456882 
 37901 	 8.5218712 
 38001 	 8.5225452 
 38101 	 8.5899912 
 38201 	 8.6713282 
 38301 	 8.6910812 
 38401 	 8.5584892 
 38501 	 8.4822232 
 38601 	 8.5081972 
 38701 	 8.4764852 
 38801 	 8.4729872 
 38901 	 8.6162882 
 39001 	 8.5048002 
 39101 	 8.5490622 
 39201 	 8.5673472 
 39301 	 8.5566852 
 39401 	 8.5821532 
 39501 	 8.5238132 
 39601 	 8.6662632 
 39701 	 8.5432752 
 39801 	 8.4284262 
 39901 	 8.5767202 
 40001 	 8.5347642 
 40101 	 8.5895072 
 40201 	 8.5611792 
 40301 	 8.5847882 
 40401 	 8.5444362 
 40501 	 8.5163332 
 40601 	 8.4528122 
 40701 	 8.5108612 
 40801 	 8.6271592 
 40901 	 8.6602422 
 41001 	 8.6287272 
 41101 	 8.5104722 
 41201 	 8.4453632 
 41301 	 8.5510052 
 41401 	 8.5632692 
 41501 	 8.5500312 
 41601 	 8.5960612 
 41701 	 8.5814382 
 41801 	 8.6387542 
 41901 	 8.5357802 
 42001 	 8.6013142 
 42101 	 8.4620782 
 42201 	 8.6540512 
 42301 	 8.7565722 
 42401 	 8.6740402 
 42501 	 8.5651462 
 42601 	 8.5480612 
 42701 	 8.4912502 
 42801 	 8.5396312 
 42901 	 8.5958962 
 43001 	 8.5182392 
 43101 	 8.4564092 
 43201 	 8.5349122 
 43301 	 8.6629472 
 43401 	 8.5490332 
 43501 	 8.4801612 
 43601 	 8.4769992 
 43701 	 8.5435462 
 43801 	 8.6952412 
 43901 	 8.6084532 
 44001 	 8.6102462 
 44101 	 8.5003862 
 44201 	 8.6539912 
 44301 	 8.6881152 
 44401 	 8.7377732 
 44501 	 8.6725982 
 44601 	 8.7163972 
 44701 	 8.7021492 
 44801 	 8.7953732 
 44901 	 8.7490672 
 45001 	 8.7987132 
 45101 	 8.6352112 
 45201 	 8.4880952 
 45301 	 8.5986042 
 45401 	 8.5649112 
 45501 	 8.5227652 
 45601 	 8.5108492 
 45701 	 8.6224542 
 45801 	 8.5588792 
 45901 	 8.5194912 
 46001 	 8.5197832 
 46101 	 8.5777042 
 46201 	 8.6107302 
 46301 	 8.5544412 
 46401 	 8.4931982 
 46501 	 8.6814402 
 46601 	 8.7481502 
 46701 	 8.5145672 
 46801 	 8.6333972 
 46901 	 8.5670472 
 47001 	 8.7257062 
 47101 	 8.7216332 
 47201 	 8.6170672 
 47301 	 8.5714962 
 47401 	 8.8406182 
 47501 	 8.6502542 
 47601 	 8.6388132 
 47701 	 8.3684912 
 47801 	 8.4846942 
 47901 	 8.5400692 
 48001 	 8.7358792 
 48101 	 8.6842312 
 48201 	 8.5700712 
 48301 	 8.5167082 
 48401 	 8.4407362 
 48501 	 8.5936832 
 48601 	 8.6370182 
 48701 	 8.6174912 
 48801 	 8.5456082 
 48901 	 8.6071822 
 49001 	 8.5591552 
 49101 	 8.5715332 
 49201 	 8.6738662 
 49301 	 8.6590642 
 49401 	 8.5577062 
 49501 	 8.5315792 
 49601 	 8.5132912 
 49701 	 8.4299822 
 49801 	 8.4162772 
 49901 	 8.5942222 
 50001 	 8.6850162 
 50101 	 8.5568962 
 50201 	 8.4932682 
 50301 	 8.6591762 
 50401 	 8.7250402 
 50501 	 8.6339132 
 50601 	 8.6302342 
 50701 	 8.7325612 
 50801 	 8.6341992 
 50901 	 8.6581612 
 51001 	 8.6060122 
 51101 	 8.5566912 
 51201 	 8.7371702 
 51301 	 8.8193692 
 51401 	 8.8033372 
 51501 	 8.8573592 
 51601 	 8.7032552 
 51701 	 8.5445752 
 51801 	 8.4200012 
 51901 	 8.6109652 
 52001 	 8.7231582 
 52101 	 8.6599762 
 52201 	 8.6235392 
 52301 	 8.6151202 
 52401 	 8.5969082 
 52501 	 8.6220502 
 52601 	 8.6972152 
 52701 	 8.7086652 
 52801 	 8.6280902 
 52901 	 8.7695412 
 53001 	 8.7981492 
 53101 	 8.6612192 
 53201 	 8.7462392 
 53301 	 8.6214822 
 53401 	 8.4438512 
 53501 	 8.5475092 
 53601 	 8.6244992 
 53701 	 8.6829852 
 53801 	 8.6825902 
 53901 	 8.6540802 
 54001 	 8.5761282 
 54101 	 8.6172702 
 54201 	 8.4569192 
 54301 	 8.4854522 
 54401 	 8.4922732 
 54501 	 8.5078932 
 54601 	 8.4528442 
 54701 	 8.6553282 
 54801 	 8.5927992 
 54901 	 8.6588902 
 55001 	 8.6912672 
 55101 	 8.6422622 
 55201 	 8.5421912 
 55301 	 8.5422702 
 55401 	 8.5584872 
 55501 	 8.5722812 
 55601 	 8.6660672 
 55701 	 8.4233142 
 55801 	 8.5883232 
 55901 	 8.5755602 
 56001 	 8.6715522 
 56101 	 8.5875322 
 56201 	 8.7166392 
 56301 	 8.4799372 
 56401 	 8.3834772 
 56501 	 8.5240162 
 56601 	 8.5336092 
 56701 	 8.6518732 
 56801 	 8.5597762 
 56901 	 8.6660782 
 57001 	 8.5719102 
 57101 	 8.6922742 
 57201 	 8.7670912 
 57301 	 8.7469632 
 57401 	 8.7444802 
 57501 	 8.5279222 
 57601 	 8.6469412 
 57701 	 8.4907822 
 57801 	 8.5953002 
 57901 	 8.6592022 
 58001 	 8.5508592 
 58101 	 8.5109802 
 58201 	 8.5857022 
 58301 	 8.7133092 
 58401 	 8.4799432 
 58501 	 8.3978612 
 58601 	 8.6905292 
 58701 	 8.6428142 
 58801 	 8.4158782 
 58901 	 8.4918792 
 59001 	 8.6118682 
 59101 	 8.5061812 
 59201 	 8.7908982 
 59301 	 8.6829162 
 59401 	 8.7260492 
 59501 	 8.5983432 
 59601 	 8.5167162 
 59701 	 8.6795892 
 59801 	 8.6883752 
 59901 	 8.6528962 
 60001 	 8.4022602 
 60101 	 8.5340982 
 60201 	 8.4405142 
 60301 	 8.5541822 
 60401 	 8.5196322 
 60501 	 8.4562632 
 60601 	 8.5275052 
 60701 	 8.6965322 
 60801 	 8.5610112 
 60901 	 8.5764672 
 61001 	 8.5604692 
 61101 	 8.5829832 
 61201 	 8.6820492 
 61301 	 8.4793602 
 61401 	 8.4586292 
 61501 	 8.5375342 
 61601 	 8.5534512 
 61701 	 8.5816342 
 61801 	 8.5812512 
 61901 	 8.5681282 
 62001 	 8.7293312 
 62101 	 8.7370292 
 62201 	 8.6662342 
 62301 	 8.5947382 
 62401 	 8.7355942 
 62501 	 8.5891492 
 62601 	 8.6217732 
 62701 	 8.6169232 
 62801 	 8.6833452 
 62901 	 8.6859412 
 63001 	 8.5094722 
 63101 	 8.4309922 
 63201 	 8.6666752 
 63301 	 8.5621122 
 63401 	 8.5933242 
 63501 	 8.6960652 
 63601 	 8.5137722 
 63701 	 8.6677272 
 63801 	 8.7507912 
 63901 	 8.6834862 
 64001 	 8.7742502 
 64101 	 8.8075712 
 64201 	 8.5601362 
 64301 	 8.6317162 
 64401 	 8.4401002 
 64501 	 8.6377992 
 64601 	 8.5636632 
 64701 	 8.5782022 
 64801 	 8.5320282 
 64901 	 8.5303562 
 65001 	 8.4341952 
 65101 	 8.6394222 
 65201 	 8.5941672 
 65301 	 8.6510412 
 65401 	 8.6916632 
 65501 	 8.6686672 
 65601 	 8.8129962 
 65701 	 8.9418242 
 65801 	 8.9799922 
 65901 	 8.9451602 
 66001 	 9.0378542 
 66101 	 8.6949212 
 66201 	 8.6378542 
 66301 	 8.7580692 
 66401 	 8.7286752 
 66501 	 8.7605922 
 66601 	 8.7227932 
 66701 	 8.7997972 
 66801 	 8.8849632 
 66901 	 8.8973542 
 67001 	 8.9568282 
 67101 	 8.9804602 
 67201 	 9.0421612 
 67301 	 8.9877062 
 67401 	 8.9684892 
 67501 	 9.1067702 
 67601 	 9.1184902 
 67701 	 9.0704742 
 67801 	 8.9454362 
 67901 	 8.8410702 
 68001 	 8.7989192 
 68101 	 8.9516332 
 68201 	 8.9153022 
 68301 	 8.8940332 
 68401 	 8.9435682 
 68501 	 9.0687462 
 68601 	 8.9053782 
 68701 	 8.8483682 
 68801 	 8.9396822 
 68901 	 8.9991442 
 69001 	 8.9471032 
 69101 	 8.8387012 
 69201 	 8.8758162 
 69301 	 8.7506942 
 69401 	 8.9280402 
 69501 	 8.9689522 
 69601 	 8.8263062 
 69701 	 8.8702882 
 69801 	 8.8553702 
 69901 	 8.9082052 
 70001 	 8.8116222 
 70101 	 8.8367082 
 70201 	 8.7662832 
 70301 	 8.7583802 
 70401 	 8.8866602 
 70501 	 8.8297752 
 70601 	 8.7101972 
 70701 	 8.7413682 
 70801 	 8.7025712 
 70901 	 8.7822572 
 71001 	 8.9062852 
 71101 	 8.8821142 
 71201 	 8.8944452 
 71301 	 8.8740912 
 71401 	 8.9875572 
 71501 	 8.8256722 
 71601 	 9.0005542 
 71701 	 8.9383912 
 71801 	 8.9540292 
 71901 	 8.9861092 
 72001 	 8.8944432 
 72101 	 8.9122212 
 72201 	 8.7742632 
 72301 	 8.7586442 
 72401 	 8.7151692 
 72501 	 8.8569722 
 72601 	 8.8955162 
 72701 	 9.0002252 
 72801 	 8.8734532 
 72901 	 8.9304012 
 73001 	 8.9742352 
 73101 	 8.9902012 
 73201 	 8.9506592 
 73301 	 8.6879192 
 73401 	 8.9450082 
 73501 	 8.9596852 
 73601 	 8.8678372 
 73701 	 8.7543042 
 73801 	 8.5245202 
 73901 	 8.7128512 
 74001 	 8.8224182 
 74101 	 8.9721722 
 74201 	 9.0741092 
 74301 	 9.1010732 
 74401 	 8.9410412 
 74501 	 8.7988702 
 74601 	 8.8880122 
 74701 	 8.8954582 
 74801 	 8.7604492 
 74901 	 8.9323112 
 75001 	 8.9882142 
 75101 	 9.0493642 
 75201 	 9.0138932 
 75301 	 8.9100562 
 75401 	 8.7886112 
 75501 	 8.9471492 
 75601 	 8.7883332 
 75701 	 8.8328082 
 75801 	 8.8587852 
 75901 	 8.8872942 
 76001 	 8.8176032 
 76101 	 8.8472102 
 76201 	 9.0825072 
 76301 	 9.0948962 
 76401 	 8.9708782 
 76501 	 8.8409492 
 76601 	 8.9142752 
 76701 	 8.9355122 
 76801 	 8.9546102 
 76901 	 9.0239792 
 77001 	 9.0253822 
 77101 	 8.8511452 
 77201 	 8.8299942 
 77301 	 8.8471142 
 77401 	 8.9460722 
 77501 	 8.9962002 
 77601 	 8.8576142 
 77701 	 8.9382742 
 77801 	 9.0824642 
 77901 	 8.8230422 
 78001 	 8.8520672 
 78101 	 8.8938432 
 78201 	 9.1492832 
 78301 	 8.9308832 
 78401 	 8.7493162 
 78501 	 8.9447832 
 78601 	 9.1512502 
 78701 	 9.1173162 
 78801 	 8.9878562 
 78901 	 8.8395602 
 79001 	 8.8947852 
 79101 	 9.0628542 
 79201 	 9.0366832 
 79301 	 9.1640472 
 79401 	 9.0724962 
 79501 	 8.9274872 
 79601 	 9.0337852 
 79701 	 8.9871152 
 79801 	 8.8553232 
 79901 	 8.8308152 
 80001 	 8.8649112 
 80101 	 8.8705162 
 80201 	 8.9035592 
 80301 	 8.8742852 
 80401 	 8.8775302 
 80501 	 8.9662462 
 80601 	 9.0153432 
 80701 	 8.9467282 
 80801 	 8.9978092 
 80901 	 8.9386072 
 81001 	 8.8700442 
 81101 	 9.0401962 
 81201 	 9.1131072 
 81301 	 8.9532022 
 81401 	 8.9754912 
 81501 	 8.9282002 
 81601 	 8.9326002 
 81701 	 8.9645542 
 81801 	 8.9183052 
 81901 	 8.9829292 
 82001 	 8.9081712 
 82101 	 8.9150672 
 82201 	 8.8956202 
 82301 	 9.0124342 
 82401 	 8.9421882 
 82501 	 8.9802952 
 82601 	 8.8967232 
 82701 	 8.9737072 
 82801 	 8.9458072 
 82901 	 8.8325952 
 83001 	 8.7943012 
 83101 	 8.9058102 
 83201 	 8.9305492 
 83301 	 8.9609092 
 83401 	 8.9760802 
 83501 	 9.0569212 
 83601 	 8.9252742 
 83701 	 9.0051912 
 83801 	 9.1416912 
 83901 	 9.0504502 
 84001 	 8.8203562 
 84101 	 9.0020082 
 84201 	 8.9369412 
 84301 	 9.0853402 
 84401 	 9.1971412 
 84501 	 9.0283872 
 84601 	 9.1126272 
 84701 	 8.9960912 
 84801 	 8.9508542 
 84901 	 9.0290242 
 85001 	 8.9908062 
 85101 	 8.9766682 
 85201 	 8.9890942 
 85301 	 9.1025692 
 85401 	 9.0442182 
 85501 	 8.9284602 
 85601 	 8.8880712 
 85701 	 8.9252372 
 85801 	 9.0548682 
 85901 	 9.0658392 
 86001 	 9.1625312 
 86101 	 9.0368612 
 86201 	 9.0052582 
 86301 	 9.1087982 
 86401 	 9.0455612 
 86501 	 8.9159202 
 86601 	 8.8328692 
 86701 	 8.9205882 
 86801 	 8.9136472 
 86901 	 8.8900222 
 87001 	 8.9669482 
 87101 	 8.7737042 
 87201 	 8.6330422 
 87301 	 8.8275352 
 87401 	 9.0331992 
 87501 	 9.0148902 
 87601 	 8.8814822 
 87701 	 8.7355282 
 87801 	 8.8573772 
 87901 	 8.8688982 
 88001 	 8.7090542 
 88101 	 8.7291962 
 88201 	 8.8734962 
 88301 	 9.1395652 
 88401 	 9.0586122 
 88501 	 8.9652432 
 88601 	 9.0600192 
 88701 	 9.1410122 
 88801 	 9.0526602 
 88901 	 8.9623432 
 89001 	 9.1178262 
 89101 	 9.1329732 
 89201 	 8.8915932 
 89301 	 8.7828642 
 89401 	 8.8865812 
 89501 	 9.0155372 
 89601 	 9.0153072 
 89701 	 8.8849542 
 89801 	 8.8732272 
 89901 	 8.9312702 
 90001 	 9.0503362 
 90101 	 9.1243092 
 90201 	 9.0457792 
 90301 	 9.0589612 
 90401 	 8.8012062 
 90501 	 8.7083372 
 90601 	 8.9601912 
 90701 	 9.0117362 
 90801 	 8.9483092 
 90901 	 8.9006672 
 91001 	 8.9907922 
 91101 	 8.9679682 
 91201 	 8.9320822 
 91301 	 8.8952032 
 91401 	 9.1482842 
 91501 	 9.1634522 
 91601 	 8.9792542 
 91701 	 8.9514602 
 91801 	 8.9687762 
 91901 	 9.0380462 
 92001 	 8.9166322 
 92101 	 8.8313562 
 92201 	 8.9328982 
 92301 	 8.9286952 
 92401 	 9.0257612 
 92501 	 9.0916722 
 92601 	 8.9287642 
 92701 	 9.0526472 
 92801 	 8.9079702 
 92901 	 9.0198762 
 93001 	 9.0033732 
 93101 	 8.9835262 
 93201 	 8.9170962 
 93301 	 8.9391412 
 93401 	 8.8954552 
 93501 	 9.0748532 
 93601 	 8.9556712 
 93701 	 8.8356362 
 93801 	 8.9170312 
 93901 	 8.8448122 
 94001 	 8.9618702 
 94101 	 8.8476552 
 94201 	 8.9514172 
 94301 	 8.9689882 
 94401 	 8.9082532 
 94501 	 8.9329812 
 94601 	 9.1160672 
 94701 	 8.9957602 
 94801 	 8.9299312 
 94901 	 8.9706332 
 95001 	 8.9372982 
 95101 	 8.7832652 
 95201 	 8.9235202 
 95301 	 8.9167602 
 95401 	 8.9999952 
 95501 	 8.9302202 
 95601 	 8.9514252 
 95701 	 8.9868292 
 95801 	 8.8444462 
 95901 	 8.8432512 
 96001 	 8.8696872 
 96101 	 8.8584382 
 96201 	 8.8227122 
 96301 	 8.8525272 
 96401 	 8.9555422 
 96501 	 8.9566602 
 96601 	 8.9286802 
 96701 	 8.9032832 
 96801 	 8.7686932 
 96901 	 8.8149662 
 97001 	 8.9164892 
 97101 	 9.0554972 
 97201 	 9.1355112 
 97301 	 8.9830922 
 97401 	 9.0218362 
 97501 	 9.0052302 
 97601 	 9.0628952 
 97701 	 9.0749752 
 97801 	 8.9878232 
 97901 	 9.0292052 
 98001 	 9.1475322 
 98101 	 9.1183572 
 98201 	 9.0921432 
 98301 	 9.0060792 
 98401 	 9.0947292 
 98501 	 8.9426372 
 98601 	 9.0007242 
 98701 	 9.0556262 
 98801 	 9.0345212 
 98901 	 8.8954402 
 99001 	 8.7958242 
 99101 	 8.6406352 
 99201 	 8.8386352 
 99301 	 8.8464912 
 99401 	 8.9719512 
 99501 	 8.9713352 
 99601 	 8.7815572 
 99701 	 8.7818832 
 99801 	 8.7817082 
 99901 	 8.8402402 
100001 	 8.8858212 
100101 	 9.0230072 
100201 	 9.1160832 
100301 	 8.7998452 
100401 	 9.0215592 
100501 	 8.8543792 
100601 	 8.8885142 
100701 	 9.0051032 
100801 	 8.9819622 
100901 	 8.9390872 
101001 	 8.8530992 
101101 	 8.9973452 
101201 	 8.9077362 
101301 	 8.9375842 
101401 	 8.9553252 
101501 	 8.8909922 
101601 	 8.9836822 
101701 	 9.0479872 
101801 	 8.9409992 
101901 	 8.8023832 
102001 	 8.9103952 
102101 	 9.0273892 
102201 	 9.0721592 
102301 	 8.9856442 
102401 	 9.0268982 
102501 	 8.9307312 
102601 	 8.8341812 
102701 	 8.7677142 
102801 	 8.9029062 
102901 	 8.8098892 
103001 	 8.8151362 
103101 	 8.7914082 
103201 	 8.7613632 
103301 	 8.9627122 
103401 	 9.0181132 
103501 	 8.8380702 
103601 	 8.9944742 
103701 	 9.1175992 
103801 	 8.8712452 
103901 	 8.9053772 
104001 	 8.7553992 
104101 	 8.7441632 
104201 	 9.0017282 
104301 	 9.1137732 
104401 	 8.9799612 
104501 	 8.9423122 
104601 	 8.7979882 
104701 	 8.8353822 
104801 	 8.7750082 
104901 	 9.0580092 
105001 	 8.9183222 
105101 	 8.9073352 
105201 	 8.9442642 
105301 	 8.8399952 
105401 	 8.8780822 
105501 	 8.7850582 
105601 	 8.9209022 
105701 	 9.0621362 
105801 	 8.8897262 
105901 	 8.7331652 
106001 	 8.7522512 
106101 	 9.0147072 
106201 	 9.0770052 
106301 	 8.9443262 
106401 	 9.0224102 
106501 	 8.9195562 
106601 	 8.8941022 
106701 	 8.9053162 
106801 	 8.8676952 
106901 	 8.8528752 
107001 	 8.7943972 
107101 	 8.8080732 
107201 	 8.8203292 
107301 	 8.8679302 
107401 	 8.8365332 
107501 	 8.8022122 
107601 	 8.7453432 
107701 	 8.5467832 
107801 	 8.7924852 
107901 	 8.9548312 
108001 	 8.7693962 
108101 	 8.7933392 
108201 	 8.7986332 
108301 	 8.8953882 
108401 	 8.7940412 
108501 	 8.7679792 
108601 	 9.0002432 
108701 	 8.9995492 
108801 	 9.1051162 
108901 	 9.1214212 
109001 	 9.0876042 
109101 	 9.0335462 
109201 	 8.9901082 
109301 	 9.0567642 
109401 	 9.1140672 
109501 	 9.1196442 
109601 	 9.0561292 
109701 	 8.9895332 
109801 	 8.8800892 
109901 	 9.0635202 
110001 	 9.1691012 
110101 	 8.9924242 
110201 	 9.0297572 
110301 	 8.9463182 
110401 	 8.9644612 
110501 	 8.8999822 
110601 	 8.9085892 
110701 	 8.8459172 
110801 	 8.9602192 
110901 	 8.9710602 
111001 	 8.9436592 
111101 	 8.8754212 
111201 	 8.8386672 
111301 	 8.8248252 
111401 	 8.9395262 
111501 	 9.0213972 
111601 	 9.0220872 
111701 	 8.8693182 
111801 	 8.8542892 
111901 	 8.9550702 
112001 	 9.2116432 
112101 	 9.1397292 
112201 	 8.9401162 
112301 	 9.0221082 
112401 	 8.9692132 
112501 	 9.0178392 
112601 	 8.9614972 
112701 	 8.8816342 
112801 	 8.8229932 
112901 	 9.0738362 
113001 	 9.0150032 
113101 	 8.9880172 
113201 	 8.8958812 
113301 	 8.9675662 
113401 	 8.9276762 
113501 	 8.8694742 
113601 	 8.9683402 
113701 	 8.8668062 
113801 	 9.0224122 
113901 	 9.1279612 
114001 	 9.0289582 
114101 	 8.8173072 
114201 	 8.7869462 
114301 	 8.8179002 
114401 	 8.8617432 
114501 	 8.9754262 
114601 	 8.9670342 
114701 	 9.0342962 
114801 	 8.9065222 
114901 	 8.8878072 
115001 	 8.8019482 
115101 	 8.9627582 
115201 	 8.9046682 
115301 	 8.8706732 
115401 	 8.9333802 
115501 	 8.9101842 
115601 	 8.7894212 
115701 	 8.6699952 
115801 	 8.8485772 
115901 	 8.8763632 
116001 	 8.8993812 
116101 	 9.0426402 
116201 	 9.0580482 
116301 	 8.8330292 
116401 	 8.8391532 
116501 	 8.9092302 
116601 	 8.9783302 
116701 	 8.8980332 
116801 	 8.8096272 
116901 	 8.7504392 
117001 	 8.8401882 
117101 	 8.8326242 
117201 	 8.9638172 
117301 	 8.9538172 
117401 	 9.0232362 
117501 	 8.9140822 
117601 	 8.8696382 
117701 	 9.0821392 
117801 	 9.0280772 
117901 	 8.8197822 
118001 	 8.9425852 
118101 	 8.8884622 
118201 	 8.9777952 
118301 	 8.7687972 
118401 	 8.9492622 
118501 	 8.9686062 
118601 	 8.9134702 
118701 	 8.8970842 
118801 	 9.0231622 
118901 	 9.0277572 
119001 	 9.1217012 
119101 	 9.2285302 
119201 	 9.0680712 
119301 	 9.0137282 
119401 	 8.8547922 
119501 	 8.9426122 
119601 	 8.9169192 
119701 	 8.9553902 
119801 	 8.8843332 
119901 	 8.9612722 
120001 	 8.7743932 
120101 	 8.8087412 
120201 	 8.7989682 
120301 	 8.8227182 
120401 	 8.7401762 
120501 	 8.8957572 
120601 	 8.9559482 
120701 	 8.8562402 
120801 	 8.9938352 
120901 	 8.8531162 
121001 	 8.8901922 
121101 	 8.9142612 
121201 	 8.7909312 
121301 	 8.9370272 
121401 	 8.9058822 
121501 	 8.8327192 
121601 	 8.9566612 
121701 	 8.9650002 
121801 	 8.9400462 
121901 	 9.0845392 
122001 	 8.7935662 
122101 	 8.8824012 
122201 	 8.8813152 
122301 	 8.7540502 
122401 	 8.8911142 
122501 	 8.8243812 
122601 	 8.9534172 
122701 	 8.9231202 
122801 	 8.8510792 
122901 	 8.8419122 
123001 	 8.9633952 
123101 	 9.0248252 
123201 	 8.7891612 
123301 	 8.9347762 
123401 	 8.8898362 
123501 	 8.8866232 
123601 	 8.8957632 
123701 	 8.9467912 
123801 	 8.7795072 
123901 	 8.9323572 
124001 	 9.0298872 
124101 	 9.0811282 
124201 	 9.0001332 
124301 	 9.0583512 
124401 	 8.9702222 
124501 	 8.9179492 
124601 	 8.9231212 
124701 	 8.9761852 
124801 	 8.8527592 
124901 	 8.9030232 
125001 	 8.8646892 
125101 	 8.9016012 
125201 	 8.9604432 
125301 	 9.0153432 
125401 	 8.9603012 
125501 	 9.0036642 
125601 	 8.7574882 
125701 	 8.9252202 
125801 	 8.8170482 
125901 	 8.8694482 
126001 	 8.7957042 
126101 	 8.9482082 
126201 	 8.9567582 
126301 	 8.8841382 
126401 	 8.9789552 
126501 	 8.9211312 


==> fig/plots_20dB/single/DLAC_AEC_model_final_v2_noNorm_LogMSE_LogMSEMS_ERNST_cluster_ern_CL_VCTKem_16_1080_1_full_SER0_SNR0_BB_EoT.txt <==
    01 	 0.0000002 
   101 	 0.0000002 
   201 	 0.0000002 
   301 	 0.0000002 
   401 	 0.0000002 
   501 	 0.0000002 
   601 	 0.0000002 
   701 	 0.0000002 
   801 	 0.0000002 
   901 	 0.0000002 
  1001 	 0.0000002 
  1101 	 0.0000002 
  1201 	 0.0000002 
  1301 	 0.0000002 
  1401 	 0.0000002 
  1501 	 0.0000002 
  1601 	 0.0000002 
  1701 	 0.0000002 
  1801 	 0.0000002 
  1901 	 0.0000002 
  2001 	 0.0000002 
  2101 	 0.0000002 
  2201 	 0.0000002 
  2301 	 0.0000002 
  2401 	 0.0000002 
  2501 	 0.6186732 
  2601 	 4.3128612 
  2701 	 5.0049562 
  2801 	 8.8670952 
  2901 	 11.6440182 
  3001 	 12.5295372 
  3101 	 14.9678822 
  3201 	 16.4970982 
  3301 	 17.4449332 
  3401 	 18.8747872 
  3501 	 18.8952192 
  3601 	 19.7068392 
  3701 	 20.2403092 
  3801 	 20.1948342 
  3901 	 20.6645302 
  4001 	 20.6331712 
  4101 	 20.4182492 
  4201 	 20.5752682 
  4301 	 20.5096692 
  4401 	 19.9656022 
  4501 	 19.3206722 
  4601 	 18.9900252 
  4701 	 18.7777492 
  4801 	 18.5099162 
  4901 	 17.9175322 
  5001 	 17.2663422 
  5101 	 16.5056972 
  5201 	 15.9215952 
  5301 	 15.2410662 
  5401 	 15.0086932 
  5501 	 14.2605882 
  5601 	 14.4485352 
  5701 	 14.1383592 
  5801 	 14.3886272 
  5901 	 18.2715862 
  6001 	 20.2232522 
  6101 	 21.9698102 
  6201 	 23.4124892 
  6301 	 24.0441072 
  6401 	 25.4575052 
  6501 	 26.3426212 
  6601 	 27.2220962 
  6701 	 27.7256052 
  6801 	 28.1851782 
  6901 	 28.4665212 
  7001 	 28.4967632 
  7101 	 28.6244532 
  7201 	 28.7353392 
  7301 	 27.8069512 
  7401 	 26.2233382 
  7501 	 24.9389152 
  7601 	 23.4821572 
  7701 	 22.3798522 
  7801 	 21.6948062 
  7901 	 21.4574832 
  8001 	 20.7103662 
  8101 	 19.9759832 
  8201 	 19.4607832 
  8301 	 18.7736172 
  8401 	 18.2265822 
  8501 	 17.6284842 
  8601 	 17.2408582 
  8701 	 16.9694872 
  8801 	 16.3349422 
  8901 	 15.8970472 
  9001 	 15.6638172 
  9101 	 15.3371832 
  9201 	 15.1839812 
  9301 	 14.9777852 
  9401 	 14.9411442 
  9501 	 14.9170242 
  9601 	 15.0498432 
  9701 	 15.1386052 
  9801 	 15.2351072 
  9901 	 15.3178022 
 10001 	 15.5511662 
 10101 	 15.8144092 
 10201 	 16.2255072 
 10301 	 16.3474012 
 10401 	 16.5837362 
 10501 	 16.5629072 
 10601 	 16.5229952 
 10701 	 16.4501902 
 10801 	 16.4767792 
 10901 	 16.7559752 
 11001 	 17.5302862 
 11101 	 18.3314942 
 11201 	 18.8662602 
 11301 	 19.1294332 
 11401 	 19.6304032 
 11501 	 20.2420912 
 11601 	 21.2066532 
 11701 	 21.9354082 
 11801 	 22.6792322 
 11901 	 23.0356702 
 12001 	 23.1681042 
 12101 	 23.3045122 
 12201 	 23.3428442 
 12301 	 23.3230772 
 12401 	 23.3619402 
 12501 	 22.9910172 
 12601 	 22.5166052 
 12701 	 21.6538002 
 12801 	 20.9624402 
 12901 	 20.3892232 
 13001 	 19.7393032 
 13101 	 19.1840132 
 13201 	 18.5387002 
 13301 	 17.2147102 
 13401 	 16.2917022 
 13501 	 15.3762412 
 13601 	 14.4277672 
 13701 	 14.0151572 
 13801 	 13.6899912 
 13901 	 13.2664062 
 14001 	 12.9674502 
 14101 	 12.8155632 
 14201 	 12.6803662 
 14301 	 12.5494562 
 14401 	 12.4760982 
 14501 	 12.3408962 
 14601 	 12.4268012 
 14701 	 12.5183082 
 14801 	 12.7627812 
 14901 	 13.4365562 
 15001 	 14.2070502 
 15101 	 14.7447612 
 15201 	 15.0090342 
 15301 	 15.2193972 
 15401 	 15.2989642 
 15501 	 15.3465732 
 15601 	 15.3561882 
 15701 	 15.3693672 
 15801 	 15.4223262 
 15901 	 15.4979632 
 16001 	 15.6199362 
 16101 	 15.6786512 
 16201 	 15.8464092 
 16301 	 15.9050902 
 16401 	 15.8968962 
 16501 	 15.7700732 
 16601 	 15.5142092 
 16701 	 15.3419612 
 16801 	 15.1513422 
 16901 	 15.1232972 
 17001 	 15.1387222 
 17101 	 14.9953632 
 17201 	 14.8630672 
 17301 	 14.7137092 
 17401 	 14.5967092 
 17501 	 14.5335102 
 17601 	 14.4787842 
 17701 	 14.4006852 
 17801 	 14.2410482 
 17901 	 14.0243122 
 18001 	 13.9090512 
 18101 	 13.7763902 
 18201 	 13.5765632 
 18301 	 13.6757112 
 18401 	 13.7619762 
 18501 	 14.5769612 
 18601 	 15.9627662 
 18701 	 16.9560492 
 18801 	 18.7819702 
 18901 	 19.7860372 
 19001 	 20.6054672 
 19101 	 21.3406192 
 19201 	 21.9150072 
 19301 	 22.7714842 
 19401 	 23.7727452 
 19501 	 24.1173792 
 19601 	 24.9701302 
 19701 	 25.4847552 
 19801 	 25.9343152 
 19901 	 25.7231312 
 20001 	 25.8594002 
 20101 	 26.0972262 
 20201 	 25.8805702 
 20301 	 26.0670462 
 20401 	 25.5234882 
 20501 	 25.0568762 
 20601 	 25.0261522 
 20701 	 24.9771552 
 20801 	 24.6483382 
 20901 	 24.8661812 
 21001 	 24.5417612 
 21101 	 24.2601552 
 21201 	 23.9017332 
 21301 	 23.5992872 
 21401 	 23.3065022 
 21501 	 23.2301412 
 21601 	 22.8642152 
 21701 	 21.7781572 
 21801 	 20.4889382 
 21901 	 18.7218472 
 22001 	 17.9337552 
 22101 	 17.7445172 
 22201 	 17.2847582 
 22301 	 16.8276852 
 22401 	 15.8466242 
 22501 	 15.3433632 
 22601 	 14.9610762 
 22701 	 14.8053112 
 22801 	 14.5365462 
 22901 	 14.1727242 
 23001 	 14.1127062 
 23101 	 13.9408842 
 23201 	 13.7044842 
 23301 	 13.5363642 
 23401 	 13.3756602 
 23501 	 13.2068522 
 23601 	 13.0921092 
 23701 	 12.9977502 
 23801 	 12.8910132 
 23901 	 12.6818552 
 24001 	 12.5162942 
 24101 	 12.4744942 
 24201 	 12.3971152 
 24301 	 12.3331952 
 24401 	 12.2701622 
 24501 	 12.2250852 
 24601 	 12.1882062 
 24701 	 12.1232702 
 24801 	 12.0467702 
 24901 	 12.0215892 
 25001 	 11.9888392 
 25101 	 11.9140022 
 25201 	 11.8924432 
 25301 	 11.8781162 
 25401 	 11.8513982 
 25501 	 11.8134212 
 25601 	 11.8108592 
 25701 	 11.8090932 
 25801 	 11.8061772 
 25901 	 11.7985852 
 26001 	 11.7772342 
 26101 	 11.7648022 
 26201 	 11.7636802 
 26301 	 11.7577712 
 26401 	 11.7566782 
 26501 	 11.7344862 
 26601 	 11.7148512 
 26701 	 11.6995032 
 26801 	 11.6968932 
 26901 	 11.6949642 
 27001 	 11.6862782 
 27101 	 11.6874282 
 27201 	 11.6560282 
 27301 	 11.6146792 
 27401 	 11.3308852 
 27501 	 11.0017982 
 27601 	 10.9724492 
 27701 	 10.7278362 
 27801 	 10.6986152 
 27901 	 10.6314672 
 28001 	 10.6153702 
 28101 	 10.5407882 
 28201 	 10.4739372 
 28301 	 10.4444292 
 28401 	 10.4009112 
 28501 	 10.3258112 
 28601 	 10.2416132 
 28701 	 10.1264002 
 28801 	 9.9531462 
 28901 	 9.7983872 
 29001 	 9.6414932 
 29101 	 9.4156552 
 29201 	 9.3405912 
 29301 	 9.3169962 
 29401 	 9.0372622 
 29501 	 8.9566172 
 29601 	 8.5110992 
 29701 	 8.3762412 
 29801 	 8.3271152 
 29901 	 8.0240502 
 30001 	 7.8233882 
 30101 	 7.7332932 
 30201 	 7.3103162 
 30301 	 6.8726752 
 30401 	 6.6534662 
 30501 	 6.5242822 
 30601 	 5.2300872 
 30701 	 3.9437892 
 30801 	 3.2279882 
 30901 	 3.1671592 
 31001 	 2.8273342 
 31101 	 2.6484672 
 31201 	 2.6125622 
 31301 	 2.3989932 
 31401 	 2.2708302 
 31501 	 2.2042562 
 31601 	 2.1989602 
 31701 	 2.0076022 
 31801 	 1.7964652 
 31901 	 1.6535242 
 32001 	 1.4131862 
 32101 	 1.0414982 
 32201 	 0.3114652 
 32301 	 0.0000002 
 32401 	 0.0000002 
 32501 	 0.0000002 
 32601 	 0.0000002 
 32701 	 0.0000002 
 32801 	 0.0000002 
 32901 	 0.0000002 
 33001 	 0.0000002 
 33101 	 0.0000002 
 33201 	 0.0000002 
 33301 	 0.0000002 
 33401 	 0.0000002 
 33501 	 0.0000002 
 33601 	 0.0000002 
 33701 	 0.0000002 
 33801 	 0.0000002 
 33901 	 0.0000002 
 34001 	 0.0000002 
 34101 	 0.0000002 
 34201 	 0.0000002 
 34301 	 0.0000002 
 34401 	 0.0000002 
 34501 	 0.0000002 
 34601 	 0.0000002 
 34701 	 0.0000002 
 34801 	 0.0000002 
 34901 	 0.0000002 
 35001 	 0.0000002 
 35101 	 0.0000002 
 35201 	 0.0000002 
 35301 	 0.0000002 
 35401 	 0.0000002 
 35501 	 0.0000002 
 35601 	 0.0000002 
 35701 	 0.0000002 
 35801 	 0.0000002 
 35901 	 0.0000002 
 36001 	 0.0000002 
 36101 	 0.0000002 
 36201 	 0.0000002 
 36301 	 0.0000002 
 36401 	 0.0000002 
 36501 	 0.0000002 
 36601 	 0.0000002 
 36701 	 0.0000002 
 36801 	 0.0000002 
 36901 	 0.0000002 
 37001 	 0.0000002 
 37101 	 0.0000002 
 37201 	 0.0000002 
 37301 	 0.0000002 
 37401 	 0.0000002 
 37501 	 0.0000002 
 37601 	 0.0000002 
 37701 	 0.0000002 
 37801 	 0.0000002 
 37901 	 0.0000002 
 38001 	 0.0000002 
 38101 	 0.0000002 
 38201 	 0.0000002 
 38301 	 0.0000002 
 38401 	 1.8501682 
 38501 	 8.6510612 
 38601 	 9.5866992 
 38701 	 13.2737142 
 38801 	 14.2462482 
 38901 	 14.6413932 
 39001 	 14.8743802 
 39101 	 15.9773612 
 39201 	 15.9519562 
 39301 	 16.5387632 
 39401 	 17.5934932 
 39501 	 18.5560812 
 39601 	 19.2390102 
 39701 	 19.5518492 
 39801 	 20.3920202 
 39901 	 21.2977852 
 40001 	 21.7295862 
 40101 	 22.3207042 
 40201 	 22.4887962 
 40301 	 23.0332052 
 40401 	 23.6884542 
 40501 	 24.3278892 
 40601 	 24.4260972 
 40701 	 24.3264632 
 40801 	 24.1606332 
 40901 	 24.4026172 
 41001 	 24.9820252 
 41101 	 25.5074022 
 41201 	 26.2565912 
 41301 	 26.3937772 
 41401 	 26.4839572 
 41501 	 26.7011022 
 41601 	 26.1809602 
 41701 	 25.6463312 
 41801 	 25.1137942 
 41901 	 25.2084372 
 42001 	 24.9536122 
 42101 	 24.2659182 
 42201 	 23.9260102 
 42301 	 23.4025092 
 42401 	 22.9182042 
 42501 	 22.6048712 
 42601 	 22.1236862 
 42701 	 21.6265912 
 42801 	 20.8062682 
 42901 	 20.4520022 
 43001 	 20.3097432 
 43101 	 20.0428402 
 43201 	 20.3177162 
 43301 	 20.5913912 
 43401 	 21.0372572 
 43501 	 21.3747782 
 43601 	 21.9104362 
 43701 	 22.1085192 
 43801 	 22.4995802 
 43901 	 22.9192262 
 44001 	 23.3807022 
 44101 	 23.7297012 
 44201 	 23.7420202 
 44301 	 23.9184102 
 44401 	 24.0957272 
 44501 	 24.1121702 
 44601 	 24.0483912 
 44701 	 23.8290792 
 44801 	 23.5145332 
 44901 	 23.1148762 
 45001 	 22.7080002 
 45101 	 22.1211132 
 45201 	 21.4401282 
 45301 	 20.6451872 
 45401 	 19.6057162 
 45501 	 19.0198822 
 45601 	 18.6124282 
 45701 	 17.5868282 
 45801 	 16.4029522 
 45901 	 15.5110092 
 46001 	 15.0564512 
 46101 	 14.9483362 
 46201 	 14.9409702 
 46301 	 14.8625652 
 46401 	 14.7681892 
 46501 	 14.6928712 
 46601 	 14.6640432 
 46701 	 14.6113172 
 46801 	 14.6131112 
 46901 	 14.6951462 
 47001 	 14.7166342 
 47101 	 14.6198272 
 47201 	 14.4393692 
 47301 	 14.3195012 
 47401 	 14.1750122 
 47501 	 14.1274782 
 47601 	 13.9561232 
 47701 	 13.7982962 
 47801 	 13.4958882 
 47901 	 13.3653712 
 48001 	 13.3133572 
 48101 	 13.2100622 
 48201 	 13.2401612 
 48301 	 13.4226712 
 48401 	 13.3447092 
 48501 	 14.0973692 
 48601 	 15.1017392 
 48701 	 15.3754032 
 48801 	 17.3412912 
 48901 	 17.9077862 
 49001 	 19.1666052 
 49101 	 19.7823162 
 49201 	 19.7627472 
 49301 	 19.7980092 
 49401 	 19.7386862 
 49501 	 19.5883492 
 49601 	 19.4612362 
 49701 	 19.2120522 
 49801 	 18.9017262 
 49901 	 18.5795012 
 50001 	 18.1651492 
 50101 	 17.5639322 
 50201 	 17.0472492 
 50301 	 16.7449812 
 50401 	 16.6363902 
 50501 	 16.1328392 
 50601 	 15.8526692 
 50701 	 15.5644622 
 50801 	 15.3515642 
 50901 	 15.2293232 
 51001 	 15.1184332 
 51101 	 15.0444082 
 51201 	 14.8699832 
 51301 	 14.7213552 
 51401 	 14.6837982 
 51501 	 14.5433792 
 51601 	 14.3462642 
 51701 	 15.0819542 
 51801 	 15.6783092 
 51901 	 18.0518812 
 52001 	 20.5135262 
 52101 	 22.0137992 
 52201 	 22.4789862 
 52301 	 24.4313612 
 52401 	 25.4360812 
 52501 	 26.1582522 
 52601 	 26.3074792 
 52701 	 26.8512712 
 52801 	 27.4063542 
 52901 	 27.2614282 
 53001 	 27.6608042 
 53101 	 27.7789202 
 53201 	 27.7008702 
 53301 	 27.4982982 
 53401 	 27.1166492 
 53501 	 26.9522822 
 53601 	 26.6993522 
 53701 	 26.4117532 
 53801 	 26.4233472 
 53901 	 26.3945132 
 54001 	 25.5912322 
 54101 	 25.0316812 
 54201 	 23.8512872 
 54301 	 22.6563612 
 54401 	 22.3330122 
 54501 	 21.8391282 
 54601 	 21.4697112 
 54701 	 20.9690682 
 54801 	 20.3044042 
 54901 	 20.1038642 
 55001 	 19.5058022 
 55101 	 18.9232902 
 55201 	 17.9454052 
 55301 	 17.5279422 
 55401 	 17.1412962 
 55501 	 16.9163872 
 55601 	 16.9623432 
 55701 	 17.0286962 
 55801 	 17.0041322 
 55901 	 17.7627452 
 56001 	 18.3200552 
 56101 	 18.6632122 
 56201 	 19.5822672 
 56301 	 20.5332482 
 56401 	 20.6971952 
 56501 	 21.5077612 
 56601 	 22.1091032 
 56701 	 22.2901832 
 56801 	 22.8420982 
 56901 	 23.5510972 
 57001 	 23.8968562 
 57101 	 23.8883972 
 57201 	 24.0426552 
 57301 	 24.3561892 
 57401 	 24.4038942 
 57501 	 24.8544862 
 57601 	 25.2240242 
 57701 	 25.1587632 
 57801 	 25.4520342 
 57901 	 25.5906542 
 58001 	 25.4047192 
 58101 	 25.4056502 
 58201 	 25.1608382 
 58301 	 24.8468212 
 58401 	 24.6449272 
 58501 	 24.4410752 
 58601 	 24.1922802 
 58701 	 23.7297862 
 58801 	 22.8281702 
 58901 	 21.6775592 
 59001 	 20.2257662 
 59101 	 19.4776502 
 59201 	 18.5670822 
 59301 	 17.6177632 
 59401 	 17.0189822 
 59501 	 16.5789892 
 59601 	 16.2263962 
 59701 	 16.0036012 
 59801 	 15.7369912 
 59901 	 15.5415872 
 60001 	 15.4209802 
 60101 	 15.2717932 
 60201 	 15.1572482 
 60301 	 15.0676612 
 60401 	 14.9739502 
 60501 	 14.8953602 
 60601 	 14.8474682 
 60701 	 14.8582192 
 60801 	 14.9058092 
 60901 	 15.2335252 
 61001 	 15.4228932 
 61101 	 15.5230242 
 61201 	 15.5958842 
 61301 	 15.5466202 
 61401 	 15.5035482 
 61501 	 15.4405412 
 61601 	 15.3952392 
 61701 	 15.5303222 
 61801 	 15.5435812 
 61901 	 16.1594332 
 62001 	 16.8886472 
 62101 	 17.3757432 
 62201 	 17.8193702 
 62301 	 18.7785892 
 62401 	 19.3142602 
 62501 	 19.6415792 
 62601 	 19.9879302 
 62701 	 20.2922312 
 62801 	 20.3978602 
 62901 	 20.6997282 
 63001 	 20.6407052 
 63101 	 20.3790112 
 63201 	 20.6369432 
 63301 	 20.9702272 
 63401 	 20.9141092 
 63501 	 21.4224062 
 63601 	 21.8793232 
 63701 	 21.7582432 
 63801 	 22.2254072 
 63901 	 22.5720372 
 64001 	 22.6457362 
 64101 	 23.0818182 
 64201 	 23.5710212 
 64301 	 23.8948562 
 64401 	 24.5961132 
 64501 	 25.1985812 
 64601 	 25.4636992 
 64701 	 25.9123012 
 64801 	 26.3243012 
 64901 	 26.2562642 
 65001 	 26.3269742 
 65101 	 26.4380922 
 65201 	 26.3447872 
 65301 	 26.2223462 
 65401 	 26.1133582 
 65501 	 25.8319912 
 65601 	 25.6577872 
 65701 	 25.4083622 
 65801 	 25.0370122 
 65901 	 24.5865172 
 66001 	 23.9059282 
 66101 	 22.9515632 
 66201 	 22.1470952 
 66301 	 21.5749832 
 66401 	 20.7521972 
 66501 	 20.0353162 
 66601 	 19.2205962 
 66701 	 18.4166562 
 66801 	 17.8238592 
 66901 	 17.3701052 
 67001 	 16.7911702 
 67101 	 16.3635042 
 67201 	 16.0917692 
 67301 	 15.7073852 
 67401 	 15.4772572 
 67501 	 15.3616282 
 67601 	 15.2567432 
 67701 	 15.1188092 
 67801 	 15.0168482 
 67901 	 14.8758182 
 68001 	 14.6445622 
 68101 	 14.4753452 
 68201 	 14.2902822 
 68301 	 13.9583062 
 68401 	 13.8323362 
 68501 	 13.7246322 
 68601 	 13.6316182 
 68701 	 13.4714782 
 68801 	 13.3669242 
 68901 	 13.2240272 
 69001 	 13.1551322 
 69101 	 13.0524102 
 69201 	 12.9799042 
 69301 	 12.9305422 
 69401 	 12.8938592 
 69501 	 12.8629822 
 69601 	 12.8064742 
 69701 	 12.7919122 
 69801 	 12.7900322 
 69901 	 12.7755092 
 70001 	 12.7412102 
 70101 	 12.6836422 
 70201 	 13.3689232 
 70301 	 14.4358852 
 70401 	 15.0417262 
 70501 	 16.3982822 
 70601 	 17.5170462 
 70701 	 19.3357982 
 70801 	 20.5418872 
 70901 	 22.3441072 
 71001 	 23.7597152 
 71101 	 24.3021192 
 71201 	 25.5990152 
 71301 	 26.0115082 
 71401 	 25.7842822 
 71501 	 26.4907482 
 71601 	 26.3383462 
 71701 	 26.4591712 
 71801 	 26.5309852 
 71901 	 25.4498562 
 72001 	 24.5862882 
 72101 	 23.4968952 
 72201 	 23.4061152 
 72301 	 23.1917432 
 72401 	 23.4009822 
 72501 	 23.1271082 
 72601 	 22.9727292 
 72701 	 22.6994392 
 72801 	 22.7047522 
 72901 	 22.4799822 
 73001 	 22.4072812 
 73101 	 22.3431852 
 73201 	 22.2085442 
 73301 	 22.2644022 
 73401 	 22.1614222 
 73501 	 21.9443802 
 73601 	 21.4808322 
 73701 	 20.6795082 
 73801 	 20.2681462 
 73901 	 19.8980522 
 74001 	 19.8928342 
 74101 	 19.9498112 
 74201 	 20.2474422 
 74301 	 19.9182652 
 74401 	 19.8815852 
 74501 	 19.9522482 
 74601 	 19.8617712 
 74701 	 19.9809422 
 74801 	 20.1244532 
 74901 	 19.8089232 
 75001 	 20.0390172 
 75101 	 20.2749532 
 75201 	 20.3018732 
 75301 	 20.1218302 
 75401 	 19.4961062 
 75501 	 19.3584982 
 75601 	 18.9926042 
 75701 	 19.0136262 
 75801 	 19.0214172 
 75901 	 18.9525072 
 76001 	 18.8440812 
 76101 	 18.6258842 
 76201 	 18.4003152 
 76301 	 18.1188952 
 76401 	 17.7956292 
 76501 	 17.6337052 
 76601 	 17.3842552 
 76701 	 17.0168322 
 76801 	 16.9046252 
 76901 	 16.7172692 
 77001 	 16.4625292 
 77101 	 15.9824162 
 77201 	 15.7439372 
 77301 	 15.5806652 
 77401 	 15.3296232 
 77501 	 15.1764082 
 77601 	 15.1098652 
 77701 	 14.8810082 
 77801 	 14.6728802 
 77901 	 14.4705182 
 78001 	 14.2291952 
 78101 	 14.1740362 
 78201 	 14.0912092 
 78301 	 14.0436602 
 78401 	 13.9871662 
 78501 	 13.9227482 
 78601 	 13.8118972 
 78701 	 13.7271682 
 78801 	 13.6284512 
 78901 	 13.4876962 
 79001 	 13.4020252 
 79101 	 13.2887412 
 79201 	 13.2276952 
 79301 	 13.1342492 
 79401 	 13.1100392 
 79501 	 13.1175222 
 79601 	 13.3858192 
 79701 	 13.4222342 
 79801 	 13.7713262 
 79901 	 14.2284912 
 80001 	 14.2287182 
 80101 	 14.7864922 
 80201 	 15.0753152 
 80301 	 15.3083552 
 80401 	 15.8599642 
 80501 	 15.9391802 
 80601 	 16.9827282 
 80701 	 18.2172142 
 80801 	 18.5800562 
 80901 	 19.8147782 
 81001 	 20.3325072 
 81101 	 21.0579242 
 81201 	 22.2541652 
 81301 	 22.4278022 
 81401 	 23.5549052 
 81501 	 23.9365572 
 81601 	 24.3979062 
 81701 	 24.9507852 
 81801 	 24.9311082 
 81901 	 25.5274952 
 82001 	 25.9393102 
 82101 	 25.8718652 
 82201 	 26.3283162 
 82301 	 26.1304652 
 82401 	 26.4469002 
 82501 	 26.4248232 
 82601 	 26.3067422 
 82701 	 26.1385922 
 82801 	 25.7042162 
 82901 	 25.3665182 
 83001 	 24.9731492 
 83101 	 24.7103202 
 83201 	 23.9109562 
 83301 	 22.5952352 
 83401 	 21.7137872 
 83501 	 20.4495562 
 83601 	 19.8011302 
 83701 	 19.1666932 
 83801 	 18.4823732 
 83901 	 17.8394552 
 84001 	 17.2747002 
 84101 	 16.6308482 
 84201 	 16.2466052 
 84301 	 15.8879542 
 84401 	 15.4276792 
 84501 	 15.0930132 
 84601 	 14.8251552 
 84701 	 14.4119002 
 84801 	 14.0985412 
 84901 	 13.8100112 
 85001 	 13.7636302 
 85101 	 13.6069152 
 85201 	 13.4442732 
 85301 	 13.3116062 
 85401 	 13.2224812 
 85501 	 13.1461602 
 85601 	 13.1054132 
 85701 	 13.0697972 
 85801 	 13.9067812 
 85901 	 15.0953802 
 86001 	 16.2645162 
 86101 	 17.3947642 
 86201 	 18.1065152 
 86301 	 19.2790132 
 86401 	 19.9700782 
 86501 	 20.5646882 
 86601 	 20.7493242 
 86701 	 21.0139862 
 86801 	 21.3369662 
 86901 	 21.5651512 
 87001 	 21.8865062 
 87101 	 21.9305782 
 87201 	 22.1518562 
 87301 	 22.3750152 
 87401 	 22.6941172 
 87501 	 22.6384552 
 87601 	 22.3154452 
 87701 	 21.9493912 
 87801 	 21.6389262 
 87901 	 21.3330772 
 88001 	 21.0002222 
 88101 	 20.6463562 
 88201 	 20.2196412 
 88301 	 19.6971552 
 88401 	 19.1919052 
 88501 	 18.5047012 
 88601 	 17.8223132 
 88701 	 17.4888292 
 88801 	 17.4309252 
 88901 	 17.2641552 
 89001 	 17.6490582 
 89101 	 17.5735352 
 89201 	 17.6162112 
 89301 	 17.2923292 
 89401 	 16.9792932 
 89501 	 16.7316442 
 89601 	 16.8803522 
 89701 	 16.7288742 
 89801 	 16.5089952 
 89901 	 16.3145622 
 90001 	 15.9886162 
 90101 	 15.8685512 
 90201 	 15.6568322 
 90301 	 15.2145592 
 90401 	 14.9003782 
 90501 	 14.4692272 
 90601 	 14.3591662 
 90701 	 14.1451142 
 90801 	 13.9235172 
 90901 	 13.6556292 
 91001 	 13.4859352 
 91101 	 13.1212162 
 91201 	 13.0174142 
 91301 	 12.8275542 
 91401 	 12.4275212 
 91501 	 12.2577652 
 91601 	 12.0587092 
 91701 	 11.7558582 
 91801 	 11.1236532 
 91901 	 11.0133342 
 92001 	 10.9158242 
 92101 	 10.6108452 
 92201 	 10.2215722 
 92301 	 9.9333422 
 92401 	 9.7229932 
 92501 	 9.6244652 
 92601 	 9.4453952 
 92701 	 9.2954102 
 92801 	 9.1049262 
 92901 	 9.0163222 
 93001 	 8.9439362 
 93101 	 8.8815672 
 93201 	 8.8142782 
 93301 	 8.7268622 
 93401 	 8.6705172 
 93501 	 8.4264432 
 93601 	 7.8616252 
 93701 	 7.7346722 
 93801 	 7.6989662 
 93901 	 7.6260732 
 94001 	 7.3050032 
 94101 	 6.4252202 
 94201 	 6.1899752 
 94301 	 6.1547152 
 94401 	 6.1259772 
 94501 	 6.0657952 
 94601 	 5.9524652 
 94701 	 5.8423142 
 94801 	 5.7593502 
 94901 	 5.5368522 
 95001 	 5.1448452 
 95101 	 5.0438032 
 95201 	 4.9668352 
 95301 	 4.8973332 
 95401 	 4.7548322 
 95501 	 4.6972832 
 95601 	 4.6183752 
 95701 	 4.5326162 
 95801 	 4.5142562 
 95901 	 4.4400292 
 96001 	 4.3384312 
 96101 	 7.7781202 
 96201 	 8.6478942 
 96301 	 8.7087452 
 96401 	 13.5909362 
 96501 	 14.6715822 
 96601 	 17.3259272 
 96701 	 18.8157342 
 96801 	 20.5190822 
 96901 	 21.2434492 
 97001 	 21.4975012 
 97101 	 21.8988072 
 97201 	 22.4315862 
 97301 	 22.4038682 
 97401 	 22.1495462 
 97501 	 21.9889212 
 97601 	 21.9156432 
 97701 	 21.4731622 
 97801 	 21.2133422 
 97901 	 20.4337622 
 98001 	 19.4927892 
 98101 	 18.0361282 
 98201 	 17.6217702 
 98301 	 18.8260962 
 98401 	 19.8847202 
 98501 	 20.7991562 
 98601 	 21.5341942 
 98701 	 22.0948862 
 98801 	 22.3225872 
 98901 	 22.8453382 
 99001 	 23.2394982 
 99101 	 23.3933892 
 99201 	 23.4758452 
 99301 	 23.3978222 
 99401 	 23.0107922 
 99501 	 22.6237712 
 99601 	 22.3368952 
 99701 	 22.0607702 
 99801 	 21.3707832 
 99901 	 20.7141262 
100001 	 19.4475572 
100101 	 18.4758372 
100201 	 17.6088462 
100301 	 16.8003732 
100401 	 16.4147572 
100501 	 15.9592762 
100601 	 15.7379232 
100701 	 15.1828612 
100801 	 14.6607662 
100901 	 14.1957382 
101001 	 13.8432742 
101101 	 13.5578332 
101201 	 13.3610542 
101301 	 13.7196272 
101401 	 13.9082072 
101501 	 14.9988782 
101601 	 16.7890132 
101701 	 18.3399042 
101801 	 19.3852862 
101901 	 20.6623242 
102001 	 21.8443482 
102101 	 22.6586492 
102201 	 22.8643912 
102301 	 23.8837702 
102401 	 24.8346332 
102501 	 25.4670282 
102601 	 25.8432372 
102701 	 26.5285952 
102801 	 27.2389012 
102901 	 26.8217742 
103001 	 27.0669222 
103101 	 27.3202012 
103201 	 27.0889682 
103301 	 27.0143152 
103401 	 27.1513142 
103501 	 27.2852392 
103601 	 27.4197432 
103701 	 27.9572312 
103801 	 28.3713922 
103901 	 28.3548952 
104001 	 28.6121102 
104101 	 28.8475822 
104201 	 29.0700762 
104301 	 28.9773552 
104401 	 28.9684832 
104501 	 28.8205462 
104601 	 28.5202282 
104701 	 28.0365872 
104801 	 27.0530492 
104901 	 25.3468102 
105001 	 23.3256682 
105101 	 21.3685512 
105201 	 19.3499182 
105301 	 17.8143712 
105401 	 16.8794592 
105501 	 16.1820432 
105601 	 15.7482242 
105701 	 14.9816122 
105801 	 14.2256762 
105901 	 13.8156492 
106001 	 13.3334252 
106101 	 12.9293812 
106201 	 12.7253832 
106301 	 12.4052652 
106401 	 12.0704052 
106501 	 12.0053612 
106601 	 11.8610362 
106701 	 11.8381962 
106801 	 11.8387752 
106901 	 11.9139352 
107001 	 12.0336712 
107101 	 11.9911012 
107201 	 12.1734372 
107301 	 12.3353952 
107401 	 12.3149822 
107501 	 12.5066552 
107601 	 12.7140092 
107701 	 12.8645462 
107801 	 12.9149412 
107901 	 13.0401552 
108001 	 13.0474322 
108101 	 13.0449972 
108201 	 13.0429332 
108301 	 13.0333512 
108401 	 13.0265092 
108501 	 13.0169872 
108601 	 13.0246462 
108701 	 13.0912562 
108801 	 13.3466572 
108901 	 13.6512612 
109001 	 13.6713612 
109101 	 13.7206332 
109201 	 13.7057372 
109301 	 13.6819622 
109401 	 13.6196152 
109501 	 13.5659722 
109601 	 13.5288212 
109701 	 13.4888162 
109801 	 13.5294812 
109901 	 13.5097702 
110001 	 13.8218142 
110101 	 14.1422332 
110201 	 14.1607832 
110301 	 14.4604612 
110401 	 14.6198582 
110501 	 14.8478352 
110601 	 15.0918392 
110701 	 15.0895462 
110801 	 15.0881812 
110901 	 15.0461642 
111001 	 14.9617582 
111101 	 14.8638852 
111201 	 14.7459782 
111301 	 14.6396952 
111401 	 14.5059942 
111501 	 14.4153292 
111601 	 14.3340592 
111701 	 14.1253052 
111801 	 13.9536352 
111901 	 13.7082402 
112001 	 13.5159562 
112101 	 13.3659792 
112201 	 13.2383402 
112301 	 13.1771512 
112401 	 13.1231362 
112501 	 13.0734402 
112601 	 13.1781072 
112701 	 13.5210652 
112801 	 14.7648942 
112901 	 16.0340332 
113001 	 16.0535132 
113101 	 17.7157552 
113201 	 19.0855712 
113301 	 19.4412472 
113401 	 20.9405452 
113501 	 22.8389272 
113601 	 23.1677462 
113701 	 23.8634642 
113801 	 24.5544232 
113901 	 24.7012242 
114001 	 25.0096572 
114101 	 25.2955322 
114201 	 24.8828232 
114301 	 24.4560662 
114401 	 24.3211932 
114501 	 24.0084362 
114601 	 23.5937192 
114701 	 23.3313712 
114801 	 22.7609632 
114901 	 21.9393022 
115001 	 21.6624792 
115101 	 21.0882212 
115201 	 20.7825002 
115301 	 20.5897412 
115401 	 20.2093212 
115501 	 19.6174872 
115601 	 19.1579762 
115701 	 18.7206452 
115801 	 18.5392822 
115901 	 18.2467882 
116001 	 18.4787992 
116101 	 18.7143792 
116201 	 18.9555982 
116301 	 18.8492572 
116401 	 19.3090772 
116501 	 19.4603452 
116601 	 19.3818162 
116701 	 19.2626722 
116801 	 19.2079612 
116901 	 19.0478522 
117001 	 18.9586802 
117101 	 18.7875412 
117201 	 15.8949292 
117301 	 15.4915142 
117401 	 15.2210912 
117501 	 14.6464612 
117601 	 14.4372442 
117701 	 14.1276582 
117801 	 13.9352292 
117901 	 13.7620022 
118001 	 13.5910542 
118101 	 13.2147092 
118201 	 13.0877472 
118301 	 12.6658772 
118401 	 12.2542712 
118501 	 12.0665762 
118601 	 12.1136712 
118701 	 11.9543152 
118801 	 12.2062012 
118901 	 12.0541212 
119001 	 12.2592002 
119101 	 12.6538852 
119201 	 12.7386542 
119301 	 13.8401872 
119401 	 15.2769002 
119501 	 16.9662482 
119601 	 18.1701312 
119701 	 18.9031832 
119801 	 21.0455432 
119901 	 22.8571192 
120001 	 23.9099682 
120101 	 24.5315712 
120201 	 25.1318302 
120301 	 25.2575822 
120401 	 25.6213352 
120501 	 25.6860002 
120601 	 25.8329072 
120701 	 25.5772272 
120801 	 25.3648802 
120901 	 24.8563182 
121001 	 24.5127362 
121101 	 24.1142602 
121201 	 23.4327292 
121301 	 23.2322602 
121401 	 22.8523292 
121501 	 21.9844622 
121601 	 20.5185222 
121701 	 19.5263352 
121801 	 18.3932342 
121901 	 17.8973602 
122001 	 17.3733572 
122101 	 16.6444872 
122201 	 15.8436412 
122301 	 15.1425892 
122401 	 14.2542462 
122501 	 13.6640862 
122601 	 13.3496282 
122701 	 12.9808762 
122801 	 12.8021222 
122901 	 12.9333132 
123001 	 12.8834202 
123101 	 12.9557322 
123201 	 12.8459162 
123301 	 12.6946582 
123401 	 12.5643862 
123501 	 12.4007112 
123601 	 12.2211232 
123701 	 11.9781842 
123801 	 11.7724282 
123901 	 11.6084062 
124001 	 11.5253722 
124101 	 11.4540502 
124201 	 11.3938542 
124301 	 11.3417252 
124401 	 11.2815562 
124501 	 11.2422912 
124601 	 11.2003252 
124701 	 11.1669772 
124801 	 11.1235032 
124901 	 11.0934802 
125001 	 11.0661782 
125101 	 11.0233942 
125201 	 10.9764492 
125301 	 10.9348962 
125401 	 10.8955512 
125501 	 10.8769052 
125601 	 10.8560472 
125701 	 10.8488932 
125801 	 10.8299092 
125901 	 10.7804622 
126001 	 10.7317682 
126101 	 10.6743372 
126201 	 10.6485632 
126301 	 10.5447572 
126401 	 10.5050762 
126501 	 10.4425972 
126601 	 10.3959152 
126701 	 10.3717092 
126801 	 10.3451992 
126901 	 10.3152212 
127001 	 10.2852992 
127101 	 10.2582942 
127201 	 10.2248702 
127301 	 10.1685132 
127401 	 10.0836822 
127501 	 9.9718242 
127601 	 9.9528702 
127701 	 9.6546752 
127801 	 9.1616002 
127901 	 9.1075532 
128001 	 9.2134572 
128101 	 9.2405132 
128201 	 9.1261172 
128301 	 8.7898662 
128401 	 8.7172052 
128501 	 8.4668112 
128601 	 8.2852672 
128701 	 8.1927892 
128801 	 8.0588102 
128901 	 7.2614122 
129001 	 7.0074262 
129101 	 6.9466762 
129201 	 6.8948672 
129301 	 6.8327902 
129401 	 6.7056152 
129501 	 6.4699222 
129601 	 6.2806692 
129701 	 6.0803532 
129801 	 5.9241642 
129901 	 5.8125162 
130001 	 5.0925312 
130101 	 4.9831412 
130201 	 4.8916042 
130301 	 4.7101292 
130401 	 4.5943662 
130501 	 4.4963532 
130601 	 4.0711592 
130701 	 4.0066932 
130801 	 3.9430922 
130901 	 3.7926852 
131001 	 3.5157482 
131101 	 3.1057472 
131201 	 3.0429972 
131301 	 2.7926272 
131401 	 2.7184542 
131501 	 2.0804212 
131601 	 1.4486192 
131701 	 0.9155862 
131801 	 0.0000002 
131901 	 0.0000002 
132001 	 0.0000002 
132101 	 0.0000002 
132201 	 0.0000002 
132301 	 0.0000002 
132401 	 0.0000002 
132501 	 0.0000002 
132601 	 0.0000002 
132701 	 0.0000002 
132801 	 0.0000002 
132901 	 0.0000002 
133001 	 0.0000002 
133101 	 0.0000002 
133201 	 0.0000002 
133301 	 0.0000002 
133401 	 0.0000002 
133501 	 0.0000002 
133601 	 0.0000002 
133701 	 0.0000002 
133801 	 0.0000002 
133901 	 0.0000002 
134001 	 0.0000002 
134101 	 0.0000002 
134201 	 0.0000002 
134301 	 0.0000002 
134401 	 0.0000002 
134501 	 0.0000002 
134601 	 0.0000002 
134701 	 0.0000002 
134801 	 0.0000002 
134901 	 0.0000002 
135001 	 0.0000002 
135101 	 0.0000002 
135201 	 0.0000002 
135301 	 0.0000002 
135401 	 0.0000002 
135501 	 0.0000002 
135601 	 0.0000002 
135701 	 0.0000002 
135801 	 0.0000002 
135901 	 0.0000002 
136001 	 0.0000002 
136101 	 0.0000002 
136201 	 0.0000002 
136301 	 0.0000002 
136401 	 0.0000002 
136501 	 0.0000002 
136601 	 0.0000002 
136701 	 0.0000002 
136801 	 0.0000002 
136901 	 0.0000002 
137001 	 0.0000002 
137101 	 0.0000002 
137201 	 0.0000002 
137301 	 0.0000002 
137401 	 0.0000002 
137501 	 0.0000002 
137601 	 0.0000002 
137701 	 0.0000002 
137801 	 0.0000002 
137901 	 0.0000002 
138001 	 0.0000002 
138101 	 0.0000002 
138201 	 0.0000002 
138301 	 0.0000002 
138401 	 0.0000002 
138501 	 0.0000002 
138601 	 0.0000002 
138701 	 0.0000002 
138801 	 0.0000002 
138901 	 0.0000002 
139001 	 0.0000002 
139101 	 0.0000002 
139201 	 0.0000002 
139301 	 0.0000002 
139401 	 0.0000002 
139501 	 0.0000002 
139601 	 0.0000002 
139701 	 0.0000002 
139801 	 0.0000002 
139901 	 0.0000002 
140001 	 0.0000002 
140101 	 0.0000002 
140201 	 0.0000002 
140301 	 0.0000002 
140401 	 0.0000002 
140501 	 0.0000002 
140601 	 0.0000002 
140701 	 0.0000002 
140801 	 0.0000002 
140901 	 0.0000002 
141001 	 0.0000002 
141101 	 0.0000002 
141201 	 0.0000002 
141301 	 0.0000002 
141401 	 0.0000002 
141501 	 0.0000002 
141601 	 0.0000002 
141701 	 0.0000002 
141801 	 0.0000002 
141901 	 0.0000002 
142001 	 0.0000002 
142101 	 0.0000002 
142201 	 0.0000002 
142301 	 0.0000002 
142401 	 0.0000002 
142501 	 0.0000002 
142601 	 0.0000002 
142701 	 0.0000002 
142801 	 0.0000002 
142901 	 0.0000002 
143001 	 0.0000002 
143101 	 0.0000002 
143201 	 0.0000002 
143301 	 0.0000002 
143401 	 0.0000002 
143501 	 0.0000002 
143601 	 0.0000002 
143701 	 0.0000002 
143801 	 0.0000002 
143901 	 0.0000002 
144001 	 0.0000002 
144101 	 0.0000002 
144201 	 0.0000002 
144301 	 0.0000002 
144401 	 0.0000002 
144501 	 0.0000002 
144601 	 0.0000002 
144701 	 0.0000002 
144801 	 0.0000002 
144901 	 0.0000002 
145001 	 0.0000002 
145101 	 0.0000002 
145201 	 0.0000002 
145301 	 0.0000002 
145401 	 0.0000002 
145501 	 0.0000002 
145601 	 0.0000002 
145701 	 0.0000002 
145801 	 0.0000002 
145901 	 0.0000002 
146001 	 0.0000002 
146101 	 0.0000002 
146201 	 0.0000002 
146301 	 0.0000002 
146401 	 0.0000002 
146501 	 0.0000002 
146601 	 0.0000002 
146701 	 0.0000002 
146801 	 0.0000002 
146901 	 0.0000002 
147001 	 0.0000002 
147101 	 0.0000002 
147201 	 0.0000002 
147301 	 0.0000002 
147401 	 0.0000002 
147501 	 0.0000002 
147601 	 0.0000002 
147701 	 0.0000002 
147801 	 0.0000002 
147901 	 0.0000002 
148001 	 0.0000002 
148101 	 0.0000002 
148201 	 0.0000002 
148301 	 0.0000002 
148401 	 0.0000002 
148501 	 0.0000002 
148601 	 0.0000002 
148701 	 0.0000002 
148801 	 0.0000002 
148901 	 0.0000002 
149001 	 0.0000002 
149101 	 0.0000002 
149201 	 0.0000002 
149301 	 0.0000002 
149401 	 0.0000002 
149501 	 0.0000002 
149601 	 0.0000002 
149701 	 0.0000002 
149801 	 0.0000002 
149901 	 0.0000002 
150001 	 0.0000002 
150101 	 0.0000002 
150201 	 0.0000002 
150301 	 0.0000002 
150401 	 0.0000002 
150501 	 0.0000002 
150601 	 0.0000002 
150701 	 0.0000002 
150801 	 0.0000002 
150901 	 0.0000002 
151001 	 0.0000002 
151101 	 0.0000002 
151201 	 0.0000002 
151301 	 0.0000002 
151401 	 0.0000002 
151501 	 0.0000002 
151601 	 0.0000002 
151701 	 0.0000002 
151801 	 0.0000002 
151901 	 0.0000002 
152001 	 0.0000002 
152101 	 0.0000002 
152201 	 0.0000002 
152301 	 0.0000002 
152401 	 0.0000002 
152501 	 0.0000002 
152601 	 0.0000002 
152701 	 0.0000002 
152801 	 0.0000002 
152901 	 0.0000002 
153001 	 0.0000002 
153101 	 0.0000002 
153201 	 0.0000002 
153301 	 0.0000002 
153401 	 0.0000002 
153501 	 0.0000002 
153601 	 0.0000002 
153701 	 0.0000002 
153801 	 0.0000002 
153901 	 0.0000002 
154001 	 0.0000002 
154101 	 0.0000002 
154201 	 0.0000002 
154301 	 0.0000002 
154401 	 0.0000002 
154501 	 0.0000002 
154601 	 0.0000002 
154701 	 0.0000002 
154801 	 0.0000002 
154901 	 0.0000002 
155001 	 0.0000002 
155101 	 0.0000002 
155201 	 0.0000002 
155301 	 0.0000002 
155401 	 0.0000002 
155501 	 0.0000002 
155601 	 0.0000002 
155701 	 0.0000002 
155801 	 0.0000002 
155901 	 0.0000002 
156001 	 0.0000002 
156101 	 0.0000002 
156201 	 0.0000002 
156301 	 0.0000002 
156401 	 0.0000002 
156501 	 0.0000002 
156601 	 0.0000002 
156701 	 0.0000002 
156801 	 0.0000002 
156901 	 0.0000002 
157001 	 0.0000002 
157101 	 0.0000002 
157201 	 0.0000002 
157301 	 0.0000002 
157401 	 0.0000002 
157501 	 0.0000002 
157601 	 0.0000002 
157701 	 0.0000002 
157801 	 0.0000002 
157901 	 0.0000002 
158001 	 0.0000002 
158101 	 0.0000002 
158201 	 0.0000002 
158301 	 0.0000002 
158401 	 0.0000002 
158501 	 0.0000002 
158601 	 0.0000002 
158701 	 0.0000002 
158801 	 0.0000002 
158901 	 0.0000002 
159001 	 0.0000002 
159101 	 0.0000002 
159201 	 0.0000002 
159301 	 0.0000002 
159401 	 0.0000002 
159501 	 0.0000002 
159601 	 0.0000002 
159701 	 0.0000002 
159801 	 0.0000002 
159901 	 0.0000002 
160001 	 0.0000002 
160101 	 0.0000002 
160201 	 0.0000002 
160301 	 0.0000002 
160401 	 0.0000002 
160501 	 0.0000002 
160601 	 0.0000002 
160701 	 0.0000002 
160801 	 0.0000002 
160901 	 0.0000002 
161001 	 0.0000002 
161101 	 0.0000002 
161201 	 0.0000002 
161301 	 0.0000002 
161401 	 0.0000002 
161501 	 0.0000002 
161601 	 0.0000002 
161701 	 0.0000002 
161801 	 0.0000002 
161901 	 0.0000002 
162001 	 0.0000002 
162101 	 0.0000002 
162201 	 0.0000002 
162301 	 0.0000002 
162401 	 0.0000002 
162501 	 0.0000002 
162601 	 0.0000002 
162701 	 0.0000002 
162801 	 0.0000002 
162901 	 0.0000002 
163001 	 0.0000002 
163101 	 0.0000002 
163201 	 0.0000002 
163301 	 0.0000002 
163401 	 0.0000002 
163501 	 0.0000002 
163601 	 0.0000002 
163701 	 0.0000002 
163801 	 0.0000002 
163901 	 0.0000002 
164001 	 0.0000002 
164101 	 0.0000002 
164201 	 0.0000002 
164301 	 0.0000002 
164401 	 0.0000002 
164501 	 0.0000002 
164601 	 0.0000002 
164701 	 0.0000002 
164801 	 0.0000002 
164901 	 0.0000002 
165001 	 0.0000002 
165101 	 0.0000002 
165201 	 0.0000002 
165301 	 0.0000002 
165401 	 0.0000002 
165501 	 0.0000002 
165601 	 0.0000002 
165701 	 0.0000002 
165801 	 0.0000002 
165901 	 0.0000002 
166001 	 0.0000002 
166101 	 0.0000002 
166201 	 0.0000002 
166301 	 0.0000002 
166401 	 0.0000002 
166501 	 0.0000002 
166601 	 0.0000002 
166701 	 0.0000002 
166801 	 0.0000002 
166901 	 0.0000002 
167001 	 0.0000002 
167101 	 0.0000002 
167201 	 0.0000002 
167301 	 0.0000002 
167401 	 0.0000002 
167501 	 0.0000002 
167601 	 0.0000002 
167701 	 0.0000002 
167801 	 0.0000002 
167901 	 0.0000002 
168001 	 0.0000002 
168101 	 0.0000002 
168201 	 0.0000002 
168301 	 0.0000002 
168401 	 0.0000002 
168501 	 0.0000002 
168601 	 0.0000002 
168701 	 0.0000002 
168801 	 0.0000002 
168901 	 0.0000002 
169001 	 0.0000002 
169101 	 0.0000002 
169201 	 0.0000002 
169301 	 0.0000002 
169401 	 0.0000002 
169501 	 0.0000002 
169601 	 0.0000002 
169701 	 0.0000002 
169801 	 0.0000002 
169901 	 0.0000002 
170001 	 0.0000002 
170101 	 0.0000002 
170201 	 0.0000002 
170301 	 0.0000002 
170401 	 0.0000002 
170501 	 0.0000002 
170601 	 0.0000002 
170701 	 0.0000002 
170801 	 0.0000002 
170901 	 0.0000002 
171001 	 0.0000002 
171101 	 0.0000002 
171201 	 0.0000002 
171301 	 0.0000002 
171401 	 0.0000002 
171501 	 0.0000002 
171601 	 0.0000002 
171701 	 0.0000002 
171801 	 0.0000002 
171901 	 0.0000002 
172001 	 0.0000002 
172101 	 0.0000002 
172201 	 0.0000002 
172301 	 0.0000002 
172401 	 0.0000002 
172501 	 0.0000002 
172601 	 0.0000002 
172701 	 0.0000002 
172801 	 0.0000002 
172901 	 0.0000002 
173001 	 0.0000002 
173101 	 0.0000002 
173201 	 0.0000002 
173301 	 0.0000002 
173401 	 0.0000002 
173501 	 0.0000002 
173601 	 0.0000002 
173701 	 0.0000002 
173801 	 0.0000002 
173901 	 0.0000002 
174001 	 0.0000002 
174101 	 0.0000002 
174201 	 0.0000002 
174301 	 0.0000002 
174401 	 0.0000002 
174501 	 0.0000002 
174601 	 0.0000002 
174701 	 0.0000002 
174801 	 0.0000002 
174901 	 0.0000002 
175001 	 0.0000002 
175101 	 0.0000002 
175201 	 0.0000002 
175301 	 0.0000002 
175401 	 0.0000002 
175501 	 0.0000002 
175601 	 0.0000002 
175701 	 0.0000002 
175801 	 0.0000002 
175901 	 0.0000002 
176001 	 0.0000002 
176101 	 0.0000002 
176201 	 0.0000002 
176301 	 0.0000002 
176401 	 0.0000002 
176501 	 0.0000002 
176601 	 0.0000002 
176701 	 0.0000002 
176801 	 0.0000002 
176901 	 0.0000002 
177001 	 0.0000002 
177101 	 0.0000002 
177201 	 0.0000002 
177301 	 0.0000002 
177401 	 0.0000002 
177501 	 0.0000002 
177601 	 0.0000002 
177701 	 0.0000002 
177801 	 0.0000002 
177901 	 0.0000002 
178001 	 0.0000002 
178101 	 0.0000002 
178201 	 0.0000002 
178301 	 0.0000002 
178401 	 0.0000002 
178501 	 0.0000002 
178601 	 0.0000002 
178701 	 0.0000002 
178801 	 0.0000002 
178901 	 0.0000002 
179001 	 0.0000002 
179101 	 0.0000002 
179201 	 0.0000002 
179301 	 0.0000002 
179401 	 0.0000002 
179501 	 0.0000002 
179601 	 0.0000002 
179701 	 0.0000002 
179801 	 0.0000002 
179901 	 0.0000002 
180001 	 0.0000002 
180101 	 0.0000002 
180201 	 0.0000002 
180301 	 0.0000002 
180401 	 0.0000002 
180501 	 0.0000002 
180601 	 0.0000002 
180701 	 0.0000002 
180801 	 0.0000002 
180901 	 0.0000002 
181001 	 0.0000002 
181101 	 0.0000002 
181201 	 0.0000002 
181301 	 0.0000002 
181401 	 0.0000002 
181501 	 0.0000002 
181601 	 0.0000002 
181701 	 0.0000002 
181801 	 0.0000002 
181901 	 0.0000002 
182001 	 0.0000002 
182101 	 0.0000002 
182201 	 0.0000002 
182301 	 0.0000002 
182401 	 0.0000002 
182501 	 0.0000002 
182601 	 0.0000002 
182701 	 0.0000002 
182801 	 0.0000002 
182901 	 0.0000002 
183001 	 0.0000002 
183101 	 0.0000002 
183201 	 0.0000002 
183301 	 0.0000002 
183401 	 0.0000002 
183501 	 0.0000002 
183601 	 0.0000002 
183701 	 0.0000002 
183801 	 0.0000002 
183901 	 0.0000002 
184001 	 0.0000002 
184101 	 0.0000002 
184201 	 0.0000002 
184301 	 0.0000002 
184401 	 0.0000002 
184501 	 0.0000002 
184601 	 0.0000002 
184701 	 0.0000002 
184801 	 0.0000002 
184901 	 0.0000002 
185001 	 0.0000002 
185101 	 0.0000002 
185201 	 0.0000002 
185301 	 0.0000002 
185401 	 0.0000002 
185501 	 0.0000002 
185601 	 0.0000002 
185701 	 0.0000002 
185801 	 0.0000002 
185901 	 0.0000002 
186001 	 0.0000002 
186101 	 0.0000002 
186201 	 0.0000002 
186301 	 0.0000002 
186401 	 0.0000002 
186501 	 0.0000002 
186601 	 0.0000002 
186701 	 0.0000002 
186801 	 0.0000002 
186901 	 0.0000002 
187001 	 0.0000002 
187101 	 0.0000002 
187201 	 0.0000002 
187301 	 0.0000002 
187401 	 0.0000002 
187501 	 0.0000002 
187601 	 0.0000002 
187701 	 0.0000002 
187801 	 0.0000002 
187901 	 0.0000002 
188001 	 0.0000002 
188101 	 0.0000002 
188201 	 0.0000002 
188301 	 0.0000002 
188401 	 0.0000002 
188501 	 0.0000002 
188601 	 0.0000002 
188701 	 0.0000002 
188801 	 0.0000002 
188901 	 0.0000002 
189001 	 0.0000002 
189101 	 0.0000002 
189201 	 0.0000002 
189301 	 0.0000002 
189401 	 0.0000002 
189501 	 0.0000002 
189601 	 0.0000002 
189701 	 0.0000002 
189801 	 0.0000002 
189901 	 0.0000002 
190001 	 0.0000002 
190101 	 0.0000002 
190201 	 0.0000002 
190301 	 0.0000002 
190401 	 0.0000002 
190501 	 0.0000002 
190601 	 0.0000002 
190701 	 0.0000002 
190801 	 0.0000002 
190901 	 0.0000002 
191001 	 0.0000002 
191101 	 0.0000002 
191201 	 0.0000002 
191301 	 0.0000002 
191401 	 0.0000002 
191501 	 0.0000002 
191601 	 0.0000002 
191701 	 0.0000002 
191801 	 0.0000002 
191901 	 0.0000002 
192001 	 0.0000002 
192101 	 0.0000002 
192201 	 0.0000002 
192301 	 0.0000002 
192401 	 0.0000002 
192501 	 0.0000002 
192601 	 0.0000002 
192701 	 0.0000002 
192801 	 0.0000002 
192901 	 0.0000002 
193001 	 0.0000002 
193101 	 0.0000002 
193201 	 0.0000002 
193301 	 0.0000002 
193401 	 0.0000002 
193501 	 0.0000002 
193601 	 0.0000002 
193701 	 0.0000002 
193801 	 0.0000002 
193901 	 0.0000002 
194001 	 0.0000002 
194101 	 0.0000002 
194201 	 0.0000002 
194301 	 0.0000002 
194401 	 0.0000002 
194501 	 0.0000002 
194601 	 0.0000002 
194701 	 0.0000002 
194801 	 0.0000002 
194901 	 0.0000002 
195001 	 0.0000002 
195101 	 0.0000002 
195201 	 0.0000002 
195301 	 0.0000002 
195401 	 0.0000002 
195501 	 0.0000002 
195601 	 0.0000002 
195701 	 0.0000002 
195801 	 0.0000002 
195901 	 0.0000002 
196001 	 0.0000002 
196101 	 0.0000002 
196201 	 0.0000002 
196301 	 0.0000002 
196401 	 0.0000002 
196501 	 0.0000002 
196601 	 0.0000002 
196701 	 0.0000002 
196801 	 0.0000002 
196901 	 0.0000002 
197001 	 0.0000002 
197101 	 0.0000002 
197201 	 0.0000002 
197301 	 0.0000002 
197401 	 0.0000002 
197501 	 0.0000002 
197601 	 0.0000002 
197701 	 0.0000002 
197801 	 0.0000002 
197901 	 0.0000002 
198001 	 0.0000002 
198101 	 0.0000002 
198201 	 0.0000002 
198301 	 0.0000002 
198401 	 0.0000002 
198501 	 0.0000002 
198601 	 0.0000002 
198701 	 0.0000002 
198801 	 0.0000002 
198901 	 0.0000002 
199001 	 0.0000002 
199101 	 0.0000002 
199201 	 0.0000002 
199301 	 0.0000002 
199401 	 0.0000002 
199501 	 0.0000002 
199601 	 0.0000002 
199701 	 0.0000002 
199801 	 0.0000002 
199901 	 0.0000002 
200001 	 0.0000002 
200101 	 0.0000002 
200201 	 0.0000002 
200301 	 0.0000002 
200401 	 0.0000002 
200501 	 0.0000002 
200601 	 0.0000002 
200701 	 0.0000002 
200801 	 0.0000002 
200901 	 0.0000002 
201001 	 0.0000002 
201101 	 0.0000002 
201201 	 0.0000002 
201301 	 0.0000002 
201401 	 0.0000002 
201501 	 0.0000002 
201601 	 0.0000002 
201701 	 0.0000002 
201801 	 0.0000002 
201901 	 0.0000002 
202001 	 0.0000002 
202101 	 0.0000002 
202201 	 0.0000002 
202301 	 0.0000002 
202401 	 0.0000002 
202501 	 0.0000002 
202601 	 0.0000002 
202701 	 0.0000002 
202801 	 0.0000002 
202901 	 0.0000002 
203001 	 0.0000002 
203101 	 0.0000002 
203201 	 0.0000002 
203301 	 0.0000002 
203401 	 0.0000002 
203501 	 0.0000002 
203601 	 0.0000002 
203701 	 0.0000002 
203801 	 0.0000002 
203901 	 0.0000002 
204001 	 0.0000002 
204101 	 0.0000002 
204201 	 0.0000002 
204301 	 0.0000002 
204401 	 0.0000002 
204501 	 0.0000002 
204601 	 0.0000002 
204701 	 0.0000002 
204801 	 0.0000002 
204901 	 0.0000002 
205001 	 0.0000002 
205101 	 0.0000002 
205201 	 0.0000002 
205301 	 0.0000002 
205401 	 0.0000002 
205501 	 0.0000002 
205601 	 0.0000002 
205701 	 0.0000002 
205801 	 0.0000002 
205901 	 0.0000002 
206001 	 0.0000002 
206101 	 0.0000002 
206201 	 0.0000002 
206301 	 0.0000002 
206401 	 0.0000002 
206501 	 0.0000002 
206601 	 0.0000002 
206701 	 0.0000002 
206801 	 0.0000002 
206901 	 0.0000002 
207001 	 0.0000002 
207101 	 0.0000002 
207201 	 0.0000002 
207301 	 0.0000002 
207401 	 0.0000002 
207501 	 0.0000002 
207601 	 0.0000002 
207701 	 0.0000002 
207801 	 0.0000002 
207901 	 0.0000002 
208001 	 0.0000002 
208101 	 0.0000002 
208201 	 0.0000002 
208301 	 0.0000002 
208401 	 0.0000002 
208501 	 0.0000002 
208601 	 0.0000002 
208701 	 0.0000002 
208801 	 0.0000002 
208901 	 0.0000002 
209001 	 0.0000002 
209101 	 0.0000002 
209201 	 0.0000002 
209301 	 0.0000002 
209401 	 0.0000002 
209501 	 0.0000002 
209601 	 0.0000002 
209701 	 0.0000002 
209801 	 0.0000002 
209901 	 0.0000002 
210001 	 0.0000002 
210101 	 0.0000002 
210201 	 0.0000002 
210301 	 0.0000002 
210401 	 0.0000002 
210501 	 0.0000002 
210601 	 0.0000002 
210701 	 0.0000002 
210801 	 0.0000002 
210901 	 0.0000002 
211001 	 0.0000002 
211101 	 0.0000002 
211201 	 0.0000002 
211301 	 0.0000002 
211401 	 0.0000002 
211501 	 0.0000002 
211601 	 0.0000002 
211701 	 0.0000002 
211801 	 0.0000002 
211901 	 0.0000002 
212001 	 0.0000002 
212101 	 0.0000002 
212201 	 0.0000002 
212301 	 0.0000002 
212401 	 0.0000002 
212501 	 0.0000002 
212601 	 0.0000002 
212701 	 0.0000002 
212801 	 0.0000002 
212901 	 0.0000002 
213001 	 0.0000002 
213101 	 0.0000002 
213201 	 0.0000002 
213301 	 0.0000002 
213401 	 0.0000002 
213501 	 0.0000002 
213601 	 0.0000002 
213701 	 0.0000002 
213801 	 0.0000002 
213901 	 0.0000002 
214001 	 0.0000002 
214101 	 0.0000002 
214201 	 0.0000002 
214301 	 0.0000002 
214401 	 0.0000002 
214501 	 0.0000002 
214601 	 0.0000002 
214701 	 0.0000002 
214801 	 0.0000002 
214901 	 0.0000002 
215001 	 0.0000002 
215101 	 0.0000002 
215201 	 0.0000002 
215301 	 0.0000002 
215401 	 0.0000002 
215501 	 0.0000002 
215601 	 0.0000002 
215701 	 0.0000002 
215801 	 0.0000002 
215901 	 0.0000002 
216001 	 0.0000002 
216101 	 0.0000002 
216201 	 0.0000002 
216301 	 0.0000002 
216401 	 0.0000002 
216501 	 0.0000002 
216601 	 0.0000002 
216701 	 0.0000002 
216801 	 0.0000002 
216901 	 0.0000002 
217001 	 0.0000002 
217101 	 0.0000002 
217201 	 0.0000002 
217301 	 0.0000002 
217401 	 0.0000002 
217501 	 0.0000002 
217601 	 0.0000002 
217701 	 0.0000002 
217801 	 0.0000002 
217901 	 0.0000002 
218001 	 0.0000002 
218101 	 0.0000002 
218201 	 0.0000002 
218301 	 0.0000002 
218401 	 0.0000002 
218501 	 0.0000002 
218601 	 0.0000002 
218701 	 0.0000002 
218801 	 0.0000002 
218901 	 0.0000002 
219001 	 0.0000002 
219101 	 0.0000002 
219201 	 0.0000002 
219301 	 0.0000002 
219401 	 0.0000002 
219501 	 0.0000002 
219601 	 0.0000002 
219701 	 0.0000002 
219801 	 0.0000002 
219901 	 0.0000002 
220001 	 0.0000002 
220101 	 0.0000002 
220201 	 0.0000002 
220301 	 0.0000002 
220401 	 0.0000002 
220501 	 0.0000002 
220601 	 0.0000002 
220701 	 0.0000002 
220801 	 0.0000002 
220901 	 0.0000002 
221001 	 0.0000002 
221101 	 0.0000002 
221201 	 0.0000002 
221301 	 0.0000002 
221401 	 0.0000002 
221501 	 0.0000002 
221601 	 0.0000002 
221701 	 0.0000002 
221801 	 0.0000002 
221901 	 0.0000002 
222001 	 0.0000002 
222101 	 0.0000002 
222201 	 0.0000002 
222301 	 0.0000002 
222401 	 0.0000002 
222501 	 0.0000002 
222601 	 0.0000002 
222701 	 0.0000002 
222801 	 0.0000002 
222901 	 0.0000002 
223001 	 0.0000002 
223101 	 0.0000002 
223201 	 0.0000002 
223301 	 0.0000002 
223401 	 0.0000002 
223501 	 0.0000002 
223601 	 0.0000002 
223701 	 0.0000002 
223801 	 0.0000002 
223901 	 0.0000002 
224001 	 0.0000002 
224101 	 0.0000002 
224201 	 0.0000002 
224301 	 0.0000002 
224401 	 0.0000002 
224501 	 0.0000002 
224601 	 0.0000002 
224701 	 0.0000002 
224801 	 0.0000002 
224901 	 0.0000002 
225001 	 0.0000002 
225101 	 0.0000002 
225201 	 0.0000002 
225301 	 0.0000002 
225401 	 0.0000002 
225501 	 0.0000002 
225601 	 0.0000002 
225701 	 0.0000002 
225801 	 0.0000002 
225901 	 0.0000002 
226001 	 0.0000002 
226101 	 0.0000002 
226201 	 0.0000002 
226301 	 0.0000002 
226401 	 0.0000002 
226501 	 0.0000002 
226601 	 0.0000002 
226701 	 0.0000002 
226801 	 0.0000002 
226901 	 0.0000002 
227001 	 0.0000002 
227101 	 0.0000002 
227201 	 0.0000002 
227301 	 0.0000002 
227401 	 0.0000002 
227501 	 0.0000002 
227601 	 0.0000002 
227701 	 0.0000002 
227801 	 0.0000002 
227901 	 0.0000002 
228001 	 0.0000002 
228101 	 0.0000002 
228201 	 0.0000002 
228301 	 0.0000002 
228401 	 0.0000002 
228501 	 0.0000002 
228601 	 0.0000002 
228701 	 0.0000002 
228801 	 0.0000002 
228901 	 0.0000002 
229001 	 0.0000002 
229101 	 0.0000002 
229201 	 0.0000002 
229301 	 0.0000002 
229401 	 0.0000002 
229501 	 0.0000002 
229601 	 0.0000002 
229701 	 0.0000002 
229801 	 0.0000002 
229901 	 0.0000002 
230001 	 0.0000002 
230101 	 0.0000002 
230201 	 0.0000002 
230301 	 0.0000002 
230401 	 0.0000002 
230501 	 0.0000002 
230601 	 0.0000002 
230701 	 0.0000002 
230801 	 0.0000002 
230901 	 0.0000002 
231001 	 0.0000002 
231101 	 0.0000002 
231201 	 0.0000002 
231301 	 0.0000002 
231401 	 0.0000002 
231501 	 0.0000002 
231601 	 0.0000002 
231701 	 0.0000002 
231801 	 0.0000002 
231901 	 0.0000002 
232001 	 0.0000002 
232101 	 0.0000002 
232201 	 0.0000002 
232301 	 0.0000002 
232401 	 0.0000002 
232501 	 0.0000002 
232601 	 0.0000002 
232701 	 0.0000002 
232801 	 0.0000002 
232901 	 0.0000002 
233001 	 0.0000002 
233101 	 0.0000002 
233201 	 0.0000002 
233301 	 0.0000002 
233401 	 0.0000002 
233501 	 0.0000002 
233601 	 0.0000002 
233701 	 0.0000002 
233801 	 0.0000002 
233901 	 0.0000002 
234001 	 0.0000002 
234101 	 0.0000002 
234201 	 0.0000002 
234301 	 0.0000002 
234401 	 0.0000002 
234501 	 0.0000002 
234601 	 0.0000002 
234701 	 0.0000002 
234801 	 0.0000002 
234901 	 0.0000002 
235001 	 0.0000002 
235101 	 0.0000002 
235201 	 0.0000002 
235301 	 0.0000002 
235401 	 0.0000002 
235501 	 0.0000002 
235601 	 0.0000002 
235701 	 0.0000002 
235801 	 0.0000002 
235901 	 0.0000002 
236001 	 0.0000002 
236101 	 0.0000002 
236201 	 0.0000002 
236301 	 0.0000002 
236401 	 0.0000002 
236501 	 0.0000002 
236601 	 0.0000002 
236701 	 0.0000002 
236801 	 0.0000002 
236901 	 0.0000002 
237001 	 0.0000002 
237101 	 0.0000002 
237201 	 0.0000002 
237301 	 0.0000002 
237401 	 0.0000002 
237501 	 0.0000002 
237601 	 0.0000002 
237701 	 0.0000002 
237801 	 0.0000002 
237901 	 0.0000002 
238001 	 0.0000002 
238101 	 0.0000002 
238201 	 0.0000002 
238301 	 0.0000002 
238401 	 0.0000002 
238501 	 0.0000002 
238601 	 0.0000002 
238701 	 0.0000002 
238801 	 0.0000002 
238901 	 0.0000002 
239001 	 0.0000002 
239101 	 0.0000002 
239201 	 0.0000002 
239301 	 0.0000002 
239401 	 0.0000002 
239501 	 0.0000002 
239601 	 0.0000002 
239701 	 0.0000002 
239801 	 0.0000002 
239901 	 0.0000002 
240001 	 0.0000002 
240101 	 0.0000002 
240201 	 0.0000002 
240301 	 0.0000002 
240401 	 0.0000002 
240501 	 0.0000002 
240601 	 0.0000002 
240701 	 0.0000002 
240801 	 0.0000002 
240901 	 0.0000002 
241001 	 0.0000002 
241101 	 0.0000002 
241201 	 0.0000002 
241301 	 0.0000002 
241401 	 0.0000002 
241501 	 0.0000002 
241601 	 0.0000002 
241701 	 0.0000002 
241801 	 0.0000002 
241901 	 0.0000002 
242001 	 0.0000002 
242101 	 0.0000002 
242201 	 0.0000002 
242301 	 0.0000002 
242401 	 0.0000002 
242501 	 0.0000002 
242601 	 0.0000002 
242701 	 0.0000002 
242801 	 0.0000002 
242901 	 0.0000002 
243001 	 0.0000002 
243101 	 0.0000002 
243201 	 0.0000002 
243301 	 0.0000002 
243401 	 0.0000002 
243501 	 0.0000002 
243601 	 0.0000002 
243701 	 0.0000002 
243801 	 0.0000002 
243901 	 0.0000002 
244001 	 0.0000002 
244101 	 0.0000002 
244201 	 0.0000002 
244301 	 0.0000002 
244401 	 0.0000002 
244501 	 0.0000002 
244601 	 0.0000002 
244701 	 0.0000002 
244801 	 0.0000002 
244901 	 0.0000002 
245001 	 0.0000002 
245101 	 0.0000002 
245201 	 0.0000002 
245301 	 0.0000002 
245401 	 0.0000002 
245501 	 0.0000002 
245601 	 0.0000002 
245701 	 0.0000002 
245801 	 0.0000002 
245901 	 0.0000002 
246001 	 0.0000002 
246101 	 0.0000002 
246201 	 0.0000002 
246301 	 0.0000002 
246401 	 0.0000002 
246501 	 0.0000002 
246601 	 0.0000002 
246701 	 0.0000002 
246801 	 0.0000002 
246901 	 0.0000002 
247001 	 0.0000002 
247101 	 0.0000002 
247201 	 0.0000002 
247301 	 0.0000002 
247401 	 0.0000002 
247501 	 0.0000002 
247601 	 0.0000002 
247701 	 0.0000002 
247801 	 0.0000002 
247901 	 0.0000002 
248001 	 0.0000002 
248101 	 0.0000002 
248201 	 0.0000002 
248301 	 0.0000002 
248401 	 0.0000002 
248501 	 0.0000002 
248601 	 0.0000002 
248701 	 0.0000002 
248801 	 0.0000002 
248901 	 0.0000002 
249001 	 0.0000002 
249101 	 0.0000002 
249201 	 0.0000002 
249301 	 0.0000002 
249401 	 0.0000002 
249501 	 0.0000002 
249601 	 0.0000002 
249701 	 0.0000002 
249801 	 0.0000002 
249901 	 0.0000002 
250001 	 0.0000002 
250101 	 0.0000002 
250201 	 0.0000002 
250301 	 0.0000002 
250401 	 0.0000002 
250501 	 0.0000002 
250601 	 0.0000002 
250701 	 0.0000002 
250801 	 0.0000002 
250901 	 0.0000002 
251001 	 0.0000002 
251101 	 0.0000002 
251201 	 0.0000002 
251301 	 0.0000002 
251401 	 0.0000002 
251501 	 0.0000002 
251601 	 0.0000002 
251701 	 0.0000002 
251801 	 0.0000002 
251901 	 0.0000002 
252001 	 0.0000002 
252101 	 0.0000002 
252201 	 0.0000002 
252301 	 0.0000002 
252401 	 0.0000002 
252501 	 0.0000002 
252601 	 0.0000002 
252701 	 0.0000002 
252801 	 0.0000002 
252901 	 0.0000002 
253001 	 0.0000002 
253101 	 0.0000002 
253201 	 0.0000002 
253301 	 0.0000002 
253401 	 0.0000002 
253501 	 0.0000002 
253601 	 0.0000002 
253701 	 0.0000002 
253801 	 0.0000002 
253901 	 0.0000002 
254001 	 0.0000002 
254101 	 0.0000002 
254201 	 0.0000002 
254301 	 0.0000002 
254401 	 0.0000002 
254501 	 0.0000002 
254601 	 0.0000002 
254701 	 0.0000002 
254801 	 0.0000002 
254901 	 0.0000002 
255001 	 0.0000002 
255101 	 0.0000002 
255201 	 0.0000002 
255301 	 0.0000002 
255401 	 0.0000002 
255501 	 0.0000002 
255601 	 0.0000002 
255701 	 0.0000002 
255801 	 0.0000002 
255901 	 0.0000002 
256001 	 0.0000002 
256101 	 0.0000002 
256201 	 0.0000002 
256301 	 0.0000002 
256401 	 0.0000002 
256501 	 0.0000002 
256601 	 0.0000002 
256701 	 0.0000002 
256801 	 0.0000002 
256901 	 0.0000002 
257001 	 0.0000002 
257101 	 0.0000002 
257201 	 0.0000002 
257301 	 0.0000002 
257401 	 0.0000002 
257501 	 0.0000002 
257601 	 0.0000002 
257701 	 0.0000002 
257801 	 0.0000002 
257901 	 0.0000002 
258001 	 0.0000002 
258101 	 0.0000002 
258201 	 0.0000002 
258301 	 0.0000002 
258401 	 0.0000002 
258501 	 0.0000002 
258601 	 0.0000002 
258701 	 0.0000002 
258801 	 0.0000002 
258901 	 0.0000002 
259001 	 0.0000002 
259101 	 2.2120832 
259201 	 4.3305952 
259301 	 5.2811082 
259401 	 5.7456882 
259501 	 6.3065192 
259601 	 6.8443152 
259701 	 7.0644052 
259801 	 7.9612432 
259901 	 8.8351682 
260001 	 9.3606312 
260101 	 10.6645942 
260201 	 12.5977332 
260301 	 14.0101432 
260401 	 14.2602822 
260501 	 15.6530932 
260601 	 16.6733312 
260701 	 17.0387762 
260801 	 17.4882192 
260901 	 17.8967812 
261001 	 17.9233662 
261101 	 18.0006002 
261201 	 18.1663922 
261301 	 18.0424782 
261401 	 17.7231072 
261501 	 17.4785372 
261601 	 17.3176132 
261701 	 16.9485462 
261801 	 16.7826562 
261901 	 16.5741032 
262001 	 16.1442602 
262101 	 15.6172052 
262201 	 15.0505622 
262301 	 14.1725062 
262401 	 13.6019972 
262501 	 12.9400212 
262601 	 12.4324312 
262701 	 12.1691832 
262801 	 11.9123212 
262901 	 11.9485962 
263001 	 12.0145942 
263101 	 12.2111392 
263201 	 12.5858272 
263301 	 12.3687132 
263401 	 12.0646722 
263501 	 11.6338352 
263601 	 11.2607672 
263701 	 11.0820122 
263801 	 10.9138732 
263901 	 10.5971862 
264001 	 10.6145792 
264101 	 10.4427112 
264201 	 10.1787192 
264301 	 9.8818032 
264401 	 9.5618812 
264501 	 9.4333672 
264601 	 9.1467412 
264701 	 8.8319362 
264801 	 8.6234362 
264901 	 8.5492712 
265001 	 8.4933692 
265101 	 8.4352772 
265201 	 8.3643772 
265301 	 8.3508252 
265401 	 8.2044582 
265501 	 8.1529522 
265601 	 8.0657812 
265701 	 7.9748802 
265801 	 7.8800172 
265901 	 8.4918512 
266001 	 9.4252372 
266101 	 10.4922712 
266201 	 10.9615022 
266301 	 11.4385632 
266401 	 12.4087302 
266501 	 13.2121792 
266601 	 13.7108342 
266701 	 14.0560202 
266801 	 14.9466932 
266901 	 15.5308272 
267001 	 15.9887042 
267101 	 16.3619432 
267201 	 16.3642832 
267301 	 16.4883402 
267401 	 16.4697352 
267501 	 16.9686762 
267601 	 17.4817382 
267701 	 17.9061562 
267801 	 18.1308122 
267901 	 18.7370162 
268001 	 19.2916202 
268101 	 19.5380252 
268201 	 19.9843432 
268301 	 20.4735372 
268401 	 20.9257212 
268501 	 21.1828012 
268601 	 21.4927392 
268701 	 21.5854862 
268801 	 21.4115822 
268901 	 21.3377442 
269001 	 21.2721702 
269101 	 21.2299042 
269201 	 20.9870152 
269301 	 20.3725982 
269401 	 19.4360412 
269501 	 17.6329202 
269601 	 17.1720082 
269701 	 16.3080342 
269801 	 15.2383222 
269901 	 14.3701232 
270001 	 14.0989582 
270101 	 13.8331972 
270201 	 13.6948642 
270301 	 13.5210142 
270401 	 13.3978772 
270501 	 13.2453602 
270601 	 12.9843232 
270701 	 12.8829582 
270801 	 12.6943002 
270901 	 12.4236512 
271001 	 12.2854482 
271101 	 12.1521802 
271201 	 11.9787702 
271301 	 11.8701152 
271401 	 11.7574382 
271501 	 11.6826182 
271601 	 11.5885262 
271701 	 11.5156082 
271801 	 11.4715162 
271901 	 11.4181462 
272001 	 11.3810842 
272101 	 11.3487162 
272201 	 11.3228712 
272301 	 11.2460052 
272401 	 11.2431972 
272501 	 11.7023962 
272601 	 12.4533472 
272701 	 12.9637992 
272801 	 14.1998832 
272901 	 15.1084852 
273001 	 15.1305042 
273101 	 14.5928702 
273201 	 13.7655462 
273301 	 13.6721112 
273401 	 13.0829532 
273501 	 12.1464062 
273601 	 11.3450812 
273701 	 10.0193852 
273801 	 9.3096712 
273901 	 8.6235572 
274001 	 8.0017692 
274101 	 7.5032232 
274201 	 7.0880522 
274301 	 6.9047632 
274401 	 6.6468622 
274501 	 6.4909452 
274601 	 6.3135102 
274701 	 6.2075662 
274801 	 6.0420122 
274901 	 5.8207182 
275001 	 5.6093092 
275101 	 5.4178332 
275201 	 5.2158422 
275301 	 5.0858592 
275401 	 5.0288732 
275501 	 4.9694972 
275601 	 4.9377222 
275701 	 5.0299962 
275801 	 6.5549322 
275901 	 7.8498092 
276001 	 8.3864282 
276101 	 9.5732272 
276201 	 10.5179122 
276301 	 11.4806202 
276401 	 11.8263652 
276501 	 12.8950102 
276601 	 13.7299842 
276701 	 14.0953822 
276801 	 14.2748532 
276901 	 14.8698762 
277001 	 15.6041372 
277101 	 16.0652912 
277201 	 16.4441272 
277301 	 17.0345382 
277401 	 17.3593382 
277501 	 17.3739492 
277601 	 17.3902862 
277701 	 17.3148412 
277801 	 17.2715332 
277901 	 17.1170452 
278001 	 16.5420892 
278101 	 16.0056872 
278201 	 15.7584882 
278301 	 15.2295032 
278401 	 14.7415302 
278501 	 14.2613652 
278601 	 13.7866612 
278701 	 13.3756272 
278801 	 12.8459612 
278901 	 12.4818582 
279001 	 12.0376442 
279101 	 11.6967532 
279201 	 11.4681862 
279301 	 11.3060942 
279401 	 11.2673492 
279501 	 11.1025742 
279601 	 11.1912592 
279701 	 11.2346042 
279801 	 11.3003152 
279901 	 11.4913492 
280001 	 11.4452792 
280101 	 11.4232572 
280201 	 11.3656222 
280301 	 11.2745642 
280401 	 11.0687882 
280501 	 10.7587492 
280601 	 10.0746842 
280701 	 8.9492142 
280801 	 7.8076102 
280901 	 6.7762172 
281001 	 6.1444382 
281101 	 4.8562742 
281201 	 3.6927242 
281301 	 2.7355362 
281401 	 1.3564572 
281501 	 0.6859752 
281601 	 0.3435042 
281701 	 1.1453412 
281801 	 2.2832182 
281901 	 2.7322862 
282001 	 3.2663412 
282101 	 4.1434222 
282201 	 4.6382042 
282301 	 4.9356172 
282401 	 5.7282672 
282501 	 6.2850662 
282601 	 6.3123442 
282701 	 6.7521252 
282801 	 6.8243352 
282901 	 6.6598422 
283001 	 6.5294772 
283101 	 6.3381782 
283201 	 6.0994022 
283301 	 5.9611212 
283401 	 5.9435872 
283501 	 5.9398552 
283601 	 5.9648582 
283701 	 5.9986412 
283801 	 5.9948262 
283901 	 5.9011512 
284001 	 5.7144432 
284101 	 5.5895552 
284201 	 5.4719132 
284301 	 5.3783022 
284401 	 5.3158032 
284501 	 5.2338802 
284601 	 5.1232892 
284701 	 4.9651502 
284801 	 4.7178972 
284901 	 4.6034782 
285001 	 4.5250182 
285101 	 4.4603212 
285201 	 4.8394432 
285301 	 5.3046952 
285401 	 6.2198682 
285501 	 7.0154772 
285601 	 7.7758422 
285701 	 8.2866942 
285801 	 8.4124222 
285901 	 8.9126752 
286001 	 9.3818262 
286101 	 9.6199032 
286201 	 9.7938622 
286301 	 9.8018652 
286401 	 9.6927882 
286501 	 8.5845792 
286601 	 7.8933342 
286701 	 7.2473642 
286801 	 6.7237512 
286901 	 5.9569562 
287001 	 5.0669012 
287101 	 5.0579222 
287201 	 5.3344252 
287301 	 5.5974252 
287401 	 5.4258442 
287501 	 5.1646352 
287601 	 5.4269922 
287701 	 5.5303342 
287801 	 5.2842592 
287901 	 5.1483582 
288001 	 4.7425452 
288101 	 4.4329072 
288201 	 4.1367752 
288301 	 3.8728582 
288401 	 3.6274902 
288501 	 3.3969792 
288601 	 3.1298512 
288701 	 2.9179252 
288801 	 2.7818152 
288901 	 2.6770532 
289001 	 2.6648312 
289101 	 2.6775032 
289201 	 2.8472452 
289301 	 3.0185782 
289401 	 3.3410002 
289501 	 4.1729382 
289601 	 4.1757392 
289701 	 5.2063272 
289801 	 4.9734962 
289901 	 5.9857572 
290001 	 6.3156712 
290101 	 6.4750672 
290201 	 6.9375662 
290301 	 7.0775792 
290401 	 7.2897372 
290501 	 7.1222972 
290601 	 7.2952552 
290701 	 7.3949422 
290801 	 7.4289792 
290901 	 7.3964522 
291001 	 7.3212722 
291101 	 7.2353952 
291201 	 7.0979872 
291301 	 7.0458882 
291401 	 6.9626902 
291501 	 6.9096642 
291601 	 6.8948612 
291701 	 6.8726032 
291801 	 6.8205252 
291901 	 6.7836372 
292001 	 6.7342732 
292101 	 6.7161402 
292201 	 6.6691692 
292301 	 6.6355922 
292401 	 6.5907052 
292501 	 6.5507492 
292601 	 6.5233062 
292701 	 6.4798242 
292801 	 6.4411522 
292901 	 6.3907002 
293001 	 6.3638952 
293101 	 6.3448852 
293201 	 6.3300462 
293301 	 6.3145422 
293401 	 6.2918362 
293501 	 6.2408702 
293601 	 6.2162742 
293701 	 6.1915502 
293801 	 6.1766822 
293901 	 6.1448432 
294001 	 6.1227832 
294101 	 6.0962482 
294201 	 6.0876862 
294301 	 6.0812802 
294401 	 6.0652962 
294501 	 6.0609362 
294601 	 6.0075142 
294701 	 5.9940952 
294801 	 5.9590202 
294901 	 5.9458642 
295001 	 5.9335512 
295101 	 5.9083222 
295201 	 5.7894392 
295301 	 5.7620532 
295401 	 5.3012942 
295501 	 4.7469382 
295601 	 4.1997562 
295701 	 2.8427372 
295801 	 2.2813502 
295901 	 0.0000002 
296001 	 0.0000002 
296101 	 0.0000002 
296201 	 0.0000002 
296301 	 0.0000002 
296401 	 0.0000002 
296501 	 0.0000002 
296601 	 0.0000002 
296701 	 0.0000002 
296801 	 0.0000002 
296901 	 0.0000002 
297001 	 0.0000002 
297101 	 0.0000002 
297201 	 0.0000002 
297301 	 0.0000002 
297401 	 0.0000002 
297501 	 0.0000002 
297601 	 0.0000002 
297701 	 0.0000002 
297801 	 0.0000002 
297901 	 0.0000002 
298001 	 0.0000002 
298101 	 0.0000002 
298201 	 0.0000002 
298301 	 0.0000002 
298401 	 0.0000002 
298501 	 0.0000002 
298601 	 0.0000002 
298701 	 0.0000002 
298801 	 0.0000002 
298901 	 0.0000002 
299001 	 0.0000002 
299101 	 0.0000002 
299201 	 0.0000002 
299301 	 0.0000002 
299401 	 0.0000002 
299501 	 0.0000002 
299601 	 0.0000002 
299701 	 0.0000002 
299801 	 0.0000002 
299901 	 0.0000002 
300001 	 0.0000002 
300101 	 0.0000002 
300201 	 0.0000002 
300301 	 0.0000002 
300401 	 0.0000002 
300501 	 0.0000002 
300601 	 0.0000002 
300701 	 0.0000002 
300801 	 0.0000002 
300901 	 0.0000002 
301001 	 0.0000002 
301101 	 0.0000002 
301201 	 0.0000002 
301301 	 0.0000002 
301401 	 0.0000002 
301501 	 0.0000002 
301601 	 0.0000002 
301701 	 0.0000002 
301801 	 0.0000002 
301901 	 0.0000002 
302001 	 0.0000002 
302101 	 0.0000002 
302201 	 0.0000002 
302301 	 0.0000002 
302401 	 0.0000002 
302501 	 0.0000002 
302601 	 0.0000002 
302701 	 0.0000002 
302801 	 0.0000002 
302901 	 0.0000002 
303001 	 0.0000002 
303101 	 0.0000002 
303201 	 0.0000002 
303301 	 0.0000002 
303401 	 0.0000002 
303501 	 0.0000002 
303601 	 0.0000002 
303701 	 0.0000002 
303801 	 0.2510262 
303901 	 1.0696012 
304001 	 0.8828992 
304101 	 1.6303072 
304201 	 7.2705102 
304301 	 7.5440412 
304401 	 10.6460592 
304501 	 11.3954022 
304601 	 13.7440692 
304701 	 15.0615272 
304801 	 15.9042252 
304901 	 17.0236402 
305001 	 17.2171492 
305101 	 18.2839742 
305201 	 17.9476672 
305301 	 18.5355482 
305401 	 18.5593572 
305501 	 19.4630682 
305601 	 20.1341902 
305701 	 20.4295842 
305801 	 20.6760672 
305901 	 20.6654462 
306001 	 20.8746742 
306101 	 20.7198382 
306201 	 20.4749302 
306301 	 20.0694982 
306401 	 19.8343632 
306501 	 19.7958072 
306601 	 19.5568932 
306701 	 19.2796702 
306801 	 19.1867692 
306901 	 19.0250732 
307001 	 18.7216332 
307101 	 18.3265732 
307201 	 17.9892042 
307301 	 17.7013782 
307401 	 17.1884842 
307501 	 16.9387262 
307601 	 16.7742432 
307701 	 16.6425882 
307801 	 16.5224892 
307901 	 16.1687252 
308001 	 16.0993422 
308101 	 16.1938052 
308201 	 16.2968722 
308301 	 16.2125122 
308401 	 16.3028022 
308501 	 16.4874442 
308601 	 16.6754092 
308701 	 16.8924162 
308801 	 16.8900312 
308901 	 16.8390722 
309001 	 16.8606082 
309101 	 16.9393762 
309201 	 16.9877972 
309301 	 17.0368612 
309401 	 17.1156172 
309501 	 17.1754072 
309601 	 17.3573042 
309701 	 17.5913112 
309801 	 17.8769672 
309901 	 18.1777682 
310001 	 18.4279212 
310101 	 19.0067882 
310201 	 16.2696852 
310301 	 13.3349432 
310401 	 13.2039822 
310501 	 13.2267622 
310601 	 12.1337262 
310701 	 11.4234272 
310801 	 10.6873782 
310901 	 9.6614952 
311001 	 8.2653252 
311101 	 6.9040512 
311201 	 6.1289862 
311301 	 5.4247182 
311401 	 4.8768442 
311501 	 4.5178592 
311601 	 4.1823232 
311701 	 4.1446252 
311801 	 4.1615712 
311901 	 4.0175722 
312001 	 3.9840532 
312101 	 3.8690922 
312201 	 3.8354522 
312301 	 3.8418752 
312401 	 3.9098832 
312501 	 4.0125332 
312601 	 4.2206532 
312701 	 4.2822852 
312801 	 4.4223982 
312901 	 4.7868132 
313001 	 4.7838642 
313101 	 4.9815952 
313201 	 5.0676642 
313301 	 5.1452182 
313401 	 5.1362712 
313501 	 5.0626392 
313601 	 5.0253212 
313701 	 5.5822052 
313801 	 6.0066462 
313901 	 6.6186972 
314001 	 7.7327282 
314101 	 8.9183062 
314201 	 9.8999952 
314301 	 10.6606022 
314401 	 11.8028472 
314501 	 12.6857932 
314601 	 13.3743062 
314701 	 13.7884892 
314801 	 14.2134832 
314901 	 14.6011812 
315001 	 14.9793462 
315101 	 15.1031122 
315201 	 15.3680002 
315301 	 15.5242932 
315401 	 15.7334622 
315501 	 15.9565962 
315601 	 16.1428282 
315701 	 16.2750752 
315801 	 16.4552962 
315901 	 16.5822282 
316001 	 16.6152022 
316101 	 16.5994562 
316201 	 16.6330192 
316301 	 16.6600732 
316401 	 16.5990232 
316501 	 16.5163332 
316601 	 16.0720722 
316701 	 15.2641322 
316801 	 14.1344452 
316901 	 13.1368012 
317001 	 12.3297122 
317101 	 11.7615982 
317201 	 11.2202012 
317301 	 10.9196402 
317401 	 10.2926212 
317501 	 9.8834932 
317601 	 9.5480452 
317701 	 9.2821562 
317801 	 9.0255222 
317901 	 8.8386672 
318001 	 8.5700222 
318101 	 8.4861502 
318201 	 8.3976332 
318301 	 8.4871522 
318401 	 9.0284542 
318501 	 9.3121532 
318601 	 9.3681542 
318701 	 10.0662702 
318801 	 10.6417862 
318901 	 10.7183252 
319001 	 10.8813072 
319101 	 10.9546062 
319201 	 10.8929012 
319301 	 10.9133872 
319401 	 10.9107592 
319501 	 10.9401892 
319601 	 10.9273972 
319701 	 10.8615222 
319801 	 10.8535272 
319901 	 10.8250752 
320001 	 10.8789552 
320101 	 10.7368932 
320201 	 10.6409812 
320301 	 10.4292932 
320401 	 10.4256232 
320501 	 10.5194472 
320601 	 10.4804452 
320701 	 10.3987312 
320801 	 10.1276202 
320901 	 9.7891042 
321001 	 9.6387832 
321101 	 9.5545602 
321201 	 9.4864522 
321301 	 9.4225272 
321401 	 9.3849602 
321501 	 9.3712392 
321601 	 9.3373672 
321701 	 9.3805432 
321801 	 9.3473772 
321901 	 9.2058022 
322001 	 9.4059562 
322101 	 9.6960532 
322201 	 10.2499942 
322301 	 10.1555032 
322401 	 10.8414512 
322501 	 11.5121222 
322601 	 11.7203192 
322701 	 12.4535982 
322801 	 12.3355512 
322901 	 12.6219862 
323001 	 13.0120272 
323101 	 12.9195712 
323201 	 13.2772522 
323301 	 13.3770732 
323401 	 13.2321072 
323501 	 13.4883712 
323601 	 13.2854952 
323701 	 13.3996002 
323801 	 13.0728162 
323901 	 12.1587272 
324001 	 11.9556792 
324101 	 11.6922572 
324201 	 11.2983872 
324301 	 10.9763522 
324401 	 10.6768642 
324501 	 10.4095312 
324601 	 10.1605512 
324701 	 9.9389942 
324801 	 9.6636662 
324901 	 9.4339852 
325001 	 9.3672962 
325101 	 9.2458442 
325201 	 9.2453662 
325301 	 9.3734302 
325401 	 9.6822092 
325501 	 10.0348762 
325601 	 10.2491592 
325701 	 10.6746302 
325801 	 11.6393042 
325901 	 13.0612332 
326001 	 13.1526072 
326101 	 13.2592562 
326201 	 13.1964902 
326301 	 13.2097902 
326401 	 13.0974362 
326501 	 13.0522242 
326601 	 12.9586282 
326701 	 13.1412902 
326801 	 13.4442582 
326901 	 13.7186942 
327001 	 14.4576602 
327101 	 15.1244172 
327201 	 15.6460382 
327301 	 15.9967382 
327401 	 16.4244812 
327501 	 17.0132512 
327601 	 17.5147502 
327701 	 18.0914042 
327801 	 18.7161752 
327901 	 19.0896102 
328001 	 18.8654932 
328101 	 18.1313132 
328201 	 16.0855802 
328301 	 15.8584432 
328401 	 15.8455112 
328501 	 15.8636262 
328601 	 15.8853032 
328701 	 15.4320772 
328801 	 15.0398362 
328901 	 14.2739612 
329001 	 13.5585352 
329101 	 13.2213442 
329201 	 13.1625952 
329301 	 13.0241502 
329401 	 12.8333012 
329501 	 12.6518632 
329601 	 12.4357072 
329701 	 12.2733042 
329801 	 12.1654082 
329901 	 12.1355572 
330001 	 12.1131612 
330101 	 12.0920442 
330201 	 12.1552582 
330301 	 12.1412462 
330401 	 12.8093132 
330501 	 13.0337942 
330601 	 13.3320082 
330701 	 13.2234102 
330801 	 13.6662602 
330901 	 13.9451322 
331001 	 14.2960822 
331101 	 14.5873392 
331201 	 14.8282572 
331301 	 15.0030682 
331401 	 15.1105902 
331501 	 15.4600392 
331601 	 15.7554952 
331701 	 15.8060332 
331801 	 14.6435712 
331901 	 13.8941832 
332001 	 12.5715612 
332101 	 11.5901932 
332201 	 11.1932202 
332301 	 10.8427542 
332401 	 10.3486402 
332501 	 9.6251252 
332601 	 8.8967642 
332701 	 7.9490722 
332801 	 7.0072802 
332901 	 6.2463862 
333001 	 5.2195402 
333101 	 4.4068822 
333201 	 3.6547272 
333301 	 3.0971822 
333401 	 2.5003812 
333501 	 1.9835532 
333601 	 1.6514632 
333701 	 1.3465422 
333801 	 0.9241282 
333901 	 0.6721482 
334001 	 0.4735482 
334101 	 0.3206692 
334201 	 0.1565882 
334301 	 0.0000002 
334401 	 0.0000002 
334501 	 0.0000002 
334601 	 0.0000002 
334701 	 1.4341382 
334801 	 2.5037642 
334901 	 2.4963412 
335001 	 3.2198212 
335101 	 3.9014632 
335201 	 3.8626402 
335301 	 4.4360532 
335401 	 4.9270172 
335501 	 4.9176392 
335601 	 5.3100472 
335701 	 5.4864352 
335801 	 5.5469012 
335901 	 5.9500782 
336001 	 5.9574572 
336101 	 6.3452732 
336201 	 6.6239782 
336301 	 6.6673182 
336401 	 6.9725392 
336501 	 7.2449102 
336601 	 7.2819542 
336701 	 7.2492302 
336801 	 7.1710872 
336901 	 7.0645112 
337001 	 6.9866862 
337101 	 6.9847702 
337201 	 6.9630462 
337301 	 6.9737412 
337401 	 6.9614372 
337501 	 6.8851312 
337601 	 6.8445242 
337701 	 6.8056372 
337801 	 6.7625992 
337901 	 6.6955082 
338001 	 6.6166012 
338101 	 6.6217742 
338201 	 6.7065772 
338301 	 7.0526492 
338401 	 7.4146532 
338501 	 8.0110682 
338601 	 8.4323292 
338701 	 9.8016012 
338801 	 10.3318332 
338901 	 11.0373782 
339001 	 11.7087422 
339101 	 12.0640492 
339201 	 11.7627982 
339301 	 11.3563852 
339401 	 10.7042332 
339501 	 10.1381262 
339601 	 9.0736512 
339701 	 7.8191122 
339801 	 6.8298192 
339901 	 6.8382012 
340001 	 6.1503772 
340101 	 6.0463262 
340201 	 6.2926832 
340301 	 5.6144512 
340401 	 4.7087792 
340501 	 4.4535762 
340601 	 4.4248392 
340701 	 4.2711212 
340801 	 4.2656032 
340901 	 4.0690052 
341001 	 3.7866042 
341101 	 3.5394312 
341201 	 3.3675992 
341301 	 3.1759602 
341401 	 2.8177622 
341501 	 2.6571332 
341601 	 2.5816732 
341701 	 2.4097562 
341801 	 2.3479112 
341901 	 2.2780592 
342001 	 2.3980972 
342101 	 2.4447292 
342201 	 2.3665572 
342301 	 2.2952302 
342401 	 2.1752522 
342501 	 2.0257362 
342601 	 1.9069982 
342701 	 2.1451442 
342801 	 2.0736622 
342901 	 2.7266332 
343001 	 3.3776292 
343101 	 3.5890642 
343201 	 3.7891312 
343301 	 3.5901532 
343401 	 3.3059532 
343501 	 3.0417112 
343601 	 2.8738042 
343701 	 2.7966742 
343801 	 2.7354802 
343901 	 2.5578102 
344001 	 2.5023312 
344101 	 2.6279182 
344201 	 3.1977052 
344301 	 4.5731302 
344401 	 4.9217972 
344501 	 5.9214662 
344601 	 6.2609752 
344701 	 6.6561612 
344801 	 6.7577312 
344901 	 6.6857882 
345001 	 6.7927622 
345101 	 6.7290012 
345201 	 6.8380992 
345301 	 6.9772322 
345401 	 6.9948902 
345501 	 6.9963682 
345601 	 6.9019782 
345701 	 6.8605422 
345801 	 6.7220442 
345901 	 6.2472932 
346001 	 5.7195382 
346101 	 5.1641382 
346201 	 4.5763602 
346301 	 3.8239262 
346401 	 3.5293852 
346501 	 4.1280222 
346601 	 4.1520452 
346701 	 5.8045422 
346801 	 7.0833912 
346901 	 7.3398212 
347001 	 8.2592772 
347101 	 9.4235542 
347201 	 9.6627702 
347301 	 10.9308722 
347401 	 11.7940662 
347501 	 11.9914432 
347601 	 12.9639902 
347701 	 13.4437482 
347801 	 13.4256692 
347901 	 13.9069972 
348001 	 14.2446262 
348101 	 14.2046182 
348201 	 14.6158772 
348301 	 14.8654142 
348401 	 14.6074822 
348501 	 14.7651802 
348601 	 14.9436752 
348701 	 14.7523462 
348801 	 14.4396442 
348901 	 14.1297552 
349001 	 13.9305522 
349101 	 13.8395472 
349201 	 13.4417572 
349301 	 13.2050472 
349401 	 12.9871492 
349501 	 12.8184822 
349601 	 12.6567982 
349701 	 12.4534402 
349801 	 12.3648772 
349901 	 12.1983552 
350001 	 11.9788652 
350101 	 11.7813332 
350201 	 11.5642022 
350301 	 11.4256162 
350401 	 11.3709412 
350501 	 11.2292372 
350601 	 11.0900382 
350701 	 11.0086532 
350801 	 10.8473592 
350901 	 10.6617862 
351001 	 10.7658072 
351101 	 10.9327492 
351201 	 10.7392482 
351301 	 10.7551262 
351401 	 10.6209552 
351501 	 10.4574082 
351601 	 10.1155902 
351701 	 10.0068952 
351801 	 9.9186012 
351901 	 9.8106212 
352001 	 9.6745242 
352101 	 9.5035632 
352201 	 9.3167542 
352301 	 9.1041432 
352401 	 9.0191812 
352501 	 8.9186072 
352601 	 8.7995482 
352701 	 8.7240012 
352801 	 8.6384892 
352901 	 8.5646972 
353001 	 8.4845482 
353101 	 8.3958172 
353201 	 8.3386442 
353301 	 8.2968592 
353401 	 8.2494332 
353501 	 8.2088442 
353601 	 8.1471772 
353701 	 8.1149132 
353801 	 8.0574942 
353901 	 7.9229222 
354001 	 7.7508742 
354101 	 7.6620132 
354201 	 7.5347112 
354301 	 7.4465052 
354401 	 7.4190262 
354501 	 7.3638682 
354601 	 7.3155632 
354701 	 7.3137932 
354801 	 7.2564662 
354901 	 7.2360562 
355001 	 7.1967962 
355101 	 7.1574852 
355201 	 7.0497462 
355301 	 6.9916812 
355401 	 6.8980202 
355501 	 4.2401072 
355601 	 1.7621032 
355701 	 0.0239352 
355801 	 0.0000002 
355901 	 0.0000002 
356001 	 0.0000002 
356101 	 0.0000002 
356201 	 0.0000002 
356301 	 0.0000002 
356401 	 0.0000002 
356501 	 0.0000002 
356601 	 0.0000002 
356701 	 0.0000002 
356801 	 0.0000002 
356901 	 0.0000002 
357001 	 0.0000002 
357101 	 0.0000002 
357201 	 0.0000002 
357301 	 0.0000002 
357401 	 0.0000002 
357501 	 0.0000002 
357601 	 0.0000002 
357701 	 0.0000002 
357801 	 0.0000002 
357901 	 0.0000002 
358001 	 0.0000002 
358101 	 0.0000002 
358201 	 0.0000002 
358301 	 0.0000002 
358401 	 0.0000002 
358501 	 0.0000002 
358601 	 0.0000002 
358701 	 0.0000002 
358801 	 0.0000002 
358901 	 0.0000002 
359001 	 0.0000002 
359101 	 0.0000002 
359201 	 0.0000002 
359301 	 0.0000002 
359401 	 0.0000002 
359501 	 0.0000002 
359601 	 0.0000002 
359701 	 0.0000002 
359801 	 0.0000002 
359901 	 0.0000002 
360001 	 0.0000002 
360101 	 0.0000002 
360201 	 0.0000002 
360301 	 0.0000002 
360401 	 0.0000002 
360501 	 0.0000002 
360601 	 0.0000002 
360701 	 0.0000002 
360801 	 0.0000002 
360901 	 0.0000002 
361001 	 0.0000002 
361101 	 0.0000002 
361201 	 0.0000002 
361301 	 0.0000002 
361401 	 0.0000002 
361501 	 0.3937172 
361601 	 1.1388402 
361701 	 9.7474392 
361801 	 16.1115952 
361901 	 16.3629892 
362001 	 15.9847112 
362101 	 16.9675942 
362201 	 17.7384802 
362301 	 18.0909892 
362401 	 18.9307272 
362501 	 19.9204622 
362601 	 20.6123062 
362701 	 20.7740612 
362801 	 21.0853002 
362901 	 21.6405492 
363001 	 22.1472232 
363101 	 22.3366682 
363201 	 22.5492902 
363301 	 22.5122802 
363401 	 22.2852002 
363501 	 22.3138642 
363601 	 22.1762572 
363701 	 21.5119892 
363801 	 20.6475042 
363901 	 20.1836252 
364001 	 19.4770662 
364101 	 18.6625622 
364201 	 18.2190962 
364301 	 18.0591932 
364401 	 18.0841782 
364501 	 18.0989972 
364601 	 17.9349162 
364701 	 17.8456512 
364801 	 17.8447332 
364901 	 17.6127652 
365001 	 17.6344222 
365101 	 17.7649002 
365201 	 17.7509842 
365301 	 17.8783862 
365401 	 17.9617642 
365501 	 18.3423352 
365601 	 18.7254902 
365701 	 19.0927882 
365801 	 19.4284572 
365901 	 19.7811502 
366001 	 20.1359132 
366101 	 20.6182982 
366201 	 20.8352922 
366301 	 21.3689912 
366401 	 21.8655252 
366501 	 22.2409162 
366601 	 22.5656342 
366701 	 22.7845022 
366801 	 22.9279852 
366901 	 22.9725402 
367001 	 22.9205702 
367101 	 22.8286602 
367201 	 22.6863302 
367301 	 22.3842852 
367401 	 22.0524002 
367501 	 21.7391472 
367601 	 21.3538182 
367701 	 21.0727892 
367801 	 20.7763722 
367901 	 20.1209902 
368001 	 19.1813822 
368101 	 18.6093682 
368201 	 18.1742492 
368301 	 17.7527082 
368401 	 17.4280812 
368501 	 17.0860202 
368601 	 15.3268552 
368701 	 12.8094642 
368801 	 11.2653482 
368901 	 10.0155292 
369001 	 8.8302052 
369101 	 7.7376252 
369201 	 6.6983212 
369301 	 5.8610222 
369401 	 5.0703552 
369501 	 4.3777272 
369601 	 3.8012622 
369701 	 3.5550992 
369801 	 3.5621392 
369901 	 3.6043302 
370001 	 3.6799172 
370101 	 3.7970032 
370201 	 3.9643802 
370301 	 4.2295352 
370401 	 4.5803402 
370501 	 5.0005822 
370601 	 5.4201382 
370701 	 5.8472512 
370801 	 6.2713222 
370901 	 6.7109442 
371001 	 7.1178852 
371101 	 7.5534162 
371201 	 8.0090332 
371301 	 7.9338612 
371401 	 8.0314792 
371501 	 8.2018292 
371601 	 7.9936122 
371701 	 6.2186182 
371801 	 4.3066172 
371901 	 2.8569812 
372001 	 2.0813542 
372101 	 1.5406752 
372201 	 1.1279842 
372301 	 1.2353412 
372401 	 1.6596152 
372501 	 2.2791062 
372601 	 2.9597452 
372701 	 3.2863302 
372801 	 3.4903372 
372901 	 3.5259022 
373001 	 3.5500212 
373101 	 3.5640862 
373201 	 3.5866932 
373301 	 3.5941352 
373401 	 3.6013442 
373501 	 3.6104452 
373601 	 3.6098722 
373701 	 3.6037572 
373801 	 3.5995562 
373901 	 3.5910762 
374001 	 4.0101072 
374101 	 4.0981002 
374201 	 4.1252742 
374301 	 4.1565112 
374401 	 4.2083702 
374501 	 4.2741212 
374601 	 4.3447622 
374701 	 4.3882202 
374801 	 4.4381702 
374901 	 3.9217372 
375001 	 4.0635052 
375101 	 4.8110902 
375201 	 5.4288972 
375301 	 4.6815092 
375401 	 4.6383722 
375501 	 3.9063612 
375601 	 3.3240182 
375701 	 2.0337932 
375801 	 1.6938012 
375901 	 1.6479242 
376001 	 1.5176812 
376101 	 1.1209782 
376201 	 1.2096552 
376301 	 1.4722032 
376401 	 1.4121102 
376501 	 2.6327452 
376601 	 3.5408392 
376701 	 4.0195052 
376801 	 4.4454132 
376901 	 5.0382042 
377001 	 5.4426912 
377101 	 5.7596762 
377201 	 6.4119552 
377301 	 6.9271312 
377401 	 7.1096272 
377501 	 7.5440922 
377601 	 7.9335182 
377701 	 8.1152452 
377801 	 8.6028182 
377901 	 8.8532922 
378001 	 9.0834162 
378101 	 9.5351792 
378201 	 9.5835372 
378301 	 9.9996392 
378401 	 10.2047212 
378501 	 10.2182122 
378601 	 10.5334472 
378701 	 10.7671622 
378801 	 10.8223552 
378901 	 11.0729022 
379001 	 10.9010002 
379101 	 11.1578192 
379201 	 11.4169902 
379301 	 11.4262822 
379401 	 11.4353102 
379501 	 10.1827082 
379601 	 9.8861222 
379701 	 9.7679662 
379801 	 9.7332702 
379901 	 9.7122232 
380001 	 9.6827652 
380101 	 9.5655692 
380201 	 9.4870942 
380301 	 9.4244822 
380401 	 9.4434282 
380501 	 9.4721642 
380601 	 9.4395412 
380701 	 9.4294652 
380801 	 9.4273872 
380901 	 9.4379572 
381001 	 9.5048552 
381101 	 9.0778632 
381201 	 8.8854782 
381301 	 8.7699542 
381401 	 8.7077062 
381501 	 8.6049192 
381601 	 8.6624032 
381701 	 8.5689292 
381801 	 8.8393702 
381901 	 8.6763792 
382001 	 8.9409412 
382101 	 8.9970592 
382201 	 8.6162752 
382301 	 8.5680012 
382401 	 8.4587502 
382501 	 7.1694032 
382601 	 6.9388062 
382701 	 6.7299152 
382801 	 6.1500482 
382901 	 6.3677522 
383001 	 6.0026102 
383101 	 5.9257502 
383201 	 5.8865332 
383301 	 5.2843162 
383401 	 4.4384372 
383501 	 2.7768162 
383601 	 0.7630492 
383701 	 0.0000002 
383801 	 0.0000002 
383901 	 0.0000002 


==> fig/plots_20dB/single/DeepAdaptive_AEC_model_8_LogMSE_LogMSEMS_ERNST_cluster_ern_CL_VCTKem_16_1080_1_full_fin_SER0_SNR0_BB_EoT.txt <==
    01 	 0.0000002 
   101 	 0.0000002 
   201 	 0.0000002 
   301 	 0.0000002 
   401 	 0.0000002 
   501 	 0.0000002 
   601 	 0.0000002 
   701 	 0.0000002 
   801 	 0.0000002 
   901 	 0.0000002 
  1001 	 0.0000002 
  1101 	 0.0000002 
  1201 	 0.0000002 
  1301 	 0.0000002 
  1401 	 0.0000002 
  1501 	 0.0000002 
  1601 	 0.0000002 
  1701 	 0.0000002 
  1801 	 0.0000002 
  1901 	 0.0000002 
  2001 	 0.0000002 
  2101 	 0.0000002 
  2201 	 0.0000002 
  2301 	 0.0000002 
  2401 	 0.0000002 
  2501 	 0.0000002 
  2601 	 3.2257262 
  2701 	 3.9780892 
  2801 	 7.8911332 
  2901 	 10.7183722 
  3001 	 11.5046382 
  3101 	 14.0277842 
  3201 	 15.5191682 
  3301 	 16.4583882 
  3401 	 17.8750102 
  3501 	 17.8784672 
  3601 	 18.6400162 
  3701 	 19.0812372 
  3801 	 18.9475862 
  3901 	 19.4844942 
  4001 	 19.4763602 
  4101 	 19.4182342 
  4201 	 19.5723122 
  4301 	 19.4815332 
  4401 	 19.1188292 
  4501 	 18.7079972 
  4601 	 18.4748522 
  4701 	 18.2663012 
  4801 	 17.7903022 
  4901 	 16.9504662 
  5001 	 16.1332862 
  5101 	 15.2903462 
  5201 	 14.6465272 
  5301 	 14.1423422 
  5401 	 14.0168542 
  5501 	 13.7976472 
  5601 	 14.1091782 
  5701 	 14.1668032 
  5801 	 14.6870062 
  5901 	 18.6301952 
  6001 	 20.6218622 
  6101 	 22.3246122 
  6201 	 23.7443112 
  6301 	 24.3263002 
  6401 	 25.7077742 
  6501 	 26.5801322 
  6601 	 27.4823492 
  6701 	 27.9798772 
  6801 	 28.4573832 
  6901 	 28.7565592 
  7001 	 28.8805572 
  7101 	 29.1831802 
  7201 	 29.6168802 
  7301 	 29.6585672 
  7401 	 29.5855152 
  7501 	 29.6572312 
  7601 	 29.6997652 
  7701 	 29.7901932 
  7801 	 29.7640012 
  7901 	 29.6445812 
  8001 	 29.5573292 
  8101 	 29.2564552 
  8201 	 28.8220702 
  8301 	 28.6433442 
  8401 	 28.2251552 
  8501 	 27.8725222 
  8601 	 27.6284652 
  8701 	 27.5466472 
  8801 	 27.1758972 
  8901 	 26.8828652 
  9001 	 26.5310722 
  9101 	 25.8188262 
  9201 	 25.3842152 
  9301 	 24.4550682 
  9401 	 23.8741592 
  9501 	 23.3350672 
  9601 	 22.8977412 
  9701 	 22.6747302 
  9801 	 22.6418512 
  9901 	 21.3281102 
 10001 	 21.2011032 
 10101 	 21.2876632 
 10201 	 21.4440152 
 10301 	 21.3348592 
 10401 	 21.5547092 
 10501 	 21.2665212 
 10601 	 21.0373082 
 10701 	 20.9642422 
 10801 	 21.0213182 
 10901 	 21.3579832 
 11001 	 22.1357072 
 11101 	 22.9253652 
 11201 	 23.4941922 
 11301 	 23.7673122 
 11401 	 24.2644622 
 11501 	 24.9134402 
 11601 	 25.9397102 
 11701 	 26.7401892 
 11801 	 27.5235012 
 11901 	 27.9385482 
 12001 	 27.9592172 
 12101 	 28.2177322 
 12201 	 28.5719082 
 12301 	 28.7823242 
 12401 	 28.7910022 
 12501 	 28.7699452 
 12601 	 28.5920342 
 12701 	 28.3839312 
 12801 	 28.1544152 
 12901 	 27.3850502 
 13001 	 26.6582612 
 13101 	 25.4323412 
 13201 	 24.4988652 
 13301 	 23.6439322 
 13401 	 22.3313482 
 13501 	 20.7075702 
 13601 	 19.2549012 
 13701 	 18.5339162 
 13801 	 18.0082812 
 13901 	 17.3572462 
 14001 	 16.8878922 
 14101 	 16.6338112 
 14201 	 16.4006272 
 14301 	 16.1644292 
 14401 	 15.8941972 
 14501 	 15.7876612 
 14601 	 15.8510432 
 14701 	 16.0651442 
 14801 	 16.3819382 
 14901 	 17.1164112 
 15001 	 17.9145642 
 15101 	 18.4521142 
 15201 	 18.7075732 
 15301 	 18.9430632 
 15401 	 18.9329312 
 15501 	 18.9073862 
 15601 	 18.8285592 
 15701 	 18.7473372 
 15801 	 18.7750072 
 15901 	 18.7080582 
 16001 	 18.7031842 
 16101 	 18.7245682 
 16201 	 18.8858332 
 16301 	 19.0844972 
 16401 	 19.1629412 
 16501 	 19.2375382 
 16601 	 19.3570282 
 16701 	 19.3559922 
 16801 	 19.2083532 
 16901 	 19.2033602 
 17001 	 19.1760052 
 17101 	 18.9196132 
 17201 	 18.6265232 
 17301 	 18.3152822 
 17401 	 18.0792042 
 17501 	 17.9549442 
 17601 	 17.8633652 
 17701 	 17.7504292 
 17801 	 17.5054232 
 17901 	 17.1721792 
 18001 	 16.9997642 
 18101 	 16.8119792 
 18201 	 16.6874462 
 18301 	 16.7117172 
 18401 	 16.7700422 
 18501 	 17.6457032 
 18601 	 18.9096712 
 18701 	 19.7323352 
 18801 	 21.4578022 
 18901 	 22.3751042 
 19001 	 23.1000012 
 19101 	 23.8043462 
 19201 	 24.3214222 
 19301 	 25.0356332 
 19401 	 26.0089462 
 19501 	 26.3646572 
 19601 	 27.2232682 
 19701 	 27.8705812 
 19801 	 28.4590602 
 19901 	 28.4572672 
 20001 	 28.9400542 
 20101 	 29.3718952 
 20201 	 29.4657672 
 20301 	 30.2101872 
 20401 	 30.5080972 
 20501 	 30.7414472 
 20601 	 31.0020922 
 20701 	 31.1136212 
 20801 	 30.6980872 
 20901 	 30.6381122 
 21001 	 30.7050702 
 21101 	 30.5439392 
 21201 	 30.2168252 
 21301 	 30.0544762 
 21401 	 30.0207632 
 21501 	 30.0012502 
 21601 	 29.9326812 
 21701 	 28.7683852 
 21801 	 27.0973372 
 21901 	 26.3165112 
 22001 	 25.9318372 
 22101 	 25.6468272 
 22201 	 25.4138552 
 22301 	 24.9852072 
 22401 	 22.8009362 
 22501 	 21.4831012 
 22601 	 21.0489932 
 22701 	 20.6723642 
 22801 	 20.0032072 
 22901 	 19.1672412 
 23001 	 18.9800222 
 23101 	 18.5349232 
 23201 	 17.9229952 
 23301 	 17.5155852 
 23401 	 17.1335022 
 23501 	 16.7199702 
 23601 	 16.4562652 
 23701 	 16.2472312 
 23801 	 16.0080992 
 23901 	 15.5445492 
 24001 	 15.1992092 
 24101 	 15.1060022 
 24201 	 14.9607402 
 24301 	 14.8320002 
 24401 	 14.7146432 
 24501 	 14.6149472 
 24601 	 14.5437172 
 24701 	 14.4094572 
 24801 	 14.2444082 
 24901 	 14.1835992 
 25001 	 14.1171852 
 25101 	 13.9797332 
 25201 	 13.9348022 
 25301 	 13.9041962 
 25401 	 13.8468612 
 25501 	 13.7699862 
 25601 	 13.7527632 
 25701 	 13.7318372 
 25801 	 13.7043102 
 25901 	 13.6694342 
 26001 	 13.6076612 
 26101 	 13.5602332 
 26201 	 13.5189582 
 26301 	 13.4871502 
 26401 	 13.4577042 
 26501 	 13.3914162 
 26601 	 13.3282032 
 26701 	 13.2580152 
 26801 	 13.2097452 
 26901 	 13.1617752 
 27001 	 13.1010602 
 27101 	 13.0541642 
 27201 	 12.9504792 
 27301 	 12.8261222 
 27401 	 12.3739072 
 27501 	 11.8735442 
 27601 	 11.7834652 
 27701 	 11.4473872 
 27801 	 11.3813162 
 27901 	 11.2552622 
 28001 	 11.1647362 
 28101 	 11.0253392 
 28201 	 10.9169252 
 28301 	 10.8378652 
 28401 	 10.7364312 
 28501 	 10.6100182 
 28601 	 10.4905492 
 28701 	 10.2884962 
 28801 	 10.0666282 
 28901 	 9.8339552 
 29001 	 9.6537082 
 29101 	 9.3601172 
 29201 	 9.2299132 
 29301 	 9.1543962 
 29401 	 8.8594152 
 29501 	 8.7220272 
 29601 	 8.2544492 
 29701 	 8.0723152 
 29801 	 7.9882852 
 29901 	 7.6264362 
 30001 	 7.4004272 
 30101 	 7.2542352 
 30201 	 6.8384662 
 30301 	 6.3863112 
 30401 	 6.1543192 
 30501 	 5.9937692 
 30601 	 4.7767052 
 30701 	 3.5714142 
 30801 	 2.8979962 
 30901 	 2.8141962 
 31001 	 2.4775842 
 31101 	 2.2928982 
 31201 	 2.2593422 
 31301 	 2.0249202 
 31401 	 1.8722752 
 31501 	 1.7847882 
 31601 	 1.7693992 
 31701 	 1.5883532 
 31801 	 1.3679682 
 31901 	 1.2058592 
 32001 	 0.9615102 
 32101 	 0.6375272 
 32201 	 0.0000002 
 32301 	 0.0000002 
 32401 	 0.0000002 
 32501 	 0.0000002 
 32601 	 0.0000002 
 32701 	 0.0000002 
 32801 	 0.0000002 
 32901 	 0.0000002 
 33001 	 0.0000002 
 33101 	 0.0000002 
 33201 	 0.0000002 
 33301 	 0.0000002 
 33401 	 0.0000002 
 33501 	 0.0000002 
 33601 	 0.0000002 
 33701 	 0.0000002 
 33801 	 0.0000002 
 33901 	 0.0000002 
 34001 	 0.0000002 
 34101 	 0.0000002 
 34201 	 0.0000002 
 34301 	 0.0000002 
 34401 	 0.0000002 
 34501 	 0.0000002 
 34601 	 0.0000002 
 34701 	 0.0000002 
 34801 	 0.0000002 
 34901 	 0.0000002 
 35001 	 0.0000002 
 35101 	 0.0000002 
 35201 	 0.0000002 
 35301 	 0.0000002 
 35401 	 0.0000002 
 35501 	 0.0000002 
 35601 	 0.0000002 
 35701 	 0.0000002 
 35801 	 0.0000002 
 35901 	 0.0000002 
 36001 	 0.0000002 
 36101 	 0.0000002 
 36201 	 0.0000002 
 36301 	 0.0000002 
 36401 	 0.0000002 
 36501 	 0.0000002 
 36601 	 0.0000002 
 36701 	 0.0000002 
 36801 	 0.0000002 
 36901 	 0.0000002 
 37001 	 0.0000002 
 37101 	 0.0000002 
 37201 	 0.0000002 
 37301 	 0.0000002 
 37401 	 0.0000002 
 37501 	 0.0000002 
 37601 	 0.0000002 
 37701 	 0.0000002 
 37801 	 0.0000002 
 37901 	 0.0000002 
 38001 	 0.0000002 
 38101 	 0.0000002 
 38201 	 0.0000002 
 38301 	 0.0000002 
 38401 	 1.0265672 
 38501 	 7.7118542 
 38601 	 8.4614382 
 38701 	 12.0352252 
 38801 	 13.1244242 
 38901 	 13.2877652 
 39001 	 13.3941462 
 39101 	 14.0197892 
 39201 	 13.9490482 
 39301 	 14.7044852 
 39401 	 15.8869772 
 39501 	 17.0136882 
 39601 	 17.7014502 
 39701 	 18.2783482 
 39801 	 19.0978572 
 39901 	 20.1573262 
 40001 	 20.8242742 
 40101 	 21.5519852 
 40201 	 22.0300582 
 40301 	 22.7547792 
 40401 	 23.6337482 
 40501 	 24.3077042 
 40601 	 24.4260692 
 40701 	 24.3021852 
 40801 	 24.0034232 
 40901 	 24.2057812 
 41001 	 24.6483102 
 41101 	 25.2944842 
 41201 	 26.1391972 
 41301 	 26.2274902 
 41401 	 26.7102332 
 41501 	 27.5972482 
 41601 	 27.6326462 
 41701 	 27.6408502 
 41801 	 27.6121902 
 41901 	 28.1696982 
 42001 	 28.3867492 
 42101 	 28.0900532 
 42201 	 27.9272892 
 42301 	 27.8509552 
 42401 	 27.4590902 
 42501 	 27.2942392 
 42601 	 27.0403902 
 42701 	 26.7858472 
 42801 	 26.5822082 
 42901 	 26.5164752 
 43001 	 26.4257282 
 43101 	 26.6819202 
 43201 	 27.1658742 
 43301 	 27.4510912 
 43401 	 27.7878982 
 43501 	 27.9239042 
 43601 	 28.4874602 
 43701 	 28.9748652 
 43801 	 29.5248522 
 43901 	 29.9750272 
 44001 	 30.4551612 
 44101 	 30.8459202 
 44201 	 30.9162612 
 44301 	 31.0949912 
 44401 	 31.1760492 
 44501 	 30.9711872 
 44601 	 30.8935072 
 44701 	 30.8036412 
 44801 	 30.6512932 
 44901 	 30.4649632 
 45001 	 30.2482922 
 45101 	 29.0434422 
 45201 	 27.1384312 
 45301 	 25.8381402 
 45401 	 24.9579242 
 45501 	 24.7221932 
 45601 	 24.6008782 
 45701 	 24.1509412 
 45801 	 22.1105442 
 45901 	 21.2222302 
 46001 	 20.6352642 
 46101 	 20.4675122 
 46201 	 20.4238702 
 46301 	 20.3012922 
 46401 	 19.9381932 
 46501 	 19.6219112 
 46601 	 19.5326502 
 46701 	 19.4602572 
 46801 	 19.3472522 
 46901 	 19.3836292 
 47001 	 19.4458262 
 47101 	 19.3967192 
 47201 	 19.2865892 
 47301 	 19.1656842 
 47401 	 18.9673272 
 47501 	 18.9320692 
 47601 	 18.7097262 
 47701 	 18.4847112 
 47801 	 18.3116812 
 47901 	 17.9152542 
 48001 	 17.5897262 
 48101 	 17.4330082 
 48201 	 17.1889882 
 48301 	 17.0815682 
 48401 	 16.9896272 
 48501 	 17.6396032 
 48601 	 18.4768672 
 48701 	 18.7926702 
 48801 	 20.7818242 
 48901 	 21.2761422 
 49001 	 22.4765372 
 49101 	 23.0429662 
 49201 	 23.0512872 
 49301 	 23.0772982 
 49401 	 22.8744372 
 49501 	 22.5331312 
 49601 	 21.8675872 
 49701 	 21.3314452 
 49801 	 20.7310262 
 49901 	 20.1136152 
 50001 	 19.7212492 
 50101 	 19.0387372 
 50201 	 18.5602882 
 50301 	 18.3250902 
 50401 	 18.1443822 
 50501 	 17.8797252 
 50601 	 17.5257802 
 50701 	 17.2008312 
 50801 	 17.0196972 
 50901 	 16.5749372 
 51001 	 16.3918122 
 51101 	 16.1570692 
 51201 	 15.8345762 
 51301 	 15.3475382 
 51401 	 14.8637542 
 51501 	 14.7053372 
 51601 	 14.5991252 
 51701 	 15.3546872 
 51801 	 16.0203342 
 51901 	 18.4719742 
 52001 	 21.0216362 
 52101 	 22.6086632 
 52201 	 23.1168942 
 52301 	 25.1662302 
 52401 	 26.2850002 
 52501 	 27.1388032 
 52601 	 27.4557392 
 52701 	 28.2061512 
 52801 	 29.0638452 
 52901 	 29.0084182 
 53001 	 29.5957822 
 53101 	 30.1152052 
 53201 	 30.1903122 
 53301 	 30.3706982 
 53401 	 30.5561692 
 53501 	 30.6886692 
 53601 	 30.6388542 
 53701 	 30.7798902 
 53801 	 31.1446252 
 53901 	 31.6830762 
 54001 	 31.7801562 
 54101 	 31.9488332 
 54201 	 31.8742182 
 54301 	 31.9689832 
 54401 	 32.0533872 
 54501 	 32.1418212 
 54601 	 32.1034502 
 54701 	 31.4665082 
 54801 	 31.3808742 
 54901 	 31.1393612 
 55001 	 31.0832852 
 55101 	 30.9865262 
 55201 	 30.2910712 
 55301 	 29.8339722 
 55401 	 29.4437132 
 55501 	 29.2977362 
 55601 	 29.2549752 
 55701 	 29.0185392 
 55801 	 28.2467492 
 55901 	 28.4651452 
 56001 	 28.8660312 
 56101 	 29.1020312 
 56201 	 29.6466662 
 56301 	 30.5486152 
 56401 	 30.5425942 
 56501 	 31.5148362 
 56601 	 32.0182042 
 56701 	 32.2531562 
 56801 	 32.5378332 
 56901 	 32.9997662 
 57001 	 33.4436932 
 57101 	 33.0710892 
 57201 	 33.3524752 
 57301 	 33.5317372 
 57401 	 33.3865482 
 57501 	 33.6585422 
 57601 	 33.7366202 
 57701 	 33.6633572 
 57801 	 33.8852202 
 57901 	 34.0308852 
 58001 	 33.8286082 
 58101 	 33.8945692 
 58201 	 33.5809822 
 58301 	 33.4557682 
 58401 	 32.7265052 
 58501 	 32.5631072 
 58601 	 32.0836582 
 58701 	 31.8318082 
 58801 	 31.0298662 
 58901 	 30.1971322 
 59001 	 29.0817672 
 59101 	 28.2882372 
 59201 	 26.7284672 
 59301 	 24.7970382 
 59401 	 23.3838242 
 59501 	 22.2008622 
 59601 	 21.0823222 
 59701 	 20.4269682 
 59801 	 19.7166612 
 59901 	 19.2392822 
 60001 	 18.9510312 
 60101 	 18.6632662 
 60201 	 18.4094262 
 60301 	 18.2404362 
 60401 	 18.0556302 
 60501 	 17.7882212 
 60601 	 17.6565862 
 60701 	 17.6642942 
 60801 	 17.6982662 
 60901 	 18.0373582 
 61001 	 18.2765952 
 61101 	 18.3942822 
 61201 	 18.4809222 
 61301 	 18.3929482 
 61401 	 18.3590222 
 61501 	 18.3149562 
 61601 	 18.2279172 
 61701 	 18.2630242 
 61801 	 18.2584802 
 61901 	 18.8713772 
 62001 	 19.5554012 
 62101 	 20.0093652 
 62201 	 20.4875792 
 62301 	 21.4662332 
 62401 	 22.0718272 
 62501 	 22.4796322 
 62601 	 22.8108422 
 62701 	 23.0968212 
 62801 	 23.2362442 
 62901 	 23.7246692 
 63001 	 24.0769082 
 63101 	 24.1068462 
 63201 	 24.4368942 
 63301 	 24.8242472 
 63401 	 24.8608042 
 63501 	 25.3943602 
 63601 	 25.7539242 
 63701 	 25.6047982 
 63801 	 26.1498552 
 63901 	 26.6017842 
 64001 	 26.6648522 
 64101 	 27.0081282 
 64201 	 27.4428432 
 64301 	 27.7581562 
 64401 	 28.5324552 
 64501 	 29.2145722 
 64601 	 29.7014432 
 64701 	 30.1263532 
 64801 	 30.6379372 
 64901 	 30.5645342 
 65001 	 30.7584182 
 65101 	 30.9486222 
 65201 	 30.9359612 
 65301 	 31.0099262 
 65401 	 31.2242522 
 65501 	 31.2143232 
 65601 	 31.3709942 
 65701 	 31.1349832 
 65801 	 31.0078962 
 65901 	 30.6325972 
 66001 	 30.4572252 
 66101 	 30.2188472 
 66201 	 29.9991942 
 66301 	 29.7350352 
 66401 	 29.2671382 
 66501 	 28.3129322 
 66601 	 28.1007062 
 66701 	 27.8182792 
 66801 	 27.4321142 
 66901 	 27.3164692 
 67001 	 26.8428562 
 67101 	 26.8569952 
 67201 	 26.6256532 
 67301 	 26.4937492 
 67401 	 26.1605472 
 67501 	 26.0080692 
 67601 	 25.4858432 
 67701 	 24.8933302 
 67801 	 24.4276122 
 67901 	 24.0731732 
 68001 	 23.7092562 
 68101 	 23.2272232 
 68201 	 22.5839332 
 68301 	 21.7130732 
 68401 	 21.0505012 
 68501 	 20.5662032 
 68601 	 20.1156182 
 68701 	 19.3270302 
 68801 	 18.8002202 
 68901 	 18.2516582 
 69001 	 17.7524052 
 69101 	 17.3972712 
 69201 	 16.9980772 
 69301 	 16.7194732 
 69401 	 16.5288782 
 69501 	 16.4203512 
 69601 	 16.0275422 
 69701 	 15.8020112 
 69801 	 15.5983002 
 69901 	 15.5159722 
 70001 	 15.4003902 
 70101 	 15.3584962 
 70201 	 15.8479142 
 70301 	 16.9056472 
 70401 	 17.4530852 
 70501 	 18.8317242 
 70601 	 19.8447212 
 70701 	 21.5934542 
 70801 	 22.7153632 
 70901 	 24.4783712 
 71001 	 25.8674312 
 71101 	 26.4106312 
 71201 	 27.7822992 
 71301 	 28.1851722 
 71401 	 28.3015062 
 71501 	 29.2129912 
 71601 	 29.3736812 
 71701 	 29.6026962 
 71801 	 29.9826772 
 71901 	 30.2375242 
 72001 	 30.4089922 
 72101 	 30.8391962 
 72201 	 31.1614932 
 72301 	 31.3869792 
 72401 	 31.6095842 
 72501 	 31.1778252 
 72601 	 31.2823582 
 72701 	 31.4742032 
 72801 	 31.6266352 
 72901 	 31.6833322 
 73001 	 31.7193932 
 73101 	 31.8050942 
 73201 	 31.7051652 
 73301 	 31.7406912 
 73401 	 31.6461562 
 73501 	 31.5403472 
 73601 	 31.1191752 
 73701 	 31.1278872 
 73801 	 31.0528602 
 73901 	 31.1966702 
 74001 	 31.1057172 
 74101 	 30.8214582 
 74201 	 30.8008732 
 74301 	 30.3007432 
 74401 	 29.8544102 
 74501 	 29.7863512 
 74601 	 29.8120932 
 74701 	 30.3074412 
 74801 	 30.6524322 
 74901 	 30.6218022 
 75001 	 30.8217842 
 75101 	 30.9107282 
 75201 	 30.9408172 
 75301 	 26.2341842 
 75401 	 24.5819402 
 75501 	 24.6947652 
 75601 	 24.8169232 
 75701 	 24.8076452 
 75801 	 24.4416902 
 75901 	 24.0178372 
 76001 	 23.8029862 
 76101 	 23.7062452 
 76201 	 23.5879222 
 76301 	 23.4616572 
 76401 	 23.1945582 
 76501 	 22.6927402 
 76601 	 22.0537252 
 76701 	 21.3938432 
 76801 	 21.1244342 
 76901 	 20.6523542 
 77001 	 20.0497092 
 77101 	 19.0370642 
 77201 	 18.2445942 
 77301 	 17.9350772 
 77401 	 17.6139492 
 77501 	 17.4170282 
 77601 	 17.1347352 
 77701 	 16.6979302 
 77801 	 16.2975012 
 77901 	 15.9466902 
 78001 	 15.5706992 
 78101 	 15.4947782 
 78201 	 15.3320762 
 78301 	 15.2633972 
 78401 	 15.2125382 
 78501 	 15.1449422 
 78601 	 14.9813052 
 78701 	 14.9121462 
 78801 	 14.6837882 
 78901 	 14.4500612 
 79001 	 14.3011752 
 79101 	 14.0263522 
 79201 	 13.9418582 
 79301 	 13.8295432 
 79401 	 13.5020902 
 79501 	 13.5067852 
 79601 	 13.7259512 
 79701 	 13.7564242 
 79801 	 14.0820422 
 79901 	 14.5454652 
 80001 	 14.5099422 
 80101 	 15.0477142 
 80201 	 15.3457052 
 80301 	 15.5709102 
 80401 	 16.1206602 
 80501 	 16.2138252 
 80601 	 17.2523632 
 80701 	 18.4739742 
 80801 	 18.8607762 
 80901 	 20.1224672 
 81001 	 20.6518342 
 81101 	 21.3840642 
 81201 	 22.6228472 
 81301 	 22.7858782 
 81401 	 23.9219172 
 81501 	 24.3182882 
 81601 	 24.8052812 
 81701 	 25.4326212 
 81801 	 25.5715022 
 81901 	 26.3173722 
 82001 	 26.8328112 
 82101 	 26.7582502 
 82201 	 27.2292442 
 82301 	 27.1464122 
 82401 	 27.5520882 
 82501 	 27.7181392 
 82601 	 27.7207592 
 82701 	 27.7700622 
 82801 	 27.6262162 
 82901 	 27.1701982 
 83001 	 26.9749182 
 83101 	 26.7310112 
 83201 	 26.2215642 
 83301 	 25.2546202 
 83401 	 24.3998542 
 83501 	 23.1438532 
 83601 	 22.2845892 
 83701 	 21.5447692 
 83801 	 20.6381122 
 83901 	 19.8780462 
 84001 	 19.1189772 
 84101 	 18.2602592 
 84201 	 17.7271602 
 84301 	 17.2053752 
 84401 	 16.5711802 
 84501 	 16.1276372 
 84601 	 15.7840442 
 84701 	 15.2695972 
 84801 	 14.8838582 
 84901 	 14.5648682 
 85001 	 14.2523972 
 85101 	 13.8173932 
 85201 	 13.7073392 
 85301 	 13.6082912 
 85401 	 13.5196822 
 85501 	 13.4434752 
 85601 	 13.3954182 
 85701 	 13.3292882 
 85801 	 14.1284562 
 85901 	 15.2572142 
 86001 	 16.4530152 
 86101 	 17.5778322 
 86201 	 18.2567472 
 86301 	 19.4239912 
 86401 	 20.1923402 
 86501 	 20.8310972 
 86601 	 21.0912902 
 86701 	 21.3757232 
 86801 	 21.7537032 
 86901 	 22.0253842 
 87001 	 22.4264992 
 87101 	 22.7194672 
 87201 	 22.9950472 
 87301 	 23.3995672 
 87401 	 23.6911622 
 87501 	 23.6756252 
 87601 	 23.6955822 
 87701 	 23.4553992 
 87801 	 23.3505312 
 87901 	 23.1336062 
 88001 	 22.8853052 
 88101 	 22.6059282 
 88201 	 22.2105652 
 88301 	 21.4541862 
 88401 	 20.6919562 
 88501 	 20.0879142 
 88601 	 19.0146332 
 88701 	 18.7023932 
 88801 	 18.5659512 
 88901 	 18.5081322 
 89001 	 18.7289492 
 89101 	 18.6286972 
 89201 	 18.7253342 
 89301 	 18.5400632 
 89401 	 18.2618312 
 89501 	 17.9837322 
 89601 	 17.1328252 
 89701 	 17.0097172 
 89801 	 16.8511962 
 89901 	 16.6939632 
 90001 	 16.3913082 
 90101 	 16.2097062 
 90201 	 15.8948022 
 90301 	 15.3969712 
 90401 	 15.0567752 
 90501 	 14.5460442 
 90601 	 14.4330812 
 90701 	 14.1808792 
 90801 	 14.0034812 
 90901 	 13.7053612 
 91001 	 13.5554072 
 91101 	 13.2061142 
 91201 	 13.1003152 
 91301 	 12.8801552 
 91401 	 12.4340312 
 91501 	 12.2402702 
 91601 	 11.9723142 
 91701 	 11.6423962 
 91801 	 11.0205792 
 91901 	 10.9068372 
 92001 	 10.8091502 
 92101 	 10.5084082 
 92201 	 10.1138832 
 92301 	 9.8260122 
 92401 	 9.6004322 
 92501 	 9.5032112 
 92601 	 9.3169522 
 92701 	 9.1564202 
 92801 	 8.9451092 
 92901 	 8.8592532 
 93001 	 8.7908772 
 93101 	 8.7209262 
 93201 	 8.6481002 
 93301 	 8.5434032 
 93401 	 8.4687532 
 93501 	 8.1448102 
 93601 	 7.4111772 
 93701 	 7.2524392 
 93801 	 7.2148892 
 93901 	 7.1201852 
 94001 	 6.7340192 
 94101 	 5.7902422 
 94201 	 5.5284262 
 94301 	 5.4874332 
 94401 	 5.4588292 
 94501 	 5.3803822 
 94601 	 5.2497412 
 94701 	 5.1097582 
 94801 	 5.0187902 
 94901 	 4.7391792 
 95001 	 4.3165752 
 95101 	 4.2125732 
 95201 	 4.1492992 
 95301 	 4.0859622 
 95401 	 3.9541162 
 95501 	 3.8764332 
 95601 	 3.7988832 
 95701 	 3.7182822 
 95801 	 3.6690322 
 95901 	 3.3328922 
 96001 	 2.5150392 
 96101 	 5.4830562 
 96201 	 6.1197692 
 96301 	 6.1106042 
 96401 	 11.0401992 
 96501 	 12.0049802 
 96601 	 14.6566632 
 96701 	 16.2981082 
 96801 	 18.1385392 
 96901 	 19.2085712 
 97001 	 19.7182742 
 97101 	 20.3386712 
 97201 	 20.8665632 
 97301 	 21.0426152 
 97401 	 20.8623242 
 97501 	 20.7585392 
 97601 	 20.6235592 
 97701 	 20.5035092 
 97801 	 20.3363882 
 97901 	 20.0072982 
 98001 	 19.5593452 
 98101 	 19.7217132 
 98201 	 20.0786122 
 98301 	 21.4848482 
 98401 	 22.7148502 
 98501 	 23.5696242 
 98601 	 23.9122942 
 98701 	 24.6083482 
 98801 	 25.0127622 
 98901 	 25.4895752 
 99001 	 25.8598092 
 99101 	 26.1134922 
 99201 	 26.1736642 
 99301 	 26.1315942 
 99401 	 25.8518892 
 99501 	 25.6504632 
 99601 	 25.4648032 
 99701 	 25.0496632 
 99801 	 23.9241002 
 99901 	 22.9461442 
100001 	 21.9287152 
100101 	 21.3726952 
100201 	 20.7957422 
100301 	 20.1370372 
100401 	 19.8582052 
100501 	 19.3759322 
100601 	 19.1934902 
100701 	 18.5465612 
100801 	 18.0314892 
100901 	 17.9127002 
101001 	 17.7845212 
101101 	 17.7262342 
101201 	 17.5797642 
101301 	 18.0688872 
101401 	 18.2971242 
101501 	 19.3555862 
101601 	 21.1659112 
101701 	 22.6276122 
101801 	 23.6300382 
101901 	 24.7280172 
102001 	 25.8604452 
102101 	 26.5442802 
102201 	 26.8432752 
102301 	 27.8312082 
102401 	 28.8485782 
102501 	 29.4269302 
102601 	 29.9424932 
102701 	 30.6421182 
102801 	 31.4278492 
102901 	 31.4213152 
103001 	 32.2735672 
103101 	 32.9569512 
103201 	 33.0876772 
103301 	 33.5591432 
103401 	 34.1844122 
103501 	 34.1749922 
103601 	 34.3331902 
103701 	 34.8546132 
103801 	 35.2012422 
103901 	 35.3351972 
104001 	 35.6514412 
104101 	 35.8805922 
104201 	 35.9314792 
104301 	 35.6879842 
104401 	 35.2747332 
104501 	 34.7138772 
104601 	 34.1156012 
104701 	 33.7795282 
104801 	 33.4421132 
104901 	 33.3685602 
105001 	 33.2100292 
105101 	 33.0582342 
105201 	 32.8353142 
105301 	 32.5170802 
105401 	 32.3537912 
105501 	 32.2317352 
105601 	 32.0962932 
105701 	 31.8256472 
105801 	 31.3581592 
105901 	 30.9587402 
106001 	 30.7086712 
106101 	 30.3922742 
106201 	 30.1735252 
106301 	 30.0222612 
106401 	 29.9640572 
106501 	 29.8884612 
106601 	 29.7437122 
106701 	 29.7491302 
106801 	 29.6087112 
106901 	 29.5773962 
107001 	 29.6578542 
107101 	 29.2690412 
107201 	 29.4414962 
107301 	 29.6363072 
107401 	 29.6137332 
107501 	 29.4496602 
107601 	 29.5293982 
107701 	 29.6050192 
107801 	 29.5797862 
107901 	 29.3183022 
108001 	 29.2076062 
108101 	 28.9820812 
108201 	 28.8530532 
108301 	 28.5677442 
108401 	 28.2432972 
108501 	 27.9064222 
108601 	 27.5922472 
108701 	 27.3488432 
108801 	 27.4097532 
108901 	 27.4686802 
109001 	 27.1413702 
109101 	 26.9325912 
109201 	 26.5841752 
109301 	 26.1588532 
109401 	 25.5797422 
109501 	 24.9879022 
109601 	 24.5855252 
109701 	 24.4155332 
109801 	 24.1865092 
109901 	 23.8334912 
110001 	 23.3774012 
110101 	 23.0681382 
110201 	 22.7394972 
110301 	 22.6768592 
110401 	 22.7697432 
110501 	 22.7286942 
110601 	 22.8843122 
110701 	 22.5455062 
110801 	 22.4269892 
110901 	 22.2781882 
111001 	 21.7612672 
111101 	 21.5096062 
111201 	 21.0215412 
111301 	 20.4802962 
111401 	 20.2345492 
111501 	 19.9322162 
111601 	 19.6917902 
111701 	 18.9181702 
111801 	 18.4606282 
111901 	 17.9261952 
112001 	 17.5738852 
112101 	 17.0669932 
112201 	 16.9290342 
112301 	 16.7673272 
112401 	 16.6725352 
112501 	 16.4764852 
112601 	 16.4207922 
112701 	 16.7501192 
112801 	 17.9400472 
112901 	 19.2213422 
113001 	 19.1763162 
113101 	 20.9333482 
113201 	 22.0762542 
113301 	 22.3979832 
113401 	 23.8661162 
113501 	 25.7188662 
113601 	 26.0808852 
113701 	 26.6671452 
113801 	 27.3679012 
113901 	 27.3556252 
114001 	 27.6019662 
114101 	 27.6018802 
114201 	 26.9223602 
114301 	 26.9035222 
114401 	 26.9248662 
114501 	 26.7005382 
114601 	 26.4052202 
114701 	 26.2934832 
114801 	 26.1745042 
114901 	 25.6763502 
115001 	 25.3668002 
115101 	 24.8942972 
115201 	 23.6742722 
115301 	 23.2614852 
115401 	 23.0572462 
115501 	 22.4940772 
115601 	 22.3311582 
115701 	 21.6636632 
115801 	 21.6817392 
115901 	 21.5295912 
116001 	 21.7699912 
116101 	 22.0617212 
116201 	 22.2387912 
116301 	 22.1158732 
116401 	 22.6610392 
116501 	 22.7759302 
116601 	 22.5671012 
116701 	 22.3897002 
116801 	 22.2551312 
116901 	 21.7632632 
117001 	 21.5102792 
117101 	 20.2292192 
117201 	 15.9740082 
117301 	 15.1251732 
117401 	 14.7360102 
117501 	 14.1761502 
117601 	 13.9187142 
117701 	 13.6020372 
117801 	 13.4479872 
117901 	 12.9681552 
118001 	 12.7951422 
118101 	 12.4094972 
118201 	 11.5974992 
118301 	 11.2469312 
118401 	 10.8872772 
118501 	 10.7481822 
118601 	 10.3053302 
118701 	 9.9648732 
118801 	 10.0228522 
118901 	 9.6307122 
119001 	 9.5835822 
119101 	 9.9163672 
119201 	 10.0580902 
119301 	 11.0984212 
119401 	 12.5759212 
119501 	 14.1573842 
119601 	 15.3114472 
119701 	 16.0150242 
119801 	 17.9124242 
119901 	 19.5476152 
120001 	 20.4330172 
120101 	 21.0036622 
120201 	 21.6535982 
120301 	 21.7349822 
120401 	 22.1681342 
120501 	 22.4020312 
120601 	 22.5934242 
120701 	 22.6355362 
120801 	 22.5409522 
120901 	 22.2378552 
121001 	 22.0907872 
121101 	 21.8746992 
121201 	 21.4851432 
121301 	 21.2927762 
121401 	 21.1033992 
121501 	 20.7686612 
121601 	 20.3076222 
121701 	 20.0264532 
121801 	 19.5883472 
121901 	 19.3090282 
122001 	 18.9591042 
122101 	 18.4783552 
122201 	 17.7737292 
122301 	 16.9665792 
122401 	 15.9818332 
122501 	 15.3650362 
122601 	 15.1913672 
122701 	 15.0289972 
122801 	 14.9697402 
122901 	 15.0686102 
123001 	 15.1128252 
123101 	 15.1739212 
123201 	 15.1179842 
123301 	 14.9962602 
123401 	 14.8687282 
123501 	 14.7896012 
123601 	 14.5692842 
123701 	 14.3842792 
123801 	 14.1076702 
123901 	 13.8928472 
124001 	 13.6691972 
124101 	 13.5531722 
124201 	 13.4581802 
124301 	 13.3578282 
124401 	 13.2272022 
124501 	 13.1651452 
124601 	 13.0872412 
124701 	 13.0475212 
124801 	 12.9598742 
124901 	 12.9156692 
125001 	 12.8738572 
125101 	 12.7997202 
125201 	 12.7319372 
125301 	 12.6641382 
125401 	 12.6091062 
125501 	 12.5742632 
125601 	 12.5411122 
125701 	 12.5120602 
125801 	 12.4647902 
125901 	 12.3765402 
126001 	 12.2675442 
126101 	 12.1617802 
126201 	 12.1021532 
126301 	 11.9386232 
126401 	 11.8657382 
126501 	 11.7556682 
126601 	 11.6884882 
126701 	 11.6474622 
126801 	 11.5991732 
126901 	 11.5563602 
127001 	 11.5157612 
127101 	 11.4781712 
127201 	 11.4344522 
127301 	 11.3483982 
127401 	 11.2244512 
127501 	 11.0476122 
127601 	 11.0163072 
127701 	 10.5922272 
127801 	 9.8963932 
127901 	 9.7096372 
128001 	 9.6827322 
128101 	 9.5868462 
128201 	 9.3249132 
128301 	 8.7920152 
128401 	 8.6715102 
128501 	 8.3159482 
128601 	 8.0420892 
128701 	 7.9284162 
128801 	 7.7549952 
128901 	 6.7971642 
129001 	 6.5068552 
129101 	 6.4511212 
129201 	 6.4052162 
129301 	 6.3505002 
129401 	 6.2331362 
129501 	 5.9923762 
129601 	 5.8109222 
129701 	 5.6195372 
129801 	 5.4458512 
129901 	 5.3266572 
130001 	 4.5693432 
130101 	 4.4530002 
130201 	 4.3706152 
130301 	 4.1872062 
130401 	 4.0663962 
130501 	 3.9641112 
130601 	 3.5332212 
130701 	 3.4743992 
130801 	 3.4174712 
130901 	 3.2725502 
131001 	 2.9779832 
131101 	 2.5773802 
131201 	 2.5238502 
131301 	 2.2901682 
131401 	 2.2274812 
131501 	 1.6079902 
131601 	 0.9036542 
131701 	 0.3673672 
131801 	 0.0000002 
131901 	 0.0000002 
132001 	 0.0000002 
132101 	 0.0000002 
132201 	 0.0000002 
132301 	 0.0000002 
132401 	 0.0000002 
132501 	 0.0000002 
132601 	 0.0000002 
132701 	 0.0000002 
132801 	 0.0000002 
132901 	 0.0000002 
133001 	 0.0000002 
133101 	 0.0000002 
133201 	 0.0000002 
133301 	 0.0000002 
133401 	 0.0000002 
133501 	 0.0000002 
133601 	 0.0000002 
133701 	 0.0000002 
133801 	 0.0000002 
133901 	 0.0000002 
134001 	 0.0000002 
134101 	 0.0000002 
134201 	 0.0000002 
134301 	 0.0000002 
134401 	 0.0000002 
134501 	 0.0000002 
134601 	 0.0000002 
134701 	 0.0000002 
134801 	 0.0000002 
134901 	 0.0000002 
135001 	 0.0000002 
135101 	 0.0000002 
135201 	 0.0000002 
135301 	 0.0000002 
135401 	 0.0000002 
135501 	 0.0000002 
135601 	 0.0000002 
135701 	 0.0000002 
135801 	 0.0000002 
135901 	 0.0000002 
136001 	 0.0000002 
136101 	 0.0000002 
136201 	 0.0000002 
136301 	 0.0000002 
136401 	 0.0000002 
136501 	 0.0000002 
136601 	 0.0000002 
136701 	 0.0000002 
136801 	 0.0000002 
136901 	 0.0000002 
137001 	 0.0000002 
137101 	 0.0000002 
137201 	 0.0000002 
137301 	 0.0000002 
137401 	 0.0000002 
137501 	 0.0000002 
137601 	 0.0000002 
137701 	 0.0000002 
137801 	 0.0000002 
137901 	 0.0000002 
138001 	 0.0000002 
138101 	 0.0000002 
138201 	 0.0000002 
138301 	 0.0000002 
138401 	 0.0000002 
138501 	 0.0000002 
138601 	 0.0000002 
138701 	 0.0000002 
138801 	 0.0000002 
138901 	 0.0000002 
139001 	 0.0000002 
139101 	 0.0000002 
139201 	 0.0000002 
139301 	 0.0000002 
139401 	 0.0000002 
139501 	 0.0000002 
139601 	 0.0000002 
139701 	 0.0000002 
139801 	 0.0000002 
139901 	 0.0000002 
140001 	 0.0000002 
140101 	 0.0000002 
140201 	 0.0000002 
140301 	 0.0000002 
140401 	 0.0000002 
140501 	 0.0000002 
140601 	 0.0000002 
140701 	 0.0000002 
140801 	 0.0000002 
140901 	 0.0000002 
141001 	 0.0000002 
141101 	 0.0000002 
141201 	 0.0000002 
141301 	 0.0000002 
141401 	 0.0000002 
141501 	 0.0000002 
141601 	 0.0000002 
141701 	 0.0000002 
141801 	 0.0000002 
141901 	 0.0000002 
142001 	 0.0000002 
142101 	 0.0000002 
142201 	 0.0000002 
142301 	 0.0000002 
142401 	 0.0000002 
142501 	 0.0000002 
142601 	 0.0000002 
142701 	 0.0000002 
142801 	 0.0000002 
142901 	 0.0000002 
143001 	 0.0000002 
143101 	 0.0000002 
143201 	 0.0000002 
143301 	 0.0000002 
143401 	 0.0000002 
143501 	 0.0000002 
143601 	 0.0000002 
143701 	 0.0000002 
143801 	 0.0000002 
143901 	 0.0000002 
144001 	 0.0000002 
144101 	 0.0000002 
144201 	 0.0000002 
144301 	 0.0000002 
144401 	 0.0000002 
144501 	 0.0000002 
144601 	 0.0000002 
144701 	 0.0000002 
144801 	 0.0000002 
144901 	 0.0000002 
145001 	 0.0000002 
145101 	 0.0000002 
145201 	 0.0000002 
145301 	 0.0000002 
145401 	 0.0000002 
145501 	 0.0000002 
145601 	 0.0000002 
145701 	 0.0000002 
145801 	 0.0000002 
145901 	 0.0000002 
146001 	 0.0000002 
146101 	 0.0000002 
146201 	 0.0000002 
146301 	 0.0000002 
146401 	 0.0000002 
146501 	 0.0000002 
146601 	 0.0000002 
146701 	 0.0000002 
146801 	 0.0000002 
146901 	 0.0000002 
147001 	 0.0000002 
147101 	 0.0000002 
147201 	 0.0000002 
147301 	 0.0000002 
147401 	 0.0000002 
147501 	 0.0000002 
147601 	 0.0000002 
147701 	 0.0000002 
147801 	 0.0000002 
147901 	 0.0000002 
148001 	 0.0000002 
148101 	 0.0000002 
148201 	 0.0000002 
148301 	 0.0000002 
148401 	 0.0000002 
148501 	 0.0000002 
148601 	 0.0000002 
148701 	 0.0000002 
148801 	 0.0000002 
148901 	 0.0000002 
149001 	 0.0000002 
149101 	 0.0000002 
149201 	 0.0000002 
149301 	 0.0000002 
149401 	 0.0000002 
149501 	 0.0000002 
149601 	 0.0000002 
149701 	 0.0000002 
149801 	 0.0000002 
149901 	 0.0000002 
150001 	 0.0000002 
150101 	 0.0000002 
150201 	 0.0000002 
150301 	 0.0000002 
150401 	 0.0000002 
150501 	 0.0000002 
150601 	 0.0000002 
150701 	 0.0000002 
150801 	 0.0000002 
150901 	 0.0000002 
151001 	 0.0000002 
151101 	 0.0000002 
151201 	 0.0000002 
151301 	 0.0000002 
151401 	 0.0000002 
151501 	 0.0000002 
151601 	 0.0000002 
151701 	 0.0000002 
151801 	 0.0000002 
151901 	 0.0000002 
152001 	 0.0000002 
152101 	 0.0000002 
152201 	 0.0000002 
152301 	 0.0000002 
152401 	 0.0000002 
152501 	 0.0000002 
152601 	 0.0000002 
152701 	 0.0000002 
152801 	 0.0000002 
152901 	 0.0000002 
153001 	 0.0000002 
153101 	 0.0000002 
153201 	 0.0000002 
153301 	 0.0000002 
153401 	 0.0000002 
153501 	 0.0000002 
153601 	 0.0000002 
153701 	 0.0000002 
153801 	 0.0000002 
153901 	 0.0000002 
154001 	 0.0000002 
154101 	 0.0000002 
154201 	 0.0000002 
154301 	 0.0000002 
154401 	 0.0000002 
154501 	 0.0000002 
154601 	 0.0000002 
154701 	 0.0000002 
154801 	 0.0000002 
154901 	 0.0000002 
155001 	 0.0000002 
155101 	 0.0000002 
155201 	 0.0000002 
155301 	 0.0000002 
155401 	 0.0000002 
155501 	 0.0000002 
155601 	 0.0000002 
155701 	 0.0000002 
155801 	 0.0000002 
155901 	 0.0000002 
156001 	 0.0000002 
156101 	 0.0000002 
156201 	 0.0000002 
156301 	 0.0000002 
156401 	 0.0000002 
156501 	 0.0000002 
156601 	 0.0000002 
156701 	 0.0000002 
156801 	 0.0000002 
156901 	 0.0000002 
157001 	 0.0000002 
157101 	 0.0000002 
157201 	 0.0000002 
157301 	 0.0000002 
157401 	 0.0000002 
157501 	 0.0000002 
157601 	 0.0000002 
157701 	 0.0000002 
157801 	 0.0000002 
157901 	 0.0000002 
158001 	 0.0000002 
158101 	 0.0000002 
158201 	 0.0000002 
158301 	 0.0000002 
158401 	 0.0000002 
158501 	 0.0000002 
158601 	 0.0000002 
158701 	 0.0000002 
158801 	 0.0000002 
158901 	 0.0000002 
159001 	 0.0000002 
159101 	 0.0000002 
159201 	 0.0000002 
159301 	 0.0000002 
159401 	 0.0000002 
159501 	 0.0000002 
159601 	 0.0000002 
159701 	 0.0000002 
159801 	 0.0000002 
159901 	 0.0000002 
160001 	 0.0000002 
160101 	 0.0000002 
160201 	 0.0000002 
160301 	 0.0000002 
160401 	 0.0000002 
160501 	 0.0000002 
160601 	 0.0000002 
160701 	 0.0000002 
160801 	 0.0000002 
160901 	 0.0000002 
161001 	 0.0000002 
161101 	 0.0000002 
161201 	 0.0000002 
161301 	 0.0000002 
161401 	 0.0000002 
161501 	 0.0000002 
161601 	 0.0000002 
161701 	 0.0000002 
161801 	 0.0000002 
161901 	 0.0000002 
162001 	 0.0000002 
162101 	 0.0000002 
162201 	 0.0000002 
162301 	 0.0000002 
162401 	 0.0000002 
162501 	 0.0000002 
162601 	 0.0000002 
162701 	 0.0000002 
162801 	 0.0000002 
162901 	 0.0000002 
163001 	 0.0000002 
163101 	 0.0000002 
163201 	 0.0000002 
163301 	 0.0000002 
163401 	 0.0000002 
163501 	 0.0000002 
163601 	 0.0000002 
163701 	 0.0000002 
163801 	 0.0000002 
163901 	 0.0000002 
164001 	 0.0000002 
164101 	 0.0000002 
164201 	 0.0000002 
164301 	 0.0000002 
164401 	 0.0000002 
164501 	 0.0000002 
164601 	 0.0000002 
164701 	 0.0000002 
164801 	 0.0000002 
164901 	 0.0000002 
165001 	 0.0000002 
165101 	 0.0000002 
165201 	 0.0000002 
165301 	 0.0000002 
165401 	 0.0000002 
165501 	 0.0000002 
165601 	 0.0000002 
165701 	 0.0000002 
165801 	 0.0000002 
165901 	 0.0000002 
166001 	 0.0000002 
166101 	 0.0000002 
166201 	 0.0000002 
166301 	 0.0000002 
166401 	 0.0000002 
166501 	 0.0000002 
166601 	 0.0000002 
166701 	 0.0000002 
166801 	 0.0000002 
166901 	 0.0000002 
167001 	 0.0000002 
167101 	 0.0000002 
167201 	 0.0000002 
167301 	 0.0000002 
167401 	 0.0000002 
167501 	 0.0000002 
167601 	 0.0000002 
167701 	 0.0000002 
167801 	 0.0000002 
167901 	 0.0000002 
168001 	 0.0000002 
168101 	 0.0000002 
168201 	 0.0000002 
168301 	 0.0000002 
168401 	 0.0000002 
168501 	 0.0000002 
168601 	 0.0000002 
168701 	 0.0000002 
168801 	 0.0000002 
168901 	 0.0000002 
169001 	 0.0000002 
169101 	 0.0000002 
169201 	 0.0000002 
169301 	 0.0000002 
169401 	 0.0000002 
169501 	 0.0000002 
169601 	 0.0000002 
169701 	 0.0000002 
169801 	 0.0000002 
169901 	 0.0000002 
170001 	 0.0000002 
170101 	 0.0000002 
170201 	 0.0000002 
170301 	 0.0000002 
170401 	 0.0000002 
170501 	 0.0000002 
170601 	 0.0000002 
170701 	 0.0000002 
170801 	 0.0000002 
170901 	 0.0000002 
171001 	 0.0000002 
171101 	 0.0000002 
171201 	 0.0000002 
171301 	 0.0000002 
171401 	 0.0000002 
171501 	 0.0000002 
171601 	 0.0000002 
171701 	 0.0000002 
171801 	 0.0000002 
171901 	 0.0000002 
172001 	 0.0000002 
172101 	 0.0000002 
172201 	 0.0000002 
172301 	 0.0000002 
172401 	 0.0000002 
172501 	 0.0000002 
172601 	 0.0000002 
172701 	 0.0000002 
172801 	 0.0000002 
172901 	 0.0000002 
173001 	 0.0000002 
173101 	 0.0000002 
173201 	 0.0000002 
173301 	 0.0000002 
173401 	 0.0000002 
173501 	 0.0000002 
173601 	 0.0000002 
173701 	 0.0000002 
173801 	 0.0000002 
173901 	 0.0000002 
174001 	 0.0000002 
174101 	 0.0000002 
174201 	 0.0000002 
174301 	 0.0000002 
174401 	 0.0000002 
174501 	 0.0000002 
174601 	 0.0000002 
174701 	 0.0000002 
174801 	 0.0000002 
174901 	 0.0000002 
175001 	 0.0000002 
175101 	 0.0000002 
175201 	 0.0000002 
175301 	 0.0000002 
175401 	 0.0000002 
175501 	 0.0000002 
175601 	 0.0000002 
175701 	 0.0000002 
175801 	 0.0000002 
175901 	 0.0000002 
176001 	 0.0000002 
176101 	 0.0000002 
176201 	 0.0000002 
176301 	 0.0000002 
176401 	 0.0000002 
176501 	 0.0000002 
176601 	 0.0000002 
176701 	 0.0000002 
176801 	 0.0000002 
176901 	 0.0000002 
177001 	 0.0000002 
177101 	 0.0000002 
177201 	 0.0000002 
177301 	 0.0000002 
177401 	 0.0000002 
177501 	 0.0000002 
177601 	 0.0000002 
177701 	 0.0000002 
177801 	 0.0000002 
177901 	 0.0000002 
178001 	 0.0000002 
178101 	 0.0000002 
178201 	 0.0000002 
178301 	 0.0000002 
178401 	 0.0000002 
178501 	 0.0000002 
178601 	 0.0000002 
178701 	 0.0000002 
178801 	 0.0000002 
178901 	 0.0000002 
179001 	 0.0000002 
179101 	 0.0000002 
179201 	 0.0000002 
179301 	 0.0000002 
179401 	 0.0000002 
179501 	 0.0000002 
179601 	 0.0000002 
179701 	 0.0000002 
179801 	 0.0000002 
179901 	 0.0000002 
180001 	 0.0000002 
180101 	 0.0000002 
180201 	 0.0000002 
180301 	 0.0000002 
180401 	 0.0000002 
180501 	 0.0000002 
180601 	 0.0000002 
180701 	 0.0000002 
180801 	 0.0000002 
180901 	 0.0000002 
181001 	 0.0000002 
181101 	 0.0000002 
181201 	 0.0000002 
181301 	 0.0000002 
181401 	 0.0000002 
181501 	 0.0000002 
181601 	 0.0000002 
181701 	 0.0000002 
181801 	 0.0000002 
181901 	 0.0000002 
182001 	 0.0000002 
182101 	 0.0000002 
182201 	 0.0000002 
182301 	 0.0000002 
182401 	 0.0000002 
182501 	 0.0000002 
182601 	 0.0000002 
182701 	 0.0000002 
182801 	 0.0000002 
182901 	 0.0000002 
183001 	 0.0000002 
183101 	 0.0000002 
183201 	 0.0000002 
183301 	 0.0000002 
183401 	 0.0000002 
183501 	 0.0000002 
183601 	 0.0000002 
183701 	 0.0000002 
183801 	 0.0000002 
183901 	 0.0000002 
184001 	 0.0000002 
184101 	 0.0000002 
184201 	 0.0000002 
184301 	 0.0000002 
184401 	 0.0000002 
184501 	 0.0000002 
184601 	 0.0000002 
184701 	 0.0000002 
184801 	 0.0000002 
184901 	 0.0000002 
185001 	 0.0000002 
185101 	 0.0000002 
185201 	 0.0000002 
185301 	 0.0000002 
185401 	 0.0000002 
185501 	 0.0000002 
185601 	 0.0000002 
185701 	 0.0000002 
185801 	 0.0000002 
185901 	 0.0000002 
186001 	 0.0000002 
186101 	 0.0000002 
186201 	 0.0000002 
186301 	 0.0000002 
186401 	 0.0000002 
186501 	 0.0000002 
186601 	 0.0000002 
186701 	 0.0000002 
186801 	 0.0000002 
186901 	 0.0000002 
187001 	 0.0000002 
187101 	 0.0000002 
187201 	 0.0000002 
187301 	 0.0000002 
187401 	 0.0000002 
187501 	 0.0000002 
187601 	 0.0000002 
187701 	 0.0000002 
187801 	 0.0000002 
187901 	 0.0000002 
188001 	 0.0000002 
188101 	 0.0000002 
188201 	 0.0000002 
188301 	 0.0000002 
188401 	 0.0000002 
188501 	 0.0000002 
188601 	 0.0000002 
188701 	 0.0000002 
188801 	 0.0000002 
188901 	 0.0000002 
189001 	 0.0000002 
189101 	 0.0000002 
189201 	 0.0000002 
189301 	 0.0000002 
189401 	 0.0000002 
189501 	 0.0000002 
189601 	 0.0000002 
189701 	 0.0000002 
189801 	 0.0000002 
189901 	 0.0000002 
190001 	 0.0000002 
190101 	 0.0000002 
190201 	 0.0000002 
190301 	 0.0000002 
190401 	 0.0000002 
190501 	 0.0000002 
190601 	 0.0000002 
190701 	 0.0000002 
190801 	 0.0000002 
190901 	 0.0000002 
191001 	 0.0000002 
191101 	 0.0000002 
191201 	 0.0000002 
191301 	 0.0000002 
191401 	 0.0000002 
191501 	 0.0000002 
191601 	 0.0000002 
191701 	 0.0000002 
191801 	 0.0000002 
191901 	 0.0000002 
192001 	 0.0000002 
192101 	 0.0000002 
192201 	 0.0000002 
192301 	 0.0000002 
192401 	 0.0000002 
192501 	 0.0000002 
192601 	 0.0000002 
192701 	 0.0000002 
192801 	 0.0000002 
192901 	 0.0000002 
193001 	 0.0000002 
193101 	 0.0000002 
193201 	 0.0000002 
193301 	 0.0000002 
193401 	 0.0000002 
193501 	 0.0000002 
193601 	 0.0000002 
193701 	 0.0000002 
193801 	 0.0000002 
193901 	 0.0000002 
194001 	 0.0000002 
194101 	 0.0000002 
194201 	 0.0000002 
194301 	 0.0000002 
194401 	 0.0000002 
194501 	 0.0000002 
194601 	 0.0000002 
194701 	 0.0000002 
194801 	 0.0000002 
194901 	 0.0000002 
195001 	 0.0000002 
195101 	 0.0000002 
195201 	 0.0000002 
195301 	 0.0000002 
195401 	 0.0000002 
195501 	 0.0000002 
195601 	 0.0000002 
195701 	 0.0000002 
195801 	 0.0000002 
195901 	 0.0000002 
196001 	 0.0000002 
196101 	 0.0000002 
196201 	 0.0000002 
196301 	 0.0000002 
196401 	 0.0000002 
196501 	 0.0000002 
196601 	 0.0000002 
196701 	 0.0000002 
196801 	 0.0000002 
196901 	 0.0000002 
197001 	 0.0000002 
197101 	 0.0000002 
197201 	 0.0000002 
197301 	 0.0000002 
197401 	 0.0000002 
197501 	 0.0000002 
197601 	 0.0000002 
197701 	 0.0000002 
197801 	 0.0000002 
197901 	 0.0000002 
198001 	 0.0000002 
198101 	 0.0000002 
198201 	 0.0000002 
198301 	 0.0000002 
198401 	 0.0000002 
198501 	 0.0000002 
198601 	 0.0000002 
198701 	 0.0000002 
198801 	 0.0000002 
198901 	 0.0000002 
199001 	 0.0000002 
199101 	 0.0000002 
199201 	 0.0000002 
199301 	 0.0000002 
199401 	 0.0000002 
199501 	 0.0000002 
199601 	 0.0000002 
199701 	 0.0000002 
199801 	 0.0000002 
199901 	 0.0000002 
200001 	 0.0000002 
200101 	 0.0000002 
200201 	 0.0000002 
200301 	 0.0000002 
200401 	 0.0000002 
200501 	 0.0000002 
200601 	 0.0000002 
200701 	 0.0000002 
200801 	 0.0000002 
200901 	 0.0000002 
201001 	 0.0000002 
201101 	 0.0000002 
201201 	 0.0000002 
201301 	 0.0000002 
201401 	 0.0000002 
201501 	 0.0000002 
201601 	 0.0000002 
201701 	 0.0000002 
201801 	 0.0000002 
201901 	 0.0000002 
202001 	 0.0000002 
202101 	 0.0000002 
202201 	 0.0000002 
202301 	 0.0000002 
202401 	 0.0000002 
202501 	 0.0000002 
202601 	 0.0000002 
202701 	 0.0000002 
202801 	 0.0000002 
202901 	 0.0000002 
203001 	 0.0000002 
203101 	 0.0000002 
203201 	 0.0000002 
203301 	 0.0000002 
203401 	 0.0000002 
203501 	 0.0000002 
203601 	 0.0000002 
203701 	 0.0000002 
203801 	 0.0000002 
203901 	 0.0000002 
204001 	 0.0000002 
204101 	 0.0000002 
204201 	 0.0000002 
204301 	 0.0000002 
204401 	 0.0000002 
204501 	 0.0000002 
204601 	 0.0000002 
204701 	 0.0000002 
204801 	 0.0000002 
204901 	 0.0000002 
205001 	 0.0000002 
205101 	 0.0000002 
205201 	 0.0000002 
205301 	 0.0000002 
205401 	 0.0000002 
205501 	 0.0000002 
205601 	 0.0000002 
205701 	 0.0000002 
205801 	 0.0000002 
205901 	 0.0000002 
206001 	 0.0000002 
206101 	 0.0000002 
206201 	 0.0000002 
206301 	 0.0000002 
206401 	 0.0000002 
206501 	 0.0000002 
206601 	 0.0000002 
206701 	 0.0000002 
206801 	 0.0000002 
206901 	 0.0000002 
207001 	 0.0000002 
207101 	 0.0000002 
207201 	 0.0000002 
207301 	 0.0000002 
207401 	 0.0000002 
207501 	 0.0000002 
207601 	 0.0000002 
207701 	 0.0000002 
207801 	 0.0000002 
207901 	 0.0000002 
208001 	 0.0000002 
208101 	 0.0000002 
208201 	 0.0000002 
208301 	 0.0000002 
208401 	 0.0000002 
208501 	 0.0000002 
208601 	 0.0000002 
208701 	 0.0000002 
208801 	 0.0000002 
208901 	 0.0000002 
209001 	 0.0000002 
209101 	 0.0000002 
209201 	 0.0000002 
209301 	 0.0000002 
209401 	 0.0000002 
209501 	 0.0000002 
209601 	 0.0000002 
209701 	 0.0000002 
209801 	 0.0000002 
209901 	 0.0000002 
210001 	 0.0000002 
210101 	 0.0000002 
210201 	 0.0000002 
210301 	 0.0000002 
210401 	 0.0000002 
210501 	 0.0000002 
210601 	 0.0000002 
210701 	 0.0000002 
210801 	 0.0000002 
210901 	 0.0000002 
211001 	 0.0000002 
211101 	 0.0000002 
211201 	 0.0000002 
211301 	 0.0000002 
211401 	 0.0000002 
211501 	 0.0000002 
211601 	 0.0000002 
211701 	 0.0000002 
211801 	 0.0000002 
211901 	 0.0000002 
212001 	 0.0000002 
212101 	 0.0000002 
212201 	 0.0000002 
212301 	 0.0000002 
212401 	 0.0000002 
212501 	 0.0000002 
212601 	 0.0000002 
212701 	 0.0000002 
212801 	 0.0000002 
212901 	 0.0000002 
213001 	 0.0000002 
213101 	 0.0000002 
213201 	 0.0000002 
213301 	 0.0000002 
213401 	 0.0000002 
213501 	 0.0000002 
213601 	 0.0000002 
213701 	 0.0000002 
213801 	 0.0000002 
213901 	 0.0000002 
214001 	 0.0000002 
214101 	 0.0000002 
214201 	 0.0000002 
214301 	 0.0000002 
214401 	 0.0000002 
214501 	 0.0000002 
214601 	 0.0000002 
214701 	 0.0000002 
214801 	 0.0000002 
214901 	 0.0000002 
215001 	 0.0000002 
215101 	 0.0000002 
215201 	 0.0000002 
215301 	 0.0000002 
215401 	 0.0000002 
215501 	 0.0000002 
215601 	 0.0000002 
215701 	 0.0000002 
215801 	 0.0000002 
215901 	 0.0000002 
216001 	 0.0000002 
216101 	 0.0000002 
216201 	 0.0000002 
216301 	 0.0000002 
216401 	 0.0000002 
216501 	 0.0000002 
216601 	 0.0000002 
216701 	 0.0000002 
216801 	 0.0000002 
216901 	 0.0000002 
217001 	 0.0000002 
217101 	 0.0000002 
217201 	 0.0000002 
217301 	 0.0000002 
217401 	 0.0000002 
217501 	 0.0000002 
217601 	 0.0000002 
217701 	 0.0000002 
217801 	 0.0000002 
217901 	 0.0000002 
218001 	 0.0000002 
218101 	 0.0000002 
218201 	 0.0000002 
218301 	 0.0000002 
218401 	 0.0000002 
218501 	 0.0000002 
218601 	 0.0000002 
218701 	 0.0000002 
218801 	 0.0000002 
218901 	 0.0000002 
219001 	 0.0000002 
219101 	 0.0000002 
219201 	 0.0000002 
219301 	 0.0000002 
219401 	 0.0000002 
219501 	 0.0000002 
219601 	 0.0000002 
219701 	 0.0000002 
219801 	 0.0000002 
219901 	 0.0000002 
220001 	 0.0000002 
220101 	 0.0000002 
220201 	 0.0000002 
220301 	 0.0000002 
220401 	 0.0000002 
220501 	 0.0000002 
220601 	 0.0000002 
220701 	 0.0000002 
220801 	 0.0000002 
220901 	 0.0000002 
221001 	 0.0000002 
221101 	 0.0000002 
221201 	 0.0000002 
221301 	 0.0000002 
221401 	 0.0000002 
221501 	 0.0000002 
221601 	 0.0000002 
221701 	 0.0000002 
221801 	 0.0000002 
221901 	 0.0000002 
222001 	 0.0000002 
222101 	 0.0000002 
222201 	 0.0000002 
222301 	 0.0000002 
222401 	 0.0000002 
222501 	 0.0000002 
222601 	 0.0000002 
222701 	 0.0000002 
222801 	 0.0000002 
222901 	 0.0000002 
223001 	 0.0000002 
223101 	 0.0000002 
223201 	 0.0000002 
223301 	 0.0000002 
223401 	 0.0000002 
223501 	 0.0000002 
223601 	 0.0000002 
223701 	 0.0000002 
223801 	 0.0000002 
223901 	 0.0000002 
224001 	 0.0000002 
224101 	 0.0000002 
224201 	 0.0000002 
224301 	 0.0000002 
224401 	 0.0000002 
224501 	 0.0000002 
224601 	 0.0000002 
224701 	 0.0000002 
224801 	 0.0000002 
224901 	 0.0000002 
225001 	 0.0000002 
225101 	 0.0000002 
225201 	 0.0000002 
225301 	 0.0000002 
225401 	 0.0000002 
225501 	 0.0000002 
225601 	 0.0000002 
225701 	 0.0000002 
225801 	 0.0000002 
225901 	 0.0000002 
226001 	 0.0000002 
226101 	 0.0000002 
226201 	 0.0000002 
226301 	 0.0000002 
226401 	 0.0000002 
226501 	 0.0000002 
226601 	 0.0000002 
226701 	 0.0000002 
226801 	 0.0000002 
226901 	 0.0000002 
227001 	 0.0000002 
227101 	 0.0000002 
227201 	 0.0000002 
227301 	 0.0000002 
227401 	 0.0000002 
227501 	 0.0000002 
227601 	 0.0000002 
227701 	 0.0000002 
227801 	 0.0000002 
227901 	 0.0000002 
228001 	 0.0000002 
228101 	 0.0000002 
228201 	 0.0000002 
228301 	 0.0000002 
228401 	 0.0000002 
228501 	 0.0000002 
228601 	 0.0000002 
228701 	 0.0000002 
228801 	 0.0000002 
228901 	 0.0000002 
229001 	 0.0000002 
229101 	 0.0000002 
229201 	 0.0000002 
229301 	 0.0000002 
229401 	 0.0000002 
229501 	 0.0000002 
229601 	 0.0000002 
229701 	 0.0000002 
229801 	 0.0000002 
229901 	 0.0000002 
230001 	 0.0000002 
230101 	 0.0000002 
230201 	 0.0000002 
230301 	 0.0000002 
230401 	 0.0000002 
230501 	 0.0000002 
230601 	 0.0000002 
230701 	 0.0000002 
230801 	 0.0000002 
230901 	 0.0000002 
231001 	 0.0000002 
231101 	 0.0000002 
231201 	 0.0000002 
231301 	 0.0000002 
231401 	 0.0000002 
231501 	 0.0000002 
231601 	 0.0000002 
231701 	 0.0000002 
231801 	 0.0000002 
231901 	 0.0000002 
232001 	 0.0000002 
232101 	 0.0000002 
232201 	 0.0000002 
232301 	 0.0000002 
232401 	 0.0000002 
232501 	 0.0000002 
232601 	 0.0000002 
232701 	 0.0000002 
232801 	 0.0000002 
232901 	 0.0000002 
233001 	 0.0000002 
233101 	 0.0000002 
233201 	 0.0000002 
233301 	 0.0000002 
233401 	 0.0000002 
233501 	 0.0000002 
233601 	 0.0000002 
233701 	 0.0000002 
233801 	 0.0000002 
233901 	 0.0000002 
234001 	 0.0000002 
234101 	 0.0000002 
234201 	 0.0000002 
234301 	 0.0000002 
234401 	 0.0000002 
234501 	 0.0000002 
234601 	 0.0000002 
234701 	 0.0000002 
234801 	 0.0000002 
234901 	 0.0000002 
235001 	 0.0000002 
235101 	 0.0000002 
235201 	 0.0000002 
235301 	 0.0000002 
235401 	 0.0000002 
235501 	 0.0000002 
235601 	 0.0000002 
235701 	 0.0000002 
235801 	 0.0000002 
235901 	 0.0000002 
236001 	 0.0000002 
236101 	 0.0000002 
236201 	 0.0000002 
236301 	 0.0000002 
236401 	 0.0000002 
236501 	 0.0000002 
236601 	 0.0000002 
236701 	 0.0000002 
236801 	 0.0000002 
236901 	 0.0000002 
237001 	 0.0000002 
237101 	 0.0000002 
237201 	 0.0000002 
237301 	 0.0000002 
237401 	 0.0000002 
237501 	 0.0000002 
237601 	 0.0000002 
237701 	 0.0000002 
237801 	 0.0000002 
237901 	 0.0000002 
238001 	 0.0000002 
238101 	 0.0000002 
238201 	 0.0000002 
238301 	 0.0000002 
238401 	 0.0000002 
238501 	 0.0000002 
238601 	 0.0000002 
238701 	 0.0000002 
238801 	 0.0000002 
238901 	 0.0000002 
239001 	 0.0000002 
239101 	 0.0000002 
239201 	 0.0000002 
239301 	 0.0000002 
239401 	 0.0000002 
239501 	 0.0000002 
239601 	 0.0000002 
239701 	 0.0000002 
239801 	 0.0000002 
239901 	 0.0000002 
240001 	 0.0000002 
240101 	 0.0000002 
240201 	 0.0000002 
240301 	 0.0000002 
240401 	 0.0000002 
240501 	 0.0000002 
240601 	 0.0000002 
240701 	 0.0000002 
240801 	 0.0000002 
240901 	 0.0000002 
241001 	 0.0000002 
241101 	 0.0000002 
241201 	 0.0000002 
241301 	 0.0000002 
241401 	 0.0000002 
241501 	 0.0000002 
241601 	 0.0000002 
241701 	 0.0000002 
241801 	 0.0000002 
241901 	 0.0000002 
242001 	 0.0000002 
242101 	 0.0000002 
242201 	 0.0000002 
242301 	 0.0000002 
242401 	 0.0000002 
242501 	 0.0000002 
242601 	 0.0000002 
242701 	 0.0000002 
242801 	 0.0000002 
242901 	 0.0000002 
243001 	 0.0000002 
243101 	 0.0000002 
243201 	 0.0000002 
243301 	 0.0000002 
243401 	 0.0000002 
243501 	 0.0000002 
243601 	 0.0000002 
243701 	 0.0000002 
243801 	 0.0000002 
243901 	 0.0000002 
244001 	 0.0000002 
244101 	 0.0000002 
244201 	 0.0000002 
244301 	 0.0000002 
244401 	 0.0000002 
244501 	 0.0000002 
244601 	 0.0000002 
244701 	 0.0000002 
244801 	 0.0000002 
244901 	 0.0000002 
245001 	 0.0000002 
245101 	 0.0000002 
245201 	 0.0000002 
245301 	 0.0000002 
245401 	 0.0000002 
245501 	 0.0000002 
245601 	 0.0000002 
245701 	 0.0000002 
245801 	 0.0000002 
245901 	 0.0000002 
246001 	 0.0000002 
246101 	 0.0000002 
246201 	 0.0000002 
246301 	 0.0000002 
246401 	 0.0000002 
246501 	 0.0000002 
246601 	 0.0000002 
246701 	 0.0000002 
246801 	 0.0000002 
246901 	 0.0000002 
247001 	 0.0000002 
247101 	 0.0000002 
247201 	 0.0000002 
247301 	 0.0000002 
247401 	 0.0000002 
247501 	 0.0000002 
247601 	 0.0000002 
247701 	 0.0000002 
247801 	 0.0000002 
247901 	 0.0000002 
248001 	 0.0000002 
248101 	 0.0000002 
248201 	 0.0000002 
248301 	 0.0000002 
248401 	 0.0000002 
248501 	 0.0000002 
248601 	 0.0000002 
248701 	 0.0000002 
248801 	 0.0000002 
248901 	 0.0000002 
249001 	 0.0000002 
249101 	 0.0000002 
249201 	 0.0000002 
249301 	 0.0000002 
249401 	 0.0000002 
249501 	 0.0000002 
249601 	 0.0000002 
249701 	 0.0000002 
249801 	 0.0000002 
249901 	 0.0000002 
250001 	 0.0000002 
250101 	 0.0000002 
250201 	 0.0000002 
250301 	 0.0000002 
250401 	 0.0000002 
250501 	 0.0000002 
250601 	 0.0000002 
250701 	 0.0000002 
250801 	 0.0000002 
250901 	 0.0000002 
251001 	 0.0000002 
251101 	 0.0000002 
251201 	 0.0000002 
251301 	 0.0000002 
251401 	 0.0000002 
251501 	 0.0000002 
251601 	 0.0000002 
251701 	 0.0000002 
251801 	 0.0000002 
251901 	 0.0000002 
252001 	 0.0000002 
252101 	 0.0000002 
252201 	 0.0000002 
252301 	 0.0000002 
252401 	 0.0000002 
252501 	 0.0000002 
252601 	 0.0000002 
252701 	 0.0000002 
252801 	 0.0000002 
252901 	 0.0000002 
253001 	 0.0000002 
253101 	 0.0000002 
253201 	 0.0000002 
253301 	 0.0000002 
253401 	 0.0000002 
253501 	 0.0000002 
253601 	 0.0000002 
253701 	 0.0000002 
253801 	 0.0000002 
253901 	 0.0000002 
254001 	 0.0000002 
254101 	 0.0000002 
254201 	 0.0000002 
254301 	 0.0000002 
254401 	 0.0000002 
254501 	 0.0000002 
254601 	 0.0000002 
254701 	 0.0000002 
254801 	 0.0000002 
254901 	 0.0000002 
255001 	 0.0000002 
255101 	 0.0000002 
255201 	 0.0000002 
255301 	 0.0000002 
255401 	 0.0000002 
255501 	 0.0000002 
255601 	 0.0000002 
255701 	 0.0000002 
255801 	 0.0000002 
255901 	 0.0000002 
256001 	 0.0000002 
256101 	 0.0000002 
256201 	 0.0000002 
256301 	 0.0000002 
256401 	 0.0000002 
256501 	 0.0000002 
256601 	 0.0000002 
256701 	 0.0000002 
256801 	 0.0000002 
256901 	 0.0000002 
257001 	 0.0000002 
257101 	 0.0000002 
257201 	 0.0000002 
257301 	 0.0000002 
257401 	 0.0000002 
257501 	 0.0000002 
257601 	 0.0000002 
257701 	 0.0000002 
257801 	 0.0000002 
257901 	 0.0000002 
258001 	 0.0000002 
258101 	 0.0000002 
258201 	 0.0000002 
258301 	 0.0000002 
258401 	 0.0000002 
258501 	 0.0000002 
258601 	 0.0000002 
258701 	 0.0000002 
258801 	 0.0000002 
258901 	 0.0000002 
259001 	 0.0000002 
259101 	 1.2179092 
259201 	 3.2877372 
259301 	 4.1271382 
259401 	 4.5272772 
259501 	 5.0749502 
259601 	 5.6073632 
259701 	 5.8260712 
259801 	 6.7281862 
259901 	 7.6070542 
260001 	 8.1338852 
260101 	 9.4456342 
260201 	 11.3854042 
260301 	 12.7964122 
260401 	 13.0587652 
260501 	 14.4684992 
260601 	 15.4847652 
260701 	 15.8977582 
260801 	 16.3738222 
260901 	 16.8354922 
261001 	 16.9348552 
261101 	 17.0529982 
261201 	 17.2816532 
261301 	 17.2592162 
261401 	 17.0126752 
261501 	 16.8459162 
261601 	 16.7755082 
261701 	 16.5540702 
261801 	 16.5715802 
261901 	 16.4991702 
262001 	 16.4308262 
262101 	 16.3655622 
262201 	 16.2667362 
262301 	 16.0103942 
262401 	 15.7076872 
262501 	 15.1612032 
262601 	 14.5586712 
262701 	 14.3263232 
262801 	 14.2352722 
262901 	 14.3103882 
263001 	 14.4469622 
263101 	 14.7175772 
263201 	 14.9507082 
263301 	 13.0046272 
263401 	 12.1699412 
263501 	 11.3207102 
263601 	 10.5560042 
263701 	 10.1594502 
263801 	 9.8458462 
263901 	 9.1558152 
264001 	 8.8482102 
264101 	 8.3956862 
264201 	 7.9981142 
264301 	 7.5390342 
264401 	 7.0531922 
264501 	 6.7295632 
264601 	 6.3804332 
264701 	 6.0565192 
264801 	 5.9150332 
264901 	 5.8860942 
265001 	 5.8865862 
265101 	 5.8940942 
265201 	 5.8895742 
265301 	 5.9011102 
265401 	 5.8768112 
265501 	 5.8544522 
265601 	 5.7843642 
265701 	 5.6957672 
265801 	 5.5610692 
265901 	 6.1312132 
266001 	 7.0225772 
266101 	 8.0632062 
266201 	 8.5759042 
266301 	 9.0953342 
266401 	 10.0820302 
266501 	 10.8914002 
266601 	 11.4179982 
266701 	 11.7818342 
266801 	 12.6853232 
266901 	 13.2879922 
267001 	 13.7633392 
267101 	 14.1472212 
267201 	 14.2424202 
267301 	 14.4605412 
267401 	 14.6108112 
267501 	 15.3740202 
267601 	 16.0359552 
267701 	 16.5934592 
267801 	 16.9059142 
267901 	 17.5877122 
268001 	 18.2047202 
268101 	 18.5940782 
268201 	 19.1118242 
268301 	 19.6355142 
268401 	 20.0726622 
268501 	 20.3422972 
268601 	 20.6867742 
268701 	 20.8529742 
268801 	 20.8892922 
268901 	 20.9202722 
269001 	 20.9459822 
269101 	 20.9256282 
269201 	 20.4462072 
269301 	 19.5524012 
269401 	 18.4932322 
269501 	 17.3101192 
269601 	 17.0516142 
269701 	 16.4154452 
269801 	 15.6242392 
269901 	 15.0447862 
270001 	 14.8996012 
270101 	 14.8178522 
270201 	 14.7574632 
270301 	 14.6470752 
270401 	 14.5322562 
270501 	 14.4406852 
270601 	 14.3321622 
270701 	 14.2778622 
270801 	 14.1798422 
270901 	 13.5647342 
271001 	 13.3863742 
271101 	 13.2568802 
271201 	 13.1002952 
271301 	 12.9498822 
271401 	 12.7963692 
271501 	 12.6739302 
271601 	 12.5594762 
271701 	 12.4943332 
271801 	 12.4541062 
271901 	 12.4101242 
272001 	 12.3800982 
272101 	 12.3482612 
272201 	 12.2226542 
272301 	 11.7314262 
272401 	 11.4587932 
272501 	 11.8407992 
272601 	 12.5435612 
272701 	 12.9888012 
272801 	 14.1978942 
272901 	 14.9135592 
273001 	 13.7002162 
273101 	 11.6388712 
273201 	 9.2582802 
273301 	 7.8487332 
273401 	 6.2518082 
273501 	 4.7341002 
273601 	 3.5720762 
273701 	 2.1294372 
273801 	 1.3761792 
273901 	 0.6748942 
274001 	 0.1346142 
274101 	 0.0000002 
274201 	 0.0000002 
274301 	 0.0000002 
274401 	 0.0000002 
274501 	 0.0000002 
274601 	 0.0000002 
274701 	 0.0000002 
274801 	 0.0000002 
274901 	 0.0000002 
275001 	 0.0000002 
275101 	 0.0000002 
275201 	 0.0000002 
275301 	 0.0000002 
275401 	 0.0000002 
275501 	 0.0000002 
275601 	 0.0000002 
275701 	 0.1030112 
275801 	 1.7085022 
275901 	 3.0674552 
276001 	 3.7099812 
276101 	 5.0074982 
276201 	 5.9868622 
276301 	 6.9837432 
276401 	 7.4210512 
276501 	 8.6010902 
276601 	 9.5831102 
276701 	 10.1277552 
276801 	 10.5047422 
276901 	 11.2121602 
277001 	 12.0198712 
277101 	 12.5379902 
277201 	 12.9712122 
277301 	 13.6213982 
277401 	 14.0295332 
277501 	 14.1405912 
277601 	 14.2371162 
277701 	 14.2720332 
277801 	 14.2916922 
277901 	 14.2049232 
278001 	 13.7797902 
278101 	 13.4954602 
278201 	 13.2761172 
278301 	 12.9477852 
278401 	 12.6334002 
278501 	 12.3520362 
278601 	 12.0702872 
278701 	 11.8024802 
278801 	 11.4406942 
278901 	 11.2286912 
279001 	 10.9917122 
279101 	 10.7929592 
279201 	 10.4114482 
279301 	 10.2647682 
279401 	 10.1790202 
279501 	 10.1631592 
279601 	 10.2656332 
279701 	 10.2253442 
279801 	 10.2894792 
279901 	 10.4774882 
280001 	 10.4317892 
280101 	 10.3844092 
280201 	 10.3398512 
280301 	 10.2201092 
280401 	 9.9337892 
280501 	 9.5379372 
280601 	 9.1145572 
280701 	 8.2409792 
280801 	 7.2244162 
280901 	 6.3025622 
281001 	 5.7229622 
281101 	 4.5436022 
281201 	 3.4480662 
281301 	 2.5435882 
281401 	 1.2257512 
281501 	 0.4075352 
281601 	 0.0236162 
281701 	 0.7648462 
281801 	 1.7560312 
281901 	 2.1517722 
282001 	 2.5580492 
282101 	 3.3451592 
282201 	 3.7769702 
282301 	 4.1297402 
282401 	 4.8276902 
282501 	 5.3118902 
282601 	 5.1980502 
282701 	 5.5805112 
282801 	 5.6486422 
282901 	 5.5171592 
283001 	 5.4175642 
283101 	 5.1519172 
283201 	 4.8891782 
283301 	 4.7907672 
283401 	 4.7645812 
283501 	 4.7710362 
283601 	 4.7972722 
283701 	 4.8467732 
283801 	 4.7966922 
283901 	 4.6399362 
284001 	 4.4128062 
284101 	 4.2299032 
284201 	 3.9924942 
284301 	 3.8254672 
284401 	 3.7452242 
284501 	 3.6686042 
284601 	 3.5928762 
284701 	 3.5055982 
284801 	 3.3306162 
284901 	 3.2465242 
285001 	 3.1822512 
285101 	 3.1128192 
285201 	 3.3191342 
285301 	 3.5552472 
285401 	 4.3342862 
285501 	 5.0961802 
285601 	 5.8718202 
285701 	 6.4001002 
285801 	 6.5520692 
285901 	 7.0641642 
286001 	 7.5550202 
286101 	 7.8224702 
286201 	 8.0036042 
286301 	 8.0172752 
286401 	 7.9152342 
286501 	 7.0212002 
286601 	 6.4485902 
286701 	 5.9632362 
286801 	 5.5564002 
286901 	 4.8945982 
287001 	 3.9369362 
287101 	 4.1279362 
287201 	 4.6107122 
287301 	 4.9891932 
287401 	 4.9010992 
287501 	 4.7215062 
287601 	 4.9555572 
287701 	 4.9702552 
287801 	 4.7655752 
287901 	 4.6073582 
288001 	 4.2011512 
288101 	 3.9557812 
288201 	 3.7086402 
288301 	 3.5025272 
288401 	 3.2644582 
288501 	 3.0580892 
288601 	 2.7959932 
288701 	 2.6095922 
288801 	 2.4841222 
288901 	 2.3818292 
289001 	 2.3027272 
289101 	 2.3067542 
289201 	 2.4481422 
289301 	 2.5411842 
289401 	 2.8280112 
289501 	 3.4465842 
289601 	 3.0163072 
289701 	 3.7674802 
289801 	 3.1715932 
289901 	 3.7804042 
290001 	 3.5446812 
290101 	 3.1627712 
290201 	 3.1763442 
290301 	 2.9273052 
290401 	 2.6891242 
290501 	 2.0805292 
290601 	 1.8978382 
290701 	 1.6781912 
290801 	 1.4748402 
290901 	 1.2333072 
291001 	 1.0452632 
291101 	 0.8572172 
291201 	 0.6641002 
291301 	 0.6130222 
291401 	 0.5875402 
291501 	 0.5920762 
291601 	 0.6143132 
291701 	 0.6220392 
291801 	 0.6339852 
291901 	 0.6509922 
292001 	 0.6787872 
292101 	 0.6892882 
292201 	 0.7010512 
292301 	 0.7133432 
292401 	 0.7197382 
292501 	 0.7206512 
292601 	 0.7323362 
292701 	 0.7382952 
292801 	 0.7435442 
292901 	 0.7507472 
293001 	 0.7507052 
293101 	 0.7502032 
293201 	 0.7534002 
293301 	 0.7605992 
293401 	 0.7606002 
293501 	 0.7666372 
293601 	 0.7654092 
293701 	 0.7708692 
293801 	 0.7707802 
293901 	 0.7727792 
294001 	 0.7743042 
294101 	 0.7665952 
294201 	 0.7648872 
294301 	 0.7658522 
294401 	 0.7624862 
294501 	 0.7623832 
294601 	 0.7440062 
294701 	 0.7402882 
294801 	 0.7283912 
294901 	 0.7245712 
295001 	 0.7192352 
295101 	 0.7094522 
295201 	 0.6581912 
295301 	 0.6473512 
295401 	 0.5040732 
295501 	 0.2903992 
295601 	 0.0811022 
295701 	 0.0000002 
295801 	 0.0000002 
295901 	 0.0000002 
296001 	 0.0000002 
296101 	 0.0000002 
296201 	 0.0000002 
296301 	 0.0000002 
296401 	 0.0000002 
296501 	 0.0000002 
296601 	 0.0000002 
296701 	 0.0000002 
296801 	 0.0000002 
296901 	 0.0000002 
297001 	 0.0000002 
297101 	 0.0000002 
297201 	 0.0000002 
297301 	 0.0000002 
297401 	 0.0000002 
297501 	 0.0000002 
297601 	 0.0000002 
297701 	 0.0000002 
297801 	 0.0000002 
297901 	 0.0000002 
298001 	 0.0000002 
298101 	 0.0000002 
298201 	 0.0000002 
298301 	 0.0000002 
298401 	 0.0000002 
298501 	 0.0000002 
298601 	 0.0000002 
298701 	 0.0000002 
298801 	 0.0000002 
298901 	 0.0000002 
299001 	 0.0000002 
299101 	 0.0000002 
299201 	 0.0000002 
299301 	 0.0000002 
299401 	 0.0000002 
299501 	 0.0000002 
299601 	 0.0000002 
299701 	 0.0000002 
299801 	 0.0000002 
299901 	 0.0000002 
300001 	 0.0000002 
300101 	 0.0000002 
300201 	 0.0000002 
300301 	 0.0000002 
300401 	 0.0000002 
300501 	 0.0000002 
300601 	 0.0000002 
300701 	 0.0000002 
300801 	 0.0000002 
300901 	 0.0000002 
301001 	 0.0000002 
301101 	 0.0000002 
301201 	 0.0000002 
301301 	 0.0000002 
301401 	 0.0000002 
301501 	 0.0000002 
301601 	 0.0000002 
301701 	 0.0000002 
301801 	 0.0000002 
301901 	 0.0000002 
302001 	 0.0000002 
302101 	 0.0000002 
302201 	 0.0000002 
302301 	 0.0000002 
302401 	 0.0000002 
302501 	 0.0000002 
302601 	 0.0000002 
302701 	 0.0000002 
302801 	 0.0000002 
302901 	 0.0000002 
303001 	 0.0000002 
303101 	 0.0000002 
303201 	 0.0000002 
303301 	 0.0000002 
303401 	 0.0000002 
303501 	 0.0000002 
303601 	 0.0000002 
303701 	 0.0000002 
303801 	 0.0000002 
303901 	 0.5242612 
304001 	 0.0157092 
304101 	 0.5499122 
304201 	 5.9201552 
304301 	 5.8270992 
304401 	 8.5874572 
304501 	 8.8564832 
304601 	 10.4668002 
304701 	 11.2876582 
304801 	 11.8726302 
304901 	 12.8320592 
305001 	 12.9536422 
305101 	 13.9700892 
305201 	 13.8231392 
305301 	 14.5086772 
305401 	 14.6242002 
305501 	 15.5725462 
305601 	 16.3299972 
305701 	 16.7077112 
305801 	 17.0514232 
305901 	 17.1538952 
306001 	 17.5109252 
306101 	 17.7387812 
306201 	 17.7634052 
306301 	 17.9060542 
306401 	 17.9145932 
306501 	 18.0039052 
306601 	 18.0991742 
306701 	 18.2170982 
306801 	 18.3136002 
306901 	 18.3828542 
307001 	 18.4976032 
307101 	 18.5765552 
307201 	 18.6733442 
307301 	 18.7216882 
307401 	 18.8088622 
307501 	 18.8491602 
307601 	 18.9623842 
307701 	 19.0057212 
307801 	 18.9790222 
307901 	 19.0634742 
308001 	 19.2097102 
308101 	 19.4499452 
308201 	 19.8130092 
308301 	 20.0487862 
308401 	 20.2831572 
308501 	 20.6348732 
308601 	 20.9793052 
308701 	 21.2705142 
308801 	 21.4863922 
308901 	 21.5613532 
309001 	 21.4886202 
309101 	 21.3967772 
309201 	 21.4553402 
309301 	 21.5468552 
309401 	 21.6472892 
309501 	 21.7044522 
309601 	 22.0068342 
309701 	 22.3696782 
309801 	 22.7271722 
309901 	 22.9967722 
310001 	 23.1140962 
310101 	 21.5423612 
310201 	 15.3851642 
310301 	 11.7961132 
310401 	 11.6248552 
310501 	 10.9319372 
310601 	 8.8527712 
310701 	 8.2285042 
310801 	 8.0259602 
310901 	 7.5241092 
311001 	 6.4626282 
311101 	 5.5548572 
311201 	 4.9350932 
311301 	 4.2820642 
311401 	 3.8815532 
311501 	 3.5885672 
311601 	 3.3665862 
311701 	 3.4127472 
311801 	 3.4936932 
311901 	 3.3679092 
312001 	 3.3741062 
312101 	 3.3151882 
312201 	 3.3391402 
312301 	 3.3994092 
312401 	 3.4329952 
312501 	 3.5288902 
312601 	 3.7593942 
312701 	 3.8163592 
312801 	 3.9763212 
312901 	 4.3439492 
313001 	 4.3392602 
313101 	 4.5431062 
313201 	 4.6376992 
313301 	 4.7228152 
313401 	 4.7273822 
313501 	 4.6649852 
313601 	 4.6067362 
313701 	 5.0549362 
313801 	 5.4479562 
313901 	 6.0346232 
314001 	 7.0968682 
314101 	 8.2208022 
314201 	 9.1940962 
314301 	 9.9473382 
314401 	 11.1026452 
314501 	 12.0023172 
314601 	 12.7099212 
314701 	 13.1444982 
314801 	 13.1614972 
314901 	 13.3421112 
315001 	 13.7593152 
315101 	 13.8863442 
315201 	 14.2035592 
315301 	 14.3871642 
315401 	 14.6487232 
315501 	 14.9050312 
315601 	 15.1349572 
315701 	 15.3067212 
315801 	 15.5435372 
315901 	 15.7340562 
316001 	 15.8339752 
316101 	 15.8125092 
316201 	 15.8678442 
316301 	 15.9081842 
316401 	 15.9297102 
316501 	 15.9012592 
316601 	 15.4183352 
316701 	 14.8366622 
316801 	 13.8582602 
316901 	 12.8524192 
317001 	 12.2875392 
317101 	 11.6731282 
317201 	 11.1411152 
317301 	 10.8197602 
317401 	 10.2331322 
317501 	 9.8224232 
317601 	 9.4867042 
317701 	 9.2249582 
317801 	 8.9540822 
317901 	 8.7676032 
318001 	 8.4967362 
318101 	 8.3266732 
318201 	 7.7516472 
318301 	 7.3611292 
318401 	 7.6478012 
318501 	 7.7101612 
318601 	 7.6896492 
318701 	 8.1925742 
318801 	 8.4639552 
318901 	 8.2828632 
319001 	 8.1756022 
319101 	 7.9605052 
319201 	 7.7610172 
319301 	 7.7790672 
319401 	 7.8034492 
319501 	 7.8721832 
319601 	 7.8856402 
319701 	 7.8009872 
319801 	 7.6687772 
319901 	 7.5858162 
320001 	 7.5483912 
320101 	 7.4462482 
320201 	 7.3870932 
320301 	 7.2062072 
320401 	 7.1978652 
320501 	 7.2162122 
320601 	 6.9230072 
320701 	 6.6775572 
320801 	 6.2208412 
320901 	 6.0330712 
321001 	 5.9852652 
321101 	 5.9889452 
321201 	 5.9823092 
321301 	 5.9880102 
321401 	 6.0021662 
321501 	 6.0001562 
321601 	 5.9977372 
321701 	 5.9850172 
321801 	 6.0074522 
321901 	 5.9749042 
322001 	 6.0912172 
322101 	 6.3606022 
322201 	 6.9892132 
322301 	 7.0506162 
322401 	 7.7832482 
322501 	 8.4890672 
322601 	 8.7145112 
322701 	 9.4703222 
322801 	 9.1819952 
322901 	 8.8914372 
323001 	 8.6586452 
323101 	 8.1118852 
323201 	 7.7593532 
323301 	 7.4633672 
323401 	 7.0328132 
323501 	 6.9020292 
323601 	 6.4006192 
323701 	 6.4163052 
323801 	 6.5621442 
323901 	 6.2615212 
324001 	 6.3997292 
324101 	 6.3906662 
324201 	 6.2577702 
324301 	 6.1814812 
324401 	 6.0722682 
324501 	 6.0116672 
324601 	 5.8382482 
324701 	 5.7331552 
324801 	 5.6277282 
324901 	 5.5518282 
325001 	 5.5607302 
325101 	 5.5993392 
325201 	 5.6552112 
325301 	 5.8780902 
325401 	 6.2379012 
325501 	 6.6916332 
325601 	 6.9677452 
325701 	 7.4500682 
325801 	 8.4568652 
325901 	 9.8829012 
326001 	 10.0253562 
326101 	 10.0980102 
326201 	 10.0298992 
326301 	 10.0144482 
326401 	 9.8640532 
326501 	 9.7334772 
326601 	 9.5794552 
326701 	 9.6594242 
326801 	 9.9295172 
326901 	 10.2474122 
327001 	 11.0246982 
327101 	 11.7774792 
327201 	 12.3701932 
327301 	 12.8029812 
327401 	 13.3029842 
327501 	 13.9323112 
327601 	 14.5031452 
327701 	 15.1316552 
327801 	 15.7653692 
327901 	 16.1580292 
328001 	 15.6142462 
328101 	 15.0788752 
328201 	 13.7987582 
328301 	 13.6405382 
328401 	 13.6131322 
328501 	 13.6629322 
328601 	 13.6820862 
328701 	 13.3769372 
328801 	 13.1074252 
328901 	 12.9168052 
329001 	 12.5933732 
329101 	 12.2035442 
329201 	 12.0963172 
329301 	 12.0662462 
329401 	 12.0216682 
329501 	 11.9649842 
329601 	 11.8598962 
329701 	 11.7757382 
329801 	 11.6928612 
329901 	 11.5370922 
330001 	 11.5179882 
330101 	 11.5009672 
330201 	 11.5751612 
330301 	 9.2974422 
330401 	 9.7971962 
330501 	 9.4967542 
330601 	 9.6747162 
330701 	 9.4795812 
330801 	 9.8604422 
330901 	 9.9646142 
331001 	 10.2616632 
331101 	 10.4398572 
331201 	 10.5925142 
331301 	 10.7462592 
331401 	 10.8223652 
331501 	 11.1662992 
331601 	 11.3991502 
331701 	 11.5538402 
331801 	 10.8681432 
331901 	 10.2326372 
332001 	 9.0933282 
332101 	 8.0944782 
332201 	 7.5251812 
332301 	 7.1968142 
332401 	 6.6530212 
332501 	 6.0995502 
332601 	 5.4612622 
332701 	 4.6928212 
332801 	 4.0994592 
332901 	 3.6084862 
333001 	 2.9075142 
333101 	 2.3623392 
333201 	 1.8610372 
333301 	 1.4716152 
333401 	 1.0540592 
333501 	 0.7022162 
333601 	 0.4761312 
333701 	 0.2073012 
333801 	 0.0000002 
333901 	 0.0000002 
334001 	 0.0000002 
334101 	 0.0000002 
334201 	 0.0000002 
334301 	 0.0000002 
334401 	 0.0000002 
334501 	 0.0000002 
334601 	 0.0000002 
334701 	 0.1436582 
334801 	 1.0586762 
334901 	 0.8973542 
335001 	 1.5035592 
335101 	 2.0773712 
335201 	 1.9440722 
335301 	 2.4682082 
335401 	 2.9287312 
335501 	 2.9063882 
335601 	 3.2424632 
335701 	 3.3738032 
335801 	 3.3594112 
335901 	 3.6372062 
336001 	 3.5466462 
336101 	 3.8174932 
336201 	 3.8568222 
336301 	 3.6306052 
336401 	 3.7806752 
336501 	 3.8014742 
336601 	 3.5709312 
336701 	 3.2082332 
336801 	 2.8758302 
336901 	 2.5243432 
337001 	 2.4032202 
337101 	 2.4037812 
337201 	 2.4150792 
337301 	 2.4394022 
337401 	 2.4572282 
337501 	 2.4191402 
337601 	 2.4216532 
337701 	 2.4471312 
337801 	 2.4418802 
337901 	 2.4523632 
338001 	 2.3776742 
338101 	 2.4160012 
338201 	 2.5241912 
338301 	 2.8780992 
338401 	 3.2782182 
338501 	 3.9052772 
338601 	 4.3852122 
338701 	 5.8379142 
338801 	 6.4081192 
338901 	 7.1440632 
339001 	 7.8905582 
339101 	 8.3564412 
339201 	 8.5061102 
339301 	 8.4395632 
339401 	 8.1872412 
339501 	 7.8769472 
339601 	 7.1875472 
339701 	 6.1827532 
339801 	 5.4103592 
339901 	 4.8981302 
340001 	 4.1073162 
340101 	 4.1216892 
340201 	 4.4341492 
340301 	 3.3998282 
340401 	 2.3815332 
340501 	 1.2940892 
340601 	 1.4896452 
340701 	 1.3664422 
340801 	 1.4671912 
340901 	 1.3758302 
341001 	 1.1814702 
341101 	 1.0895832 
341201 	 1.0070412 
341301 	 0.9183262 
341401 	 0.6933372 
341501 	 0.6279212 
341601 	 0.5738212 
341701 	 0.4726722 
341801 	 0.4284832 
341901 	 0.3882682 
342001 	 0.5238162 
342101 	 0.5650732 
342201 	 0.5320192 
342301 	 0.4621072 
342401 	 0.3926432 
342501 	 0.2937562 
342601 	 0.2031792 
342701 	 0.4883832 
342801 	 0.3833462 
342901 	 0.9792262 
343001 	 1.5269742 
343101 	 1.7834702 
343201 	 1.9663422 
343301 	 1.8660132 
343401 	 1.6939362 
343501 	 1.4940692 
343601 	 1.3728552 
343701 	 1.2927812 
343801 	 1.2654502 
343901 	 1.2049492 
344001 	 1.2525382 
344101 	 1.4160152 
344201 	 1.9264392 
344301 	 3.1922072 
344401 	 3.3412652 
344501 	 4.1472222 
344601 	 4.2293792 
344701 	 4.3529272 
344801 	 4.1005062 
344901 	 3.8059682 
345001 	 3.8094482 
345101 	 3.7548772 
345201 	 3.8184912 
345301 	 4.0253552 
345401 	 4.0573252 
345501 	 4.1051402 
345601 	 4.1063222 
345701 	 4.2460152 
345801 	 4.3832192 
345901 	 4.2025982 
346001 	 3.9420782 
346101 	 3.6042282 
346201 	 3.1825712 
346301 	 2.5789862 
346401 	 2.3777732 
346501 	 2.8309842 
346601 	 2.8090952 
346701 	 4.2572932 
346801 	 5.1273262 
346901 	 5.3203532 
347001 	 5.9117802 
347101 	 6.8443772 
347201 	 7.0918702 
347301 	 8.1241612 
347401 	 8.7130062 
347501 	 8.8948242 
347601 	 9.5766142 
347701 	 9.9366952 
347801 	 9.8488622 
347901 	 10.1966952 
348001 	 10.3153062 
348101 	 10.0412152 
348201 	 10.2302312 
348301 	 10.3092542 
348401 	 9.9284982 
348501 	 10.0109852 
348601 	 10.0639902 
348701 	 9.8848242 
348801 	 9.7645452 
348901 	 9.7587032 
349001 	 9.8019202 
349101 	 9.8665562 
349201 	 9.7413632 
349301 	 9.7151432 
349401 	 9.7102602 
349501 	 9.6973692 
349601 	 9.6804562 
349701 	 9.6325342 
349801 	 9.5912302 
349901 	 9.5210402 
350001 	 9.4376682 
350101 	 9.3450042 
350201 	 9.2428632 
350301 	 9.1627492 
350401 	 9.1245892 
350501 	 9.0537532 
350601 	 8.9465722 
350701 	 8.9084892 
350801 	 8.7639332 
350901 	 8.5395892 
351001 	 8.3237032 
351101 	 8.3303062 
351201 	 7.9226832 
351301 	 7.8648672 
351401 	 7.5795892 
351501 	 7.1328052 
351601 	 6.4932762 
351701 	 6.2031002 
351801 	 6.0243892 
351901 	 5.8429722 
352001 	 5.7087332 
352101 	 5.6193882 
352201 	 5.5378192 
352301 	 5.4841122 
352401 	 5.4916312 
352501 	 5.4603992 
352601 	 5.3978232 
352701 	 5.3740862 
352801 	 5.3543742 
352901 	 5.3267482 
353001 	 5.3026342 
353101 	 5.2843002 
353201 	 5.2635892 
353301 	 5.2431932 
353401 	 5.2278322 
353501 	 5.2159682 
353601 	 5.1906032 
353701 	 5.1798652 
353801 	 5.1598152 
353901 	 5.1082152 
354001 	 5.0432792 
354101 	 5.0096122 
354201 	 4.9535302 
354301 	 4.9090662 
354401 	 4.8961382 
354501 	 4.8682522 
354601 	 4.8471022 
354701 	 4.8485832 
354801 	 4.8168442 
354901 	 4.8074162 
355001 	 4.7887802 
355101 	 4.7692612 
355201 	 4.7044902 
355301 	 4.6702232 
355401 	 4.6130782 
355501 	 2.8497312 
355601 	 0.9243502 
355701 	 0.0000002 
355801 	 0.0000002 
355901 	 0.0000002 
356001 	 0.0000002 
356101 	 0.0000002 
356201 	 0.0000002 
356301 	 0.0000002 
356401 	 0.0000002 
356501 	 0.0000002 
356601 	 0.0000002 
356701 	 0.0000002 
356801 	 0.0000002 
356901 	 0.0000002 
357001 	 0.0000002 
357101 	 0.0000002 
357201 	 0.0000002 
357301 	 0.0000002 
357401 	 0.0000002 
357501 	 0.0000002 
357601 	 0.0000002 
357701 	 0.0000002 
357801 	 0.0000002 
357901 	 0.0000002 
358001 	 0.0000002 
358101 	 0.0000002 
358201 	 0.0000002 
358301 	 0.0000002 
358401 	 0.0000002 
358501 	 0.0000002 
358601 	 0.0000002 
358701 	 0.0000002 
358801 	 0.0000002 
358901 	 0.0000002 
359001 	 0.0000002 
359101 	 0.0000002 
359201 	 0.0000002 
359301 	 0.0000002 
359401 	 0.0000002 
359501 	 0.0000002 
359601 	 0.0000002 
359701 	 0.0000002 
359801 	 0.0000002 
359901 	 0.0000002 
360001 	 0.0000002 
360101 	 0.0000002 
360201 	 0.0000002 
360301 	 0.0000002 
360401 	 0.0000002 
360501 	 0.0000002 
360601 	 0.0000002 
360701 	 0.0000002 
360801 	 0.0000002 
360901 	 0.0000002 
361001 	 0.0000002 
361101 	 0.0000002 
361201 	 0.0000002 
361301 	 0.0000002 
361401 	 0.0000002 
361501 	 0.0000002 
361601 	 0.2130772 
361701 	 8.8043052 
361801 	 14.0173112 
361901 	 13.2330522 
362001 	 13.4746262 
362101 	 14.5774082 
362201 	 15.4101952 
362301 	 15.8624572 
362401 	 16.6873962 
362501 	 17.7406482 
362601 	 18.4328272 
362701 	 18.7327212 
362801 	 19.1383402 
362901 	 19.7795272 
363001 	 20.4632262 
363101 	 20.7704262 
363201 	 21.1518272 
363301 	 21.3555122 
363401 	 21.5746752 
363501 	 21.7974332 
363601 	 21.9568612 
363701 	 22.0192562 
363801 	 22.0080032 
363901 	 21.9673882 
364001 	 21.9602752 
364101 	 21.8948352 
364201 	 21.8382322 
364301 	 21.9140712 
364401 	 22.0540772 
364501 	 22.2740562 
364601 	 22.3915472 
364701 	 22.6518862 
364801 	 22.8945982 
364901 	 23.0910372 
365001 	 23.4445152 
365101 	 23.7679742 
365201 	 24.0910592 
365301 	 24.3720642 
365401 	 24.6251952 
365501 	 25.0621072 
365601 	 25.3719692 
365701 	 25.7324942 
365801 	 26.0357642 
365901 	 26.3078692 
366001 	 26.6404222 
366101 	 27.0332802 
366201 	 27.1714222 
366301 	 27.7124102 
366401 	 28.0876702 
366501 	 28.3959192 
366601 	 28.6753062 
366701 	 28.7043312 
366801 	 28.6681132 
366901 	 28.6355602 
367001 	 28.6022532 
367101 	 28.3090822 
367201 	 28.0571902 
367301 	 27.3129392 
367401 	 26.7043912 
367501 	 25.2385522 
367601 	 24.4216892 
367701 	 23.9423342 
367801 	 23.3961042 
367901 	 22.5143842 
368001 	 21.4491302 
368101 	 20.5194482 
368201 	 19.7856552 
368301 	 19.0241062 
368401 	 18.5281402 
368501 	 18.0426102 
368601 	 15.9132152 
368701 	 13.1758762 
368801 	 11.4964422 
368901 	 10.1515932 
369001 	 8.9278102 
369101 	 7.7952232 
369201 	 6.7247712 
369301 	 5.8861682 
369401 	 5.0862412 
369501 	 4.3784372 
369601 	 3.7949972 
369701 	 3.5780282 
369801 	 3.5482482 
369901 	 3.5526432 
370001 	 3.6078192 
370101 	 3.7140392 
370201 	 3.8718592 
370301 	 4.1319022 
370401 	 4.4825472 
370501 	 4.9032962 
370601 	 5.3190482 
370701 	 5.7460962 
370801 	 6.1704782 
370901 	 6.6065762 
371001 	 7.0010552 
371101 	 7.4366412 
371201 	 7.8691962 
371301 	 6.6221402 
371401 	 6.3779042 
371501 	 6.4733632 
371601 	 6.1236692 
371701 	 4.6412022 
371801 	 3.1307622 
371901 	 1.8133652 
372001 	 1.1164172 
372101 	 0.5303002 
372201 	 0.0704362 
372301 	 0.0000002 
372401 	 0.0531672 
372501 	 0.4490292 
372601 	 0.9060532 
372701 	 1.0821432 
372801 	 1.1855582 
372901 	 1.2175762 
373001 	 1.2348732 
373101 	 1.2550662 
373201 	 1.2786332 
373301 	 1.2913122 
373401 	 1.3013702 
373501 	 1.3115112 
373601 	 1.3218272 
373701 	 1.3284862 
373801 	 1.3304202 
373901 	 1.3397972 
374001 	 1.7581772 
374101 	 1.8732592 
374201 	 1.9257682 
374301 	 1.9649422 
374401 	 2.0299862 
374501 	 2.1002342 
374601 	 2.1770332 
374701 	 2.2354132 
374801 	 2.2638122 
374901 	 1.9045712 
375001 	 2.0078502 
375101 	 2.7285432 
375201 	 3.2630862 
375301 	 2.9325052 
375401 	 2.8109762 
375501 	 1.7909852 
375601 	 1.2484052 
375701 	 0.0000002 
375801 	 0.0000002 
375901 	 0.0000002 
376001 	 0.0000002 
376101 	 0.0000002 
376201 	 0.0000002 
376301 	 0.0000002 
376401 	 0.0000002 
376501 	 0.0000002 
376601 	 0.7864782 
376701 	 1.2622752 
376801 	 1.7005492 
376901 	 2.2981442 
377001 	 2.7167032 
377101 	 3.0444132 
377201 	 3.7154482 
377301 	 4.2686062 
377401 	 4.4745782 
377501 	 4.9172602 
377601 	 5.3254692 
377701 	 5.5249652 
377801 	 6.0412082 
377901 	 6.3165202 
378001 	 6.5609792 
378101 	 7.0387542 
378201 	 7.1094842 
378301 	 7.5659552 
378401 	 7.8047632 
378501 	 7.8536952 
378601 	 8.2042372 
378701 	 8.5646342 
378801 	 8.6873652 
378901 	 8.9855852 
379001 	 8.7916772 
379101 	 8.9769312 
379201 	 9.2784142 
379301 	 9.3309972 
379401 	 8.9931662 
379501 	 7.2631522 
379601 	 6.9885832 
379701 	 6.9815292 
379801 	 6.9912532 
379901 	 6.9982222 
380001 	 7.0271992 
380101 	 7.0577062 
380201 	 7.0615362 
380301 	 7.0800932 
380401 	 7.0981762 
380501 	 7.1559902 
380601 	 7.1858092 
380701 	 7.2479242 
380801 	 7.2611252 
380901 	 7.2995702 
381001 	 7.3673912 
381101 	 6.7969472 
381201 	 6.6170452 
381301 	 6.5074122 
381401 	 6.3561232 
381501 	 6.1849162 
381601 	 6.2622132 
381701 	 6.1427472 
381801 	 6.2941332 
381901 	 5.9608012 
382001 	 6.1171112 
382101 	 5.8578152 
382201 	 5.4374572 
382301 	 5.3088502 
382401 	 4.7870722 
382501 	 3.5583832 
382601 	 3.5974612 
382701 	 3.7020802 
382801 	 3.2563332 
382901 	 3.3535932 
383001 	 3.0999532 
383101 	 3.3289802 
383201 	 3.4984202 
383301 	 3.1634752 
383401 	 2.7853542 
383501 	 1.6989552 
383601 	 0.1005632 
383701 	 0.0000002 
383801 	 0.0000002 
383901 	 0.0000002 


==> fig/plots_20dB/single/F-NLMS_1408_SER0_SNR0_BB_EoT.txt <==
    01 	 0.0000002 
   101 	 0.0000002 
   201 	 0.0000002 
   301 	 0.0000002 
   401 	 0.0000002 
   501 	 0.0000002 
   601 	 0.0000002 
   701 	 0.0000002 
   801 	 0.0000002 
   901 	 0.0000002 
  1001 	 0.0000002 
  1101 	 0.0000002 
  1201 	 0.0000002 
  1301 	 0.0000002 
  1401 	 0.0000002 
  1501 	 0.0000002 
  1601 	 0.0000002 
  1701 	 0.0000002 
  1801 	 0.0000002 
  1901 	 0.0000002 
  2001 	 0.0000002 
  2101 	 0.0000002 
  2201 	 0.0000002 
  2301 	 0.0000002 
  2401 	 0.0000002 
  2501 	 1.3545582 
  2601 	 5.1919022 
  2701 	 5.9173142 
  2801 	 9.2785292 
  2901 	 11.5317292 
  3001 	 12.2362712 
  3101 	 14.3193482 
  3201 	 15.7128662 
  3301 	 16.1358152 
  3401 	 17.2907622 
  3501 	 17.0234792 
  3601 	 17.6432782 
  3701 	 18.1089822 
  3801 	 17.8450422 
  3901 	 18.2553732 
  4001 	 18.1606012 
  4101 	 17.1623012 
  4201 	 17.0324302 
  4301 	 16.5696662 
  4401 	 16.2363822 
  4501 	 16.0383372 
  4601 	 15.8262152 
  4701 	 15.5251072 
  4801 	 15.3844052 
  4901 	 15.1661432 
  5001 	 15.0607812 
  5101 	 14.7969232 
  5201 	 14.4850412 
  5301 	 14.1547212 
  5401 	 13.9782292 
  5501 	 13.5764692 
  5601 	 13.6547862 
  5701 	 13.3011352 
  5801 	 13.5288962 
  5901 	 16.8589922 
  6001 	 18.4213632 
  6101 	 19.7671302 
  6201 	 20.8477682 
  6301 	 21.0740992 
  6401 	 21.9602292 
  6501 	 22.3339572 
  6601 	 23.0137942 
  6701 	 23.1923872 
  6801 	 22.8378542 
  6901 	 22.9224922 
  7001 	 22.7962492 
  7101 	 22.6664182 
  7201 	 21.7740472 
  7301 	 21.3511752 
  7401 	 20.9454952 
  7501 	 20.3625382 
  7601 	 19.4745812 
  7701 	 18.6125452 
  7801 	 18.0920192 
  7901 	 17.9700722 
  8001 	 17.5262422 
  8101 	 17.0939842 
  8201 	 16.9077572 
  8301 	 16.6432912 
  8401 	 16.2870082 
  8501 	 16.0057122 
  8601 	 15.8344152 
  8701 	 15.6920382 
  8801 	 15.3459262 
  8901 	 15.0083192 
  9001 	 14.8788912 
  9101 	 14.6789912 
  9201 	 14.6276812 
  9301 	 14.4767782 
  9401 	 14.4788982 
  9501 	 14.4842522 
  9601 	 14.6207522 
  9701 	 14.7303272 
  9801 	 14.8362272 
  9901 	 14.9417962 
 10001 	 15.1785512 
 10101 	 15.4453692 
 10201 	 15.8432952 
 10301 	 15.9426952 
 10401 	 16.1721902 
 10501 	 16.1552462 
 10601 	 16.0901002 
 10701 	 15.9900182 
 10801 	 15.9876712 
 10901 	 16.2800092 
 11001 	 17.0479242 
 11101 	 17.8669892 
 11201 	 18.3917612 
 11301 	 18.6589052 
 11401 	 19.2094712 
 11501 	 19.7968482 
 11601 	 20.6601502 
 11701 	 21.2363862 
 11801 	 21.7864002 
 11901 	 22.0282862 
 12001 	 21.8131322 
 12101 	 21.8314222 
 12201 	 21.9877732 
 12301 	 21.9240202 
 12401 	 21.8111092 
 12501 	 21.1472792 
 12601 	 20.4577692 
 12701 	 20.0370972 
 12801 	 19.8231472 
 12901 	 19.6907962 
 13001 	 19.5617162 
 13101 	 19.2376862 
 13201 	 19.0246312 
 13301 	 18.5918252 
 13401 	 18.3041142 
 13501 	 17.5727512 
 13601 	 16.5035582 
 13701 	 15.8508862 
 13801 	 15.3777002 
 13901 	 14.7787112 
 14001 	 14.3506442 
 14101 	 14.1346502 
 14201 	 13.9509792 
 14301 	 13.7763292 
 14401 	 13.6717512 
 14501 	 13.5124442 
 14601 	 13.5768782 
 14701 	 13.5080032 
 14801 	 13.6941202 
 14901 	 14.3220352 
 15001 	 15.0531902 
 15101 	 15.5876982 
 15201 	 15.8360972 
 15301 	 16.0517712 
 15401 	 16.1221862 
 15501 	 16.1459672 
 15601 	 16.1400672 
 15701 	 16.1601062 
 15801 	 16.1039632 
 15901 	 16.0360312 
 16001 	 16.1184232 
 16101 	 16.2362862 
 16201 	 16.4553612 
 16301 	 16.6400832 
 16401 	 16.8067262 
 16501 	 16.8626452 
 16601 	 16.6415592 
 16701 	 16.3123522 
 16801 	 16.0702292 
 16901 	 16.0215792 
 17001 	 16.0130982 
 17101 	 15.8246832 
 17201 	 15.6567872 
 17301 	 15.4648172 
 17401 	 15.3047362 
 17501 	 15.2382132 
 17601 	 15.1860192 
 17701 	 15.1191872 
 17801 	 14.9837592 
 17901 	 14.7855532 
 18001 	 14.6903992 
 18101 	 14.5622112 
 18201 	 14.3905812 
 18301 	 14.4827502 
 18401 	 14.5387682 
 18501 	 15.3542702 
 18601 	 16.7240862 
 18701 	 17.6796072 
 18801 	 19.5326752 
 18901 	 20.5590812 
 19001 	 21.3687952 
 19101 	 21.9925522 
 19201 	 22.5383772 
 19301 	 23.2744382 
 19401 	 24.1452422 
 19501 	 24.0459462 
 19601 	 24.6000712 
 19701 	 24.7105952 
 19801 	 24.9421942 
 19901 	 24.1643772 
 20001 	 24.2946312 
 20101 	 23.8555092 
 20201 	 23.3893672 
 20301 	 22.9442612 
 20401 	 22.7758612 
 20501 	 22.6731722 
 20601 	 22.4661132 
 20701 	 22.2414292 
 20801 	 21.8636312 
 20901 	 22.0101692 
 21001 	 21.6184882 
 21101 	 21.4300842 
 21201 	 21.3020012 
 21301 	 21.0115092 
 21401 	 20.8712402 
 21501 	 20.1739102 
 21601 	 19.4453282 
 21701 	 19.0765902 
 21801 	 18.4199472 
 21901 	 18.0861392 
 22001 	 17.8981422 
 22101 	 17.5690612 
 22201 	 17.1958832 
 22301 	 16.7630442 
 22401 	 16.1398592 
 22501 	 15.6742912 
 22601 	 15.3507822 
 22701 	 15.1834792 
 22801 	 14.9157452 
 22901 	 14.5642642 
 23001 	 14.4914202 
 23101 	 14.3122162 
 23201 	 14.0554602 
 23301 	 13.8889502 
 23401 	 13.7137022 
 23501 	 13.5302632 
 23601 	 13.4089972 
 23701 	 13.3079692 
 23801 	 13.1953842 
 23901 	 12.9679332 
 24001 	 12.7905652 
 24101 	 12.7453352 
 24201 	 12.6628772 
 24301 	 12.5959772 
 24401 	 12.5296692 
 24501 	 12.4809512 
 24601 	 12.4416732 
 24701 	 12.3715042 
 24801 	 12.2899382 
 24901 	 12.2624132 
 25001 	 12.2280982 
 25101 	 12.1528712 
 25201 	 12.1310692 
 25301 	 12.1170292 
 25401 	 12.0874682 
 25501 	 12.0468952 
 25601 	 12.0443192 
 25701 	 12.0428472 
 25801 	 12.0400522 
 25901 	 12.0322382 
 26001 	 12.0088802 
 26101 	 11.9954362 
 26201 	 11.9940482 
 26301 	 11.9875202 
 26401 	 11.9866172 
 26501 	 11.9645082 
 26601 	 11.9446732 
 26701 	 11.9285282 
 26801 	 11.9260042 
 26901 	 11.9243522 
 27001 	 11.9158132 
 27101 	 11.9176342 
 27201 	 11.8843602 
 27301 	 11.8426642 
 27401 	 11.5490632 
 27501 	 11.2066352 
 27601 	 11.1751772 
 27701 	 10.9266652 
 27801 	 10.8951742 
 27901 	 10.8279802 
 28001 	 10.8112142 
 28101 	 10.7363912 
 28201 	 10.6675722 
 28301 	 10.6359342 
 28401 	 10.5905512 
 28501 	 10.5078172 
 28601 	 10.4225652 
 28701 	 10.2996112 
 28801 	 10.1135162 
 28901 	 9.9482502 
 29001 	 9.7878052 
 29101 	 9.5619882 
 29201 	 9.4853072 
 29301 	 9.4599402 
 29401 	 9.1896412 
 29501 	 9.1036642 
 29601 	 8.6533252 
 29701 	 8.5214142 
 29801 	 8.4764492 
 29901 	 8.1635142 
 30001 	 7.9620692 
 30101 	 7.8728882 
 30201 	 7.4517542 
 30301 	 7.0093842 
 30401 	 6.7776792 
 30501 	 6.6490802 
 30601 	 5.3463322 
 30701 	 4.0361302 
 30801 	 3.3107182 
 30901 	 3.2525852 
 31001 	 2.9048392 
 31101 	 2.7147942 
 31201 	 2.6741332 
 31301 	 2.4604412 
 31401 	 2.3320092 
 31501 	 2.2692742 
 31601 	 2.2647102 
 31701 	 2.0791802 
 31801 	 1.8747142 
 31901 	 1.7310012 
 32001 	 1.4777502 
 32101 	 1.0959742 
 32201 	 0.3349142 
 32301 	 0.0000002 
 32401 	 0.0000002 
 32501 	 0.0000002 
 32601 	 0.0000002 
 32701 	 0.0000002 
 32801 	 0.0000002 
 32901 	 0.0000002 
 33001 	 0.0000002 
 33101 	 0.0000002 
 33201 	 0.0000002 
 33301 	 0.0000002 
 33401 	 0.0000002 
 33501 	 0.0000002 
 33601 	 0.0000002 
 33701 	 0.0000002 
 33801 	 0.0000002 
 33901 	 0.0000002 
 34001 	 0.0000002 
 34101 	 0.0000002 
 34201 	 0.0000002 
 34301 	 0.0000002 
 34401 	 0.0000002 
 34501 	 0.0000002 
 34601 	 0.0000002 
 34701 	 0.0000002 
 34801 	 0.0000002 
 34901 	 0.0000002 
 35001 	 0.0000002 
 35101 	 0.0000002 
 35201 	 0.0000002 
 35301 	 0.0000002 
 35401 	 0.0000002 
 35501 	 0.0000002 
 35601 	 0.0000002 
 35701 	 0.0000002 
 35801 	 0.0000002 
 35901 	 0.0000002 
 36001 	 0.0000002 
 36101 	 0.0000002 
 36201 	 0.0000002 
 36301 	 0.0000002 
 36401 	 0.0000002 
 36501 	 0.0000002 
 36601 	 0.0000002 
 36701 	 0.0000002 
 36801 	 0.0000002 
 36901 	 0.0000002 
 37001 	 0.0000002 
 37101 	 0.0000002 
 37201 	 0.0000002 
 37301 	 0.0000002 
 37401 	 0.0000002 
 37501 	 0.0000002 
 37601 	 0.0000002 
 37701 	 0.0000002 
 37801 	 0.0000002 
 37901 	 0.0000002 
 38001 	 0.0000002 
 38101 	 0.0000002 
 38201 	 0.0000002 
 38301 	 0.0000002 
 38401 	 1.9998542 
 38501 	 8.8990742 
 38601 	 9.9789952 
 38701 	 13.7444322 
 38801 	 15.2356082 
 38901 	 15.3690352 
 39001 	 15.6102452 
 39101 	 16.7829462 
 39201 	 16.8663392 
 39301 	 17.4769532 
 39401 	 18.7153652 
 39501 	 19.6760392 
 39601 	 20.2805842 
 39701 	 20.3907492 
 39801 	 21.1752112 
 39901 	 22.1599782 
 40001 	 22.5824212 
 40101 	 23.0020442 
 40201 	 23.0234962 
 40301 	 23.3908722 
 40401 	 23.9846012 
 40501 	 24.4821772 
 40601 	 24.3913722 
 40701 	 24.1788622 
 40801 	 23.7794972 
 40901 	 23.7317532 
 41001 	 24.0464212 
 41101 	 24.6055642 
 41201 	 25.1162802 
 41301 	 25.4108192 
 41401 	 25.6293512 
 41501 	 26.0610542 
 41601 	 25.9372982 
 41701 	 25.6690762 
 41801 	 25.4107342 
 41901 	 25.5694872 
 42001 	 25.2667662 
 42101 	 24.4314832 
 42201 	 24.0490672 
 42301 	 23.4325552 
 42401 	 22.8584202 
 42501 	 22.4905092 
 42601 	 22.0490312 
 42701 	 21.6671592 
 42801 	 21.2458462 
 42901 	 21.1090382 
 43001 	 21.0250312 
 43101 	 20.8052612 
 43201 	 20.8095532 
 43301 	 21.0330962 
 43401 	 21.4052302 
 43501 	 21.7123812 
 43601 	 22.1107022 
 43701 	 22.3398822 
 43801 	 22.7838402 
 43901 	 23.0209422 
 44001 	 23.3417282 
 44101 	 23.5861882 
 44201 	 23.8203052 
 44301 	 23.6029192 
 44401 	 23.6887302 
 44501 	 23.6654832 
 44601 	 23.3855492 
 44701 	 23.1666462 
 44801 	 22.9463792 
 44901 	 22.6366972 
 45001 	 22.1842382 
 45101 	 21.8330342 
 45201 	 21.2905512 
 45301 	 20.7308672 
 45401 	 20.0702422 
 45501 	 19.6323832 
 45601 	 19.2007452 
 45701 	 17.8748522 
 45801 	 16.5517282 
 45901 	 15.5741872 
 46001 	 15.1164332 
 46101 	 15.0105342 
 46201 	 15.0039612 
 46301 	 14.9332992 
 46401 	 14.8455062 
 46501 	 14.7825392 
 46601 	 14.7625142 
 46701 	 14.7182812 
 46801 	 14.7277332 
 46901 	 14.8480662 
 47001 	 14.9061542 
 47101 	 14.8497282 
 47201 	 14.7320812 
 47301 	 14.5887552 
 47401 	 14.4990012 
 47501 	 14.4660362 
 47601 	 14.3738402 
 47701 	 14.2982772 
 47801 	 14.0781872 
 47901 	 13.9792792 
 48001 	 13.8718712 
 48101 	 13.8419912 
 48201 	 13.8270822 
 48301 	 13.9714642 
 48401 	 13.8924492 
 48501 	 14.5910572 
 48601 	 15.5675522 
 48701 	 15.8572312 
 48801 	 17.8139552 
 48901 	 18.3859082 
 49001 	 19.5779752 
 49101 	 20.0894572 
 49201 	 19.9772132 
 49301 	 19.9298242 
 49401 	 19.8235842 
 49501 	 19.6458762 
 49601 	 19.4877602 
 49701 	 19.1981052 
 49801 	 18.8867192 
 49901 	 18.7550072 
 50001 	 18.4712162 
 50101 	 18.1439572 
 50201 	 17.8821252 
 50301 	 17.6719452 
 50401 	 17.5157802 
 50501 	 16.9935832 
 50601 	 16.6805142 
 50701 	 16.3438562 
 50801 	 16.1089982 
 50901 	 15.9647182 
 51001 	 15.8611702 
 51101 	 15.7792692 
 51201 	 15.5969192 
 51301 	 15.4593362 
 51401 	 15.4489772 
 51501 	 15.3269282 
 51601 	 15.1559982 
 51701 	 15.8425132 
 51801 	 16.3897432 
 51901 	 18.7173192 
 52001 	 20.7136832 
 52101 	 22.1481642 
 52201 	 22.3662572 
 52301 	 23.9490422 
 52401 	 24.9192982 
 52501 	 25.1255642 
 52601 	 25.0912372 
 52701 	 25.6645032 
 52801 	 25.5096652 
 52901 	 25.0742972 
 53001 	 25.4679922 
 53101 	 25.3279772 
 53201 	 25.3126152 
 53301 	 25.2047762 
 53401 	 24.7872672 
 53501 	 24.2951132 
 53601 	 23.7052292 
 53701 	 23.2329642 
 53801 	 22.7948812 
 53901 	 21.5861622 
 54001 	 20.9506702 
 54101 	 20.6946392 
 54201 	 20.1742352 
 54301 	 19.8928812 
 54401 	 19.9103782 
 54501 	 19.9625762 
 54601 	 19.8836242 
 54701 	 19.5921792 
 54801 	 19.1297892 
 54901 	 18.8680382 
 55001 	 18.3827312 
 55101 	 18.0573482 
 55201 	 17.4704072 
 55301 	 17.1260122 
 55401 	 16.6492632 
 55501 	 16.4420492 
 55601 	 16.5178832 
 55701 	 16.6822012 
 55801 	 16.7002662 
 55901 	 17.4271232 
 56001 	 17.9351462 
 56101 	 18.2194272 
 56201 	 19.1064262 
 56301 	 19.9055642 
 56401 	 19.9263052 
 56501 	 20.6382782 
 56601 	 20.8868032 
 56701 	 21.0784692 
 56801 	 21.6350272 
 56901 	 22.3237642 
 57001 	 22.8007422 
 57101 	 22.7590772 
 57201 	 22.9122892 
 57301 	 23.0829902 
 57401 	 23.0061842 
 57501 	 23.3391462 
 57601 	 23.6460482 
 57701 	 23.5176802 
 57801 	 23.4295712 
 57901 	 23.2065722 
 58001 	 22.0170682 
 58101 	 21.6878372 
 58201 	 20.9513462 
 58301 	 20.4976922 
 58401 	 20.2016472 
 58501 	 20.0848972 
 58601 	 19.9403302 
 58701 	 19.8069222 
 58801 	 19.5755282 
 58901 	 19.4184312 
 59001 	 19.1660962 
 59101 	 18.8783662 
 59201 	 18.5150052 
 59301 	 17.9563222 
 59401 	 17.6031362 
 59501 	 17.1583952 
 59601 	 16.7436042 
 59701 	 16.4921352 
 59801 	 16.1786922 
 59901 	 15.9772542 
 60001 	 15.8417432 
 60101 	 15.6847062 
 60201 	 15.5606442 
 60301 	 15.4619832 
 60401 	 15.3576182 
 60501 	 15.2656902 
 60601 	 15.2164952 
 60701 	 15.2409882 
 60801 	 15.2910622 
 60901 	 15.6030942 
 61001 	 15.7928042 
 61101 	 15.9072462 
 61201 	 15.9775172 
 61301 	 15.9326352 
 61401 	 15.9022572 
 61501 	 15.8479292 
 61601 	 15.8076642 
 61701 	 15.9025302 
 61801 	 15.9068852 
 61901 	 16.4897792 
 62001 	 17.1662852 
 62101 	 17.6175462 
 62201 	 18.1006752 
 62301 	 18.9012442 
 62401 	 19.3709012 
 62501 	 19.5666922 
 62601 	 19.8816842 
 62701 	 20.1250252 
 62801 	 20.1347082 
 62901 	 20.4918662 
 63001 	 20.7962892 
 63101 	 20.7374182 
 63201 	 20.9301872 
 63301 	 21.2120192 
 63401 	 20.9362562 
 63501 	 21.3646232 
 63601 	 21.7797232 
 63701 	 21.6379722 
 63801 	 22.0660312 
 63901 	 22.1622942 
 64001 	 22.1217842 
 64101 	 22.2913992 
 64201 	 22.6767932 
 64301 	 22.7502732 
 64401 	 23.5153332 
 64501 	 24.1110412 
 64601 	 24.3647042 
 64701 	 24.8838922 
 64801 	 25.2518492 
 64901 	 25.1801342 
 65001 	 25.1050442 
 65101 	 25.0070082 
 65201 	 24.6290302 
 65301 	 24.5287842 
 65401 	 24.1400492 
 65501 	 23.6176512 
 65601 	 23.2440482 
 65701 	 22.5349352 
 65801 	 21.6426782 
 65901 	 21.2305822 
 66001 	 20.8141842 
 66101 	 20.4946762 
 66201 	 20.2236822 
 66301 	 20.0224052 
 66401 	 19.7590532 
 66501 	 19.3365102 
 66601 	 19.0776022 
 66701 	 18.6234862 
 66801 	 18.1187782 
 66901 	 17.9819352 
 67001 	 17.4666102 
 67101 	 17.0022392 
 67201 	 16.7658492 
 67301 	 16.3900872 
 67401 	 16.1129752 
 67501 	 16.0078632 
 67601 	 15.8938082 
 67701 	 15.7628152 
 67801 	 15.6763542 
 67901 	 15.5089582 
 68001 	 15.3490452 
 68101 	 15.0533212 
 68201 	 14.8724662 
 68301 	 14.6640592 
 68401 	 14.5156772 
 68501 	 14.2870892 
 68601 	 14.1739202 
 68701 	 14.0469412 
 68801 	 13.9564612 
 68901 	 13.8263052 
 69001 	 13.7541602 
 69101 	 13.6496092 
 69201 	 13.5744592 
 69301 	 13.5212052 
 69401 	 13.4848822 
 69501 	 13.4556272 
 69601 	 13.3845822 
 69701 	 13.3715592 
 69801 	 13.3745772 
 69901 	 13.3627192 
 70001 	 13.3352672 
 70101 	 13.2366522 
 70201 	 13.8069492 
 70301 	 14.8175912 
 70401 	 15.2411702 
 70501 	 16.4210002 
 70601 	 17.5341542 
 70701 	 19.3010562 
 70801 	 20.1790592 
 70901 	 21.8009942 
 71001 	 23.0503412 
 71101 	 23.5189862 
 71201 	 24.3396052 
 71301 	 24.4053432 
 71401 	 24.2136852 
 71501 	 24.9977892 
 71601 	 25.0196602 
 71701 	 24.2308352 
 71801 	 23.4496972 
 71901 	 22.5602842 
 72001 	 21.9712252 
 72101 	 22.2963342 
 72201 	 22.0671952 
 72301 	 21.6307802 
 72401 	 21.4358112 
 72501 	 21.0860322 
 72601 	 20.8957022 
 72701 	 20.9728592 
 72801 	 21.0861572 
 72901 	 20.8874092 
 73001 	 20.7928702 
 73101 	 20.8152952 
 73201 	 20.6839202 
 73301 	 20.6823342 
 73401 	 20.4184682 
 73501 	 20.2655592 
 73601 	 20.0909052 
 73701 	 19.8335152 
 73801 	 19.7393712 
 73901 	 19.5094032 
 74001 	 19.4573582 
 74101 	 19.5965232 
 74201 	 19.7052052 
 74301 	 19.4913632 
 74401 	 19.5748912 
 74501 	 19.7240912 
 74601 	 19.6772602 
 74701 	 19.5352842 
 74801 	 19.3134852 
 74901 	 18.7214122 
 75001 	 18.3432382 
 75101 	 18.2416622 
 75201 	 18.2499972 
 75301 	 18.4837482 
 75401 	 18.3670442 
 75501 	 18.4398742 
 75601 	 18.2572312 
 75701 	 18.2027812 
 75801 	 18.1103202 
 75901 	 18.0865942 
 76001 	 17.9330882 
 76101 	 17.7927242 
 76201 	 17.6140122 
 76301 	 17.3912442 
 76401 	 17.1132972 
 76501 	 16.9890422 
 76601 	 16.8733772 
 76701 	 16.7196632 
 76801 	 16.6386982 
 76901 	 16.5610562 
 77001 	 16.4108672 
 77101 	 16.1554072 
 77201 	 15.9475972 
 77301 	 15.8055842 
 77401 	 15.5469842 
 77501 	 15.4140522 
 77601 	 15.3555342 
 77701 	 15.1372512 
 77801 	 14.9210212 
 77901 	 14.7210492 
 78001 	 14.4935932 
 78101 	 14.4395192 
 78201 	 14.3722782 
 78301 	 14.3098272 
 78401 	 14.2719662 
 78501 	 14.2325252 
 78601 	 14.1183832 
 78701 	 14.0510102 
 78801 	 13.9739682 
 78901 	 13.8468142 
 79001 	 13.7605092 
 79101 	 13.6607582 
 79201 	 13.6221012 
 79301 	 13.5890292 
 79401 	 13.5761922 
 79501 	 13.5986502 
 79601 	 13.8844532 
 79701 	 13.9518642 
 79801 	 14.3712182 
 79901 	 14.8395412 
 80001 	 14.9000272 
 80101 	 15.4803122 
 80201 	 15.8507832 
 80301 	 16.0485612 
 80401 	 16.6744512 
 80501 	 16.7706782 
 80601 	 17.8265932 
 80701 	 19.0910712 
 80801 	 19.4398972 
 80901 	 20.6933222 
 81001 	 21.1521182 
 81101 	 21.8603652 
 81201 	 22.9869912 
 81301 	 23.1016002 
 81401 	 24.1865032 
 81501 	 24.3981542 
 81601 	 24.5938202 
 81701 	 24.8792242 
 81801 	 24.6229082 
 81901 	 25.1311412 
 82001 	 25.4102182 
 82101 	 25.4138212 
 82201 	 25.8061422 
 82301 	 25.5250242 
 82401 	 25.4946652 
 82501 	 25.3543652 
 82601 	 25.0074712 
 82701 	 24.6697132 
 82801 	 24.0000212 
 82901 	 23.4681582 
 83001 	 22.8957002 
 83101 	 22.3171922 
 83201 	 21.6608172 
 83301 	 21.1937482 
 83401 	 20.7095512 
 83501 	 20.1453472 
 83601 	 19.7342482 
 83701 	 19.2005652 
 83801 	 18.7072602 
 83901 	 18.3006542 
 84001 	 17.6147382 
 84101 	 17.0661912 
 84201 	 16.6419562 
 84301 	 16.2485592 
 84401 	 15.7502142 
 84501 	 15.3921572 
 84601 	 15.1107892 
 84701 	 14.6759542 
 84801 	 14.3428272 
 84901 	 14.0355722 
 85001 	 13.9740632 
 85101 	 13.8490722 
 85201 	 13.6834812 
 85301 	 13.5588892 
 85401 	 13.4687072 
 85501 	 13.4150732 
 85601 	 13.3816052 
 85701 	 13.2674122 
 85801 	 14.1072112 
 85901 	 15.3152762 
 86001 	 16.4552432 
 86101 	 17.5676592 
 86201 	 18.2684862 
 86301 	 19.4431612 
 86401 	 20.1461432 
 86501 	 20.6543282 
 86601 	 20.7527202 
 86701 	 20.9185392 
 86801 	 21.2220952 
 86901 	 21.4703452 
 87001 	 21.4361392 
 87101 	 21.3959652 
 87201 	 21.3003082 
 87301 	 21.3406422 
 87401 	 21.4296102 
 87501 	 21.0613812 
 87601 	 20.1727562 
 87701 	 19.5946222 
 87801 	 19.2064322 
 87901 	 18.9937702 
 88001 	 18.8015972 
 88101 	 18.6091262 
 88201 	 18.4637832 
 88301 	 18.3522032 
 88401 	 18.2410882 
 88501 	 18.1183972 
 88601 	 17.9349072 
 88701 	 17.6438642 
 88801 	 17.4821442 
 88901 	 17.2332502 
 89001 	 17.6220982 
 89101 	 17.5465422 
 89201 	 17.6407182 
 89301 	 17.3536362 
 89401 	 17.0938982 
 89501 	 16.7933672 
 89601 	 16.9450022 
 89701 	 16.8652112 
 89801 	 16.7733632 
 89901 	 16.6858662 
 90001 	 16.5639052 
 90101 	 16.3857122 
 90201 	 16.2698782 
 90301 	 15.9064752 
 90401 	 15.6279152 
 90501 	 15.3672712 
 90601 	 15.2702242 
 90701 	 15.1303622 
 90801 	 14.9506042 
 90901 	 14.7065572 
 91001 	 14.5120082 
 91101 	 14.0818422 
 91201 	 13.9531372 
 91301 	 13.7134152 
 91401 	 13.2472372 
 91501 	 13.0365462 
 91601 	 12.7994592 
 91701 	 12.4427552 
 91801 	 11.7120102 
 91901 	 11.5871442 
 92001 	 11.4806822 
 92101 	 11.1336032 
 92201 	 10.6999922 
 92301 	 10.3790842 
 92401 	 10.1517962 
 92501 	 10.0446462 
 92601 	 9.8509382 
 92701 	 9.6837332 
 92801 	 9.4722802 
 92901 	 9.3756202 
 93001 	 9.2967462 
 93101 	 9.2284512 
 93201 	 9.1535092 
 93301 	 9.0588422 
 93401 	 8.9964902 
 93501 	 8.7377842 
 93601 	 8.1393362 
 93701 	 8.0113102 
 93801 	 7.9726202 
 93901 	 7.8961502 
 94001 	 7.5561802 
 94101 	 6.6413812 
 94201 	 6.4002482 
 94301 	 6.3655812 
 94401 	 6.3385312 
 94501 	 6.2761382 
 94601 	 6.1639722 
 94701 	 6.0492042 
 94801 	 5.9624562 
 94901 	 5.7213122 
 95001 	 5.3062722 
 95101 	 5.1991992 
 95201 	 5.1202122 
 95301 	 5.0457302 
 95401 	 4.9005662 
 95501 	 4.8407812 
 95601 	 4.7630362 
 95701 	 4.6755622 
 95801 	 4.6661982 
 95901 	 4.6453892 
 96001 	 4.6136882 
 96101 	 8.0671682 
 96201 	 9.0807342 
 96301 	 9.3366522 
 96401 	 14.2800922 
 96501 	 15.2657522 
 96601 	 18.1407682 
 96701 	 19.9195512 
 96801 	 21.9019962 
 96901 	 22.9570522 
 97001 	 23.4739772 
 97101 	 24.0924172 
 97201 	 24.5917322 
 97301 	 24.4770322 
 97401 	 24.2633942 
 97501 	 23.4030502 
 97601 	 22.6722132 
 97701 	 22.3906722 
 97801 	 22.0085032 
 97901 	 20.8914632 
 98001 	 20.5694962 
 98101 	 19.9355792 
 98201 	 20.0149512 
 98301 	 21.4072922 
 98401 	 22.7174352 
 98501 	 23.3666402 
 98601 	 23.9633772 
 98701 	 24.4770352 
 98801 	 24.5933932 
 98901 	 25.1110672 
 99001 	 25.2390132 
 99101 	 25.3334962 
 99201 	 24.8623612 
 99301 	 24.5326292 
 99401 	 23.8168572 
 99501 	 23.4397592 
 99601 	 23.0591482 
 99701 	 22.8289612 
 99801 	 22.0799532 
 99901 	 21.5930592 
100001 	 20.6964322 
100101 	 19.8943792 
100201 	 19.1378332 
100301 	 18.4975332 
100401 	 18.1388032 
100501 	 17.6001842 
100601 	 17.2805822 
100701 	 16.4531502 
100801 	 15.7525472 
100901 	 15.1392432 
101001 	 14.6518572 
101101 	 14.2529042 
101201 	 14.0308172 
101301 	 14.3150652 
101401 	 14.4950322 
101501 	 15.5603712 
101601 	 17.2394122 
101701 	 18.7374942 
101801 	 19.7257712 
101901 	 20.9826002 
102001 	 22.1138982 
102101 	 22.9043872 
102201 	 23.1877322 
102301 	 24.0624452 
102401 	 24.9929532 
102501 	 25.5042242 
102601 	 25.9117332 
102701 	 26.6528022 
102801 	 26.8918832 
102901 	 26.1669472 
103001 	 26.3248282 
103101 	 26.5324502 
103201 	 25.9483742 
103301 	 25.6918142 
103401 	 26.0279522 
103501 	 25.8902172 
103601 	 25.8130372 
103701 	 26.3041592 
103801 	 26.3400772 
103901 	 25.7570052 
104001 	 25.8051732 
104101 	 25.4996722 
104201 	 25.2966412 
104301 	 24.6613612 
104401 	 24.0409942 
104501 	 23.6319282 
104601 	 22.9762222 
104701 	 22.4754452 
104801 	 22.3034032 
104901 	 21.9617882 
105001 	 21.6671332 
105101 	 21.2949112 
105201 	 20.8328012 
105301 	 19.9165562 
105401 	 18.7899792 
105501 	 17.6429612 
105601 	 16.8002522 
105701 	 16.1348762 
105801 	 15.2883392 
105901 	 14.7963922 
106001 	 14.1725842 
106101 	 13.6671832 
106201 	 13.4143172 
106301 	 13.0309372 
106401 	 12.6058052 
106501 	 12.5381252 
106601 	 12.3750022 
106701 	 12.3585272 
106801 	 12.3428682 
106901 	 12.4101252 
107001 	 12.5366782 
107101 	 12.5029792 
107201 	 12.6879952 
107301 	 12.8580722 
107401 	 12.8507612 
107501 	 13.0248922 
107601 	 13.2375442 
107701 	 13.3666062 
107801 	 13.4143472 
107901 	 13.5392422 
108001 	 13.5459602 
108101 	 13.5411952 
108201 	 13.5337112 
108301 	 13.5322992 
108401 	 13.5341992 
108501 	 13.5272242 
108601 	 13.5286682 
108701 	 13.6043592 
108801 	 13.8729452 
108901 	 14.1895352 
109001 	 14.2411082 
109101 	 14.3040992 
109201 	 14.3035312 
109301 	 14.2873572 
109401 	 14.2251802 
109501 	 14.1765272 
109601 	 14.1552372 
109701 	 14.1182022 
109801 	 14.1368562 
109901 	 14.1345542 
110001 	 14.4318962 
110101 	 14.7380712 
110201 	 14.7771842 
110301 	 15.0884412 
110401 	 15.2511382 
110501 	 15.4969592 
110601 	 15.7510202 
110701 	 15.7722002 
110801 	 15.7509732 
110901 	 15.7275752 
111001 	 15.6489532 
111101 	 15.5439152 
111201 	 15.3924832 
111301 	 15.2847672 
111401 	 15.1868382 
111501 	 15.1069682 
111601 	 15.0542662 
111701 	 14.9482232 
111801 	 14.8643492 
111901 	 14.7066172 
112001 	 14.4651622 
112101 	 14.3017822 
112201 	 14.1762912 
112301 	 14.1298762 
112401 	 14.0881802 
112501 	 14.0262452 
112601 	 14.1090822 
112701 	 14.4621492 
112801 	 15.7063752 
112901 	 16.9597982 
113001 	 17.0172922 
113101 	 18.6970822 
113201 	 19.9646532 
113301 	 20.2150092 
113401 	 21.6850102 
113501 	 23.5904092 
113601 	 23.9349382 
113701 	 24.5929322 
113801 	 25.2151412 
113901 	 25.2610942 
114001 	 25.4079742 
114101 	 25.4998202 
114201 	 24.8315812 
114301 	 24.5768902 
114401 	 24.0623592 
114501 	 23.2611622 
114601 	 22.7244922 
114701 	 22.1082462 
114801 	 21.4708352 
114901 	 20.5921272 
115001 	 20.2993892 
115101 	 19.7992472 
115201 	 19.5027162 
115301 	 19.3440332 
115401 	 19.1663392 
115501 	 18.8160262 
115601 	 18.5671822 
115701 	 18.2014392 
115801 	 18.0455612 
115901 	 17.8129172 
116001 	 18.0472322 
116101 	 18.4146772 
116201 	 18.7673112 
116301 	 18.6866152 
116401 	 19.1322262 
116501 	 19.2886252 
116601 	 19.2221222 
116701 	 19.1197322 
116801 	 19.0503162 
116901 	 18.9030502 
117001 	 18.8042462 
117101 	 18.6404162 
117201 	 16.0141552 
117301 	 15.5928392 
117401 	 15.3620242 
117501 	 14.9166882 
117601 	 14.6709602 
117701 	 14.4304512 
117801 	 14.2097682 
117901 	 14.0536672 
118001 	 13.8613022 
118101 	 13.5039322 
118201 	 13.3758432 
118301 	 12.9968772 
118401 	 12.6044082 
118501 	 12.4823632 
118601 	 12.5424132 
118701 	 12.4380402 
118801 	 12.7692272 
118901 	 12.8460022 
119001 	 13.1189012 
119101 	 13.6259002 
119201 	 13.7696922 
119301 	 14.9745652 
119401 	 16.6167612 
119501 	 18.3286432 
119601 	 19.6294752 
119701 	 20.3825882 
119801 	 22.5861722 
119901 	 24.5597142 
120001 	 25.4817432 
120101 	 26.2426062 
120201 	 26.9475462 
120301 	 27.1022452 
120401 	 27.6725972 
120501 	 28.0342302 
120601 	 28.1502612 
120701 	 27.7742312 
120801 	 27.3578922 
120901 	 26.8681962 
121001 	 25.3934672 
121101 	 24.0967062 
121201 	 23.0405002 
121301 	 22.4124212 
121401 	 21.8566552 
121501 	 21.1804562 
121601 	 20.5420572 
121701 	 20.1851862 
121801 	 19.7772712 
121901 	 19.5197582 
122001 	 19.2484772 
122101 	 18.7116282 
122201 	 17.5560552 
122301 	 16.5279192 
122401 	 15.3565482 
122501 	 14.5927022 
122601 	 14.1917392 
122701 	 13.7885652 
122801 	 13.5199122 
122901 	 13.6228462 
123001 	 13.5744862 
123101 	 13.6263322 
123201 	 13.5210442 
123301 	 13.3962202 
123401 	 13.3096992 
123501 	 13.1742632 
123601 	 13.0134092 
123701 	 12.8439282 
123801 	 12.6980662 
123901 	 12.6163822 
124001 	 12.4910122 
124101 	 12.3572962 
124201 	 12.2835372 
124301 	 12.2281362 
124401 	 12.1540432 
124501 	 12.1047172 
124601 	 12.0603522 
124701 	 12.0236802 
124801 	 11.9671932 
124901 	 11.9365792 
125001 	 11.9077322 
125101 	 11.8612512 
125201 	 11.8029042 
125301 	 11.7527832 
125401 	 11.7112312 
125501 	 11.6865172 
125601 	 11.6637572 
125701 	 11.6547642 
125801 	 11.6326222 
125901 	 11.5764622 
126001 	 11.5163842 
126101 	 11.4460712 
126201 	 11.4167422 
126301 	 11.3016332 
126401 	 11.2525872 
126501 	 11.1775082 
126601 	 11.1212352 
126701 	 11.0933982 
126801 	 11.0597772 
126901 	 11.0265542 
127001 	 10.9971302 
127101 	 10.9655762 
127201 	 10.9290392 
127301 	 10.8582192 
127401 	 10.7571692 
127501 	 10.6219142 
127601 	 10.5984822 
127701 	 10.2721372 
127801 	 9.7308202 
127901 	 9.6628322 
128001 	 9.7591782 
128101 	 9.7864002 
128201 	 9.6520922 
128301 	 9.2657782 
128401 	 9.1785882 
128501 	 8.9238182 
128601 	 8.7225672 
128701 	 8.6253422 
128801 	 8.4849442 
128901 	 7.6266962 
129001 	 7.3539522 
129101 	 7.2919832 
129201 	 7.2370552 
129301 	 7.1730572 
129401 	 7.0356312 
129501 	 6.7817992 
129601 	 6.5787122 
129701 	 6.3644762 
129801 	 6.1978872 
129901 	 6.0790332 
130001 	 5.3172192 
130101 	 5.2020712 
130201 	 5.1058132 
130301 	 4.9153362 
130401 	 4.7940212 
130501 	 4.6914162 
130601 	 4.2476282 
130701 	 4.1804932 
130801 	 4.1142932 
130901 	 3.9579242 
131001 	 3.6705772 
131101 	 3.2463742 
131201 	 3.1815532 
131301 	 2.9232922 
131401 	 2.8468592 
131501 	 2.1910452 
131601 	 1.5440872 
131701 	 0.9999092 
131801 	 0.0000002 
131901 	 0.0000002 
132001 	 0.0000002 
132101 	 0.0000002 
132201 	 0.0000002 
132301 	 0.0000002 
132401 	 0.0000002 
132501 	 0.0000002 
132601 	 0.0000002 
132701 	 0.0000002 
132801 	 0.0000002 
132901 	 0.0000002 
133001 	 0.0000002 
133101 	 0.0000002 
133201 	 0.0000002 
133301 	 0.0000002 
133401 	 0.0000002 
133501 	 0.0000002 
133601 	 0.0000002 
133701 	 0.0000002 
133801 	 0.0000002 
133901 	 0.0000002 
134001 	 0.0000002 
134101 	 0.0000002 
134201 	 0.0000002 
134301 	 0.0000002 
134401 	 0.0000002 
134501 	 0.0000002 
134601 	 0.0000002 
134701 	 0.0000002 
134801 	 0.0000002 
134901 	 0.0000002 
135001 	 0.0000002 
135101 	 0.0000002 
135201 	 0.0000002 
135301 	 0.0000002 
135401 	 0.0000002 
135501 	 0.0000002 
135601 	 0.0000002 
135701 	 0.0000002 
135801 	 0.0000002 
135901 	 0.0000002 
136001 	 0.0000002 
136101 	 0.0000002 
136201 	 0.0000002 
136301 	 0.0000002 
136401 	 0.0000002 
136501 	 0.0000002 
136601 	 0.0000002 
136701 	 0.0000002 
136801 	 0.0000002 
136901 	 0.0000002 
137001 	 0.0000002 
137101 	 0.0000002 
137201 	 0.0000002 
137301 	 0.0000002 
137401 	 0.0000002 
137501 	 0.0000002 
137601 	 0.0000002 
137701 	 0.0000002 
137801 	 0.0000002 
137901 	 0.0000002 
138001 	 0.0000002 
138101 	 0.0000002 
138201 	 0.0000002 
138301 	 0.0000002 
138401 	 0.0000002 
138501 	 0.0000002 
138601 	 0.0000002 
138701 	 0.0000002 
138801 	 0.0000002 
138901 	 0.0000002 
139001 	 0.0000002 
139101 	 0.0000002 
139201 	 0.0000002 
139301 	 0.0000002 
139401 	 0.0000002 
139501 	 0.0000002 
139601 	 0.0000002 
139701 	 0.0000002 
139801 	 0.0000002 
139901 	 0.0000002 
140001 	 0.0000002 
140101 	 0.0000002 
140201 	 0.0000002 
140301 	 0.0000002 
140401 	 0.0000002 
140501 	 0.0000002 
140601 	 0.0000002 
140701 	 0.0000002 
140801 	 0.0000002 
140901 	 0.0000002 
141001 	 0.0000002 
141101 	 0.0000002 
141201 	 0.0000002 
141301 	 0.0000002 
141401 	 0.0000002 
141501 	 0.0000002 
141601 	 0.0000002 
141701 	 0.0000002 
141801 	 0.0000002 
141901 	 0.0000002 
142001 	 0.0000002 
142101 	 0.0000002 
142201 	 0.0000002 
142301 	 0.0000002 
142401 	 0.0000002 
142501 	 0.0000002 
142601 	 0.0000002 
142701 	 0.0000002 
142801 	 0.0000002 
142901 	 0.0000002 
143001 	 0.0000002 
143101 	 0.0000002 
143201 	 0.0000002 
143301 	 0.0000002 
143401 	 0.0000002 
143501 	 0.0000002 
143601 	 0.0000002 
143701 	 0.0000002 
143801 	 0.0000002 
143901 	 0.0000002 
144001 	 0.0000002 
144101 	 0.0000002 
144201 	 0.0000002 
144301 	 0.0000002 
144401 	 0.0000002 
144501 	 0.0000002 
144601 	 0.0000002 
144701 	 0.0000002 
144801 	 0.0000002 
144901 	 0.0000002 
145001 	 0.0000002 
145101 	 0.0000002 
145201 	 0.0000002 
145301 	 0.0000002 
145401 	 0.0000002 
145501 	 0.0000002 
145601 	 0.0000002 
145701 	 0.0000002 
145801 	 0.0000002 
145901 	 0.0000002 
146001 	 0.0000002 
146101 	 0.0000002 
146201 	 0.0000002 
146301 	 0.0000002 
146401 	 0.0000002 
146501 	 0.0000002 
146601 	 0.0000002 
146701 	 0.0000002 
146801 	 0.0000002 
146901 	 0.0000002 
147001 	 0.0000002 
147101 	 0.0000002 
147201 	 0.0000002 
147301 	 0.0000002 
147401 	 0.0000002 
147501 	 0.0000002 
147601 	 0.0000002 
147701 	 0.0000002 
147801 	 0.0000002 
147901 	 0.0000002 
148001 	 0.0000002 
148101 	 0.0000002 
148201 	 0.0000002 
148301 	 0.0000002 
148401 	 0.0000002 
148501 	 0.0000002 
148601 	 0.0000002 
148701 	 0.0000002 
148801 	 0.0000002 
148901 	 0.0000002 
149001 	 0.0000002 
149101 	 0.0000002 
149201 	 0.0000002 
149301 	 0.0000002 
149401 	 0.0000002 
149501 	 0.0000002 
149601 	 0.0000002 
149701 	 0.0000002 
149801 	 0.0000002 
149901 	 0.0000002 
150001 	 0.0000002 
150101 	 0.0000002 
150201 	 0.0000002 
150301 	 0.0000002 
150401 	 0.0000002 
150501 	 0.0000002 
150601 	 0.0000002 
150701 	 0.0000002 
150801 	 0.0000002 
150901 	 0.0000002 
151001 	 0.0000002 
151101 	 0.0000002 
151201 	 0.0000002 
151301 	 0.0000002 
151401 	 0.0000002 
151501 	 0.0000002 
151601 	 0.0000002 
151701 	 0.0000002 
151801 	 0.0000002 
151901 	 0.0000002 
152001 	 0.0000002 
152101 	 0.0000002 
152201 	 0.0000002 
152301 	 0.0000002 
152401 	 0.0000002 
152501 	 0.0000002 
152601 	 0.0000002 
152701 	 0.0000002 
152801 	 0.0000002 
152901 	 0.0000002 
153001 	 0.0000002 
153101 	 0.0000002 
153201 	 0.0000002 
153301 	 0.0000002 
153401 	 0.0000002 
153501 	 0.0000002 
153601 	 0.0000002 
153701 	 0.0000002 
153801 	 0.0000002 
153901 	 0.0000002 
154001 	 0.0000002 
154101 	 0.0000002 
154201 	 0.0000002 
154301 	 0.0000002 
154401 	 0.0000002 
154501 	 0.0000002 
154601 	 0.0000002 
154701 	 0.0000002 
154801 	 0.0000002 
154901 	 0.0000002 
155001 	 0.0000002 
155101 	 0.0000002 
155201 	 0.0000002 
155301 	 0.0000002 
155401 	 0.0000002 
155501 	 0.0000002 
155601 	 0.0000002 
155701 	 0.0000002 
155801 	 0.0000002 
155901 	 0.0000002 
156001 	 0.0000002 
156101 	 0.0000002 
156201 	 0.0000002 
156301 	 0.0000002 
156401 	 0.0000002 
156501 	 0.0000002 
156601 	 0.0000002 
156701 	 0.0000002 
156801 	 0.0000002 
156901 	 0.0000002 
157001 	 0.0000002 
157101 	 0.0000002 
157201 	 0.0000002 
157301 	 0.0000002 
157401 	 0.0000002 
157501 	 0.0000002 
157601 	 0.0000002 
157701 	 0.0000002 
157801 	 0.0000002 
157901 	 0.0000002 
158001 	 0.0000002 
158101 	 0.0000002 
158201 	 0.0000002 
158301 	 0.0000002 
158401 	 0.0000002 
158501 	 0.0000002 
158601 	 0.0000002 
158701 	 0.0000002 
158801 	 0.0000002 
158901 	 0.0000002 
159001 	 0.0000002 
159101 	 0.0000002 
159201 	 0.0000002 
159301 	 0.0000002 
159401 	 0.0000002 
159501 	 0.0000002 
159601 	 0.0000002 
159701 	 0.0000002 
159801 	 0.0000002 
159901 	 0.0000002 
160001 	 0.0000002 
160101 	 0.0000002 
160201 	 0.0000002 
160301 	 0.0000002 
160401 	 0.0000002 
160501 	 0.0000002 
160601 	 0.0000002 
160701 	 0.0000002 
160801 	 0.0000002 
160901 	 0.0000002 
161001 	 0.0000002 
161101 	 0.0000002 
161201 	 0.0000002 
161301 	 0.0000002 
161401 	 0.0000002 
161501 	 0.0000002 
161601 	 0.0000002 
161701 	 0.0000002 
161801 	 0.0000002 
161901 	 0.0000002 
162001 	 0.0000002 
162101 	 0.0000002 
162201 	 0.0000002 
162301 	 0.0000002 
162401 	 0.0000002 
162501 	 0.0000002 
162601 	 0.0000002 
162701 	 0.0000002 
162801 	 0.0000002 
162901 	 0.0000002 
163001 	 0.0000002 
163101 	 0.0000002 
163201 	 0.0000002 
163301 	 0.0000002 
163401 	 0.0000002 
163501 	 0.0000002 
163601 	 0.0000002 
163701 	 0.0000002 
163801 	 0.0000002 
163901 	 0.0000002 
164001 	 0.0000002 
164101 	 0.0000002 
164201 	 0.0000002 
164301 	 0.0000002 
164401 	 0.0000002 
164501 	 0.0000002 
164601 	 0.0000002 
164701 	 0.0000002 
164801 	 0.0000002 
164901 	 0.0000002 
165001 	 0.0000002 
165101 	 0.0000002 
165201 	 0.0000002 
165301 	 0.0000002 
165401 	 0.0000002 
165501 	 0.0000002 
165601 	 0.0000002 
165701 	 0.0000002 
165801 	 0.0000002 
165901 	 0.0000002 
166001 	 0.0000002 
166101 	 0.0000002 
166201 	 0.0000002 
166301 	 0.0000002 
166401 	 0.0000002 
166501 	 0.0000002 
166601 	 0.0000002 
166701 	 0.0000002 
166801 	 0.0000002 
166901 	 0.0000002 
167001 	 0.0000002 
167101 	 0.0000002 
167201 	 0.0000002 
167301 	 0.0000002 
167401 	 0.0000002 
167501 	 0.0000002 
167601 	 0.0000002 
167701 	 0.0000002 
167801 	 0.0000002 
167901 	 0.0000002 
168001 	 0.0000002 
168101 	 0.0000002 
168201 	 0.0000002 
168301 	 0.0000002 
168401 	 0.0000002 
168501 	 0.0000002 
168601 	 0.0000002 
168701 	 0.0000002 
168801 	 0.0000002 
168901 	 0.0000002 
169001 	 0.0000002 
169101 	 0.0000002 
169201 	 0.0000002 
169301 	 0.0000002 
169401 	 0.0000002 
169501 	 0.0000002 
169601 	 0.0000002 
169701 	 0.0000002 
169801 	 0.0000002 
169901 	 0.0000002 
170001 	 0.0000002 
170101 	 0.0000002 
170201 	 0.0000002 
170301 	 0.0000002 
170401 	 0.0000002 
170501 	 0.0000002 
170601 	 0.0000002 
170701 	 0.0000002 
170801 	 0.0000002 
170901 	 0.0000002 
171001 	 0.0000002 
171101 	 0.0000002 
171201 	 0.0000002 
171301 	 0.0000002 
171401 	 0.0000002 
171501 	 0.0000002 
171601 	 0.0000002 
171701 	 0.0000002 
171801 	 0.0000002 
171901 	 0.0000002 
172001 	 0.0000002 
172101 	 0.0000002 
172201 	 0.0000002 
172301 	 0.0000002 
172401 	 0.0000002 
172501 	 0.0000002 
172601 	 0.0000002 
172701 	 0.0000002 
172801 	 0.0000002 
172901 	 0.0000002 
173001 	 0.0000002 
173101 	 0.0000002 
173201 	 0.0000002 
173301 	 0.0000002 
173401 	 0.0000002 
173501 	 0.0000002 
173601 	 0.0000002 
173701 	 0.0000002 
173801 	 0.0000002 
173901 	 0.0000002 
174001 	 0.0000002 
174101 	 0.0000002 
174201 	 0.0000002 
174301 	 0.0000002 
174401 	 0.0000002 
174501 	 0.0000002 
174601 	 0.0000002 
174701 	 0.0000002 
174801 	 0.0000002 
174901 	 0.0000002 
175001 	 0.0000002 
175101 	 0.0000002 
175201 	 0.0000002 
175301 	 0.0000002 
175401 	 0.0000002 
175501 	 0.0000002 
175601 	 0.0000002 
175701 	 0.0000002 
175801 	 0.0000002 
175901 	 0.0000002 
176001 	 0.0000002 
176101 	 0.0000002 
176201 	 0.0000002 
176301 	 0.0000002 
176401 	 0.0000002 
176501 	 0.0000002 
176601 	 0.0000002 
176701 	 0.0000002 
176801 	 0.0000002 
176901 	 0.0000002 
177001 	 0.0000002 
177101 	 0.0000002 
177201 	 0.0000002 
177301 	 0.0000002 
177401 	 0.0000002 
177501 	 0.0000002 
177601 	 0.0000002 
177701 	 0.0000002 
177801 	 0.0000002 
177901 	 0.0000002 
178001 	 0.0000002 
178101 	 0.0000002 
178201 	 0.0000002 
178301 	 0.0000002 
178401 	 0.0000002 
178501 	 0.0000002 
178601 	 0.0000002 
178701 	 0.0000002 
178801 	 0.0000002 
178901 	 0.0000002 
179001 	 0.0000002 
179101 	 0.0000002 
179201 	 0.0000002 
179301 	 0.0000002 
179401 	 0.0000002 
179501 	 0.0000002 
179601 	 0.0000002 
179701 	 0.0000002 
179801 	 0.0000002 
179901 	 0.0000002 
180001 	 0.0000002 
180101 	 0.0000002 
180201 	 0.0000002 
180301 	 0.0000002 
180401 	 0.0000002 
180501 	 0.0000002 
180601 	 0.0000002 
180701 	 0.0000002 
180801 	 0.0000002 
180901 	 0.0000002 
181001 	 0.0000002 
181101 	 0.0000002 
181201 	 0.0000002 
181301 	 0.0000002 
181401 	 0.0000002 
181501 	 0.0000002 
181601 	 0.0000002 
181701 	 0.0000002 
181801 	 0.0000002 
181901 	 0.0000002 
182001 	 0.0000002 
182101 	 0.0000002 
182201 	 0.0000002 
182301 	 0.0000002 
182401 	 0.0000002 
182501 	 0.0000002 
182601 	 0.0000002 
182701 	 0.0000002 
182801 	 0.0000002 
182901 	 0.0000002 
183001 	 0.0000002 
183101 	 0.0000002 
183201 	 0.0000002 
183301 	 0.0000002 
183401 	 0.0000002 
183501 	 0.0000002 
183601 	 0.0000002 
183701 	 0.0000002 
183801 	 0.0000002 
183901 	 0.0000002 
184001 	 0.0000002 
184101 	 0.0000002 
184201 	 0.0000002 
184301 	 0.0000002 
184401 	 0.0000002 
184501 	 0.0000002 
184601 	 0.0000002 
184701 	 0.0000002 
184801 	 0.0000002 
184901 	 0.0000002 
185001 	 0.0000002 
185101 	 0.0000002 
185201 	 0.0000002 
185301 	 0.0000002 
185401 	 0.0000002 
185501 	 0.0000002 
185601 	 0.0000002 
185701 	 0.0000002 
185801 	 0.0000002 
185901 	 0.0000002 
186001 	 0.0000002 
186101 	 0.0000002 
186201 	 0.0000002 
186301 	 0.0000002 
186401 	 0.0000002 
186501 	 0.0000002 
186601 	 0.0000002 
186701 	 0.0000002 
186801 	 0.0000002 
186901 	 0.0000002 
187001 	 0.0000002 
187101 	 0.0000002 
187201 	 0.0000002 
187301 	 0.0000002 
187401 	 0.0000002 
187501 	 0.0000002 
187601 	 0.0000002 
187701 	 0.0000002 
187801 	 0.0000002 
187901 	 0.0000002 
188001 	 0.0000002 
188101 	 0.0000002 
188201 	 0.0000002 
188301 	 0.0000002 
188401 	 0.0000002 
188501 	 0.0000002 
188601 	 0.0000002 
188701 	 0.0000002 
188801 	 0.0000002 
188901 	 0.0000002 
189001 	 0.0000002 
189101 	 0.0000002 
189201 	 0.0000002 
189301 	 0.0000002 
189401 	 0.0000002 
189501 	 0.0000002 
189601 	 0.0000002 
189701 	 0.0000002 
189801 	 0.0000002 
189901 	 0.0000002 
190001 	 0.0000002 
190101 	 0.0000002 
190201 	 0.0000002 
190301 	 0.0000002 
190401 	 0.0000002 
190501 	 0.0000002 
190601 	 0.0000002 
190701 	 0.0000002 
190801 	 0.0000002 
190901 	 0.0000002 
191001 	 0.0000002 
191101 	 0.0000002 
191201 	 0.0000002 
191301 	 0.0000002 
191401 	 0.0000002 
191501 	 0.0000002 
191601 	 0.0000002 
191701 	 0.0000002 
191801 	 0.0000002 
191901 	 0.0000002 
192001 	 0.0000002 
192101 	 0.0000002 
192201 	 0.0000002 
192301 	 0.0000002 
192401 	 0.0000002 
192501 	 0.0000002 
192601 	 0.0000002 
192701 	 0.0000002 
192801 	 0.0000002 
192901 	 0.0000002 
193001 	 0.0000002 
193101 	 0.0000002 
193201 	 0.0000002 
193301 	 0.0000002 
193401 	 0.0000002 
193501 	 0.0000002 
193601 	 0.0000002 
193701 	 0.0000002 
193801 	 0.0000002 
193901 	 0.0000002 
194001 	 0.0000002 
194101 	 0.0000002 
194201 	 0.0000002 
194301 	 0.0000002 
194401 	 0.0000002 
194501 	 0.0000002 
194601 	 0.0000002 
194701 	 0.0000002 
194801 	 0.0000002 
194901 	 0.0000002 
195001 	 0.0000002 
195101 	 0.0000002 
195201 	 0.0000002 
195301 	 0.0000002 
195401 	 0.0000002 
195501 	 0.0000002 
195601 	 0.0000002 
195701 	 0.0000002 
195801 	 0.0000002 
195901 	 0.0000002 
196001 	 0.0000002 
196101 	 0.0000002 
196201 	 0.0000002 
196301 	 0.0000002 
196401 	 0.0000002 
196501 	 0.0000002 
196601 	 0.0000002 
196701 	 0.0000002 
196801 	 0.0000002 
196901 	 0.0000002 
197001 	 0.0000002 
197101 	 0.0000002 
197201 	 0.0000002 
197301 	 0.0000002 
197401 	 0.0000002 
197501 	 0.0000002 
197601 	 0.0000002 
197701 	 0.0000002 
197801 	 0.0000002 
197901 	 0.0000002 
198001 	 0.0000002 
198101 	 0.0000002 
198201 	 0.0000002 
198301 	 0.0000002 
198401 	 0.0000002 
198501 	 0.0000002 
198601 	 0.0000002 
198701 	 0.0000002 
198801 	 0.0000002 
198901 	 0.0000002 
199001 	 0.0000002 
199101 	 0.0000002 
199201 	 0.0000002 
199301 	 0.0000002 
199401 	 0.0000002 
199501 	 0.0000002 
199601 	 0.0000002 
199701 	 0.0000002 
199801 	 0.0000002 
199901 	 0.0000002 
200001 	 0.0000002 
200101 	 0.0000002 
200201 	 0.0000002 
200301 	 0.0000002 
200401 	 0.0000002 
200501 	 0.0000002 
200601 	 0.0000002 
200701 	 0.0000002 
200801 	 0.0000002 
200901 	 0.0000002 
201001 	 0.0000002 
201101 	 0.0000002 
201201 	 0.0000002 
201301 	 0.0000002 
201401 	 0.0000002 
201501 	 0.0000002 
201601 	 0.0000002 
201701 	 0.0000002 
201801 	 0.0000002 
201901 	 0.0000002 
202001 	 0.0000002 
202101 	 0.0000002 
202201 	 0.0000002 
202301 	 0.0000002 
202401 	 0.0000002 
202501 	 0.0000002 
202601 	 0.0000002 
202701 	 0.0000002 
202801 	 0.0000002 
202901 	 0.0000002 
203001 	 0.0000002 
203101 	 0.0000002 
203201 	 0.0000002 
203301 	 0.0000002 
203401 	 0.0000002 
203501 	 0.0000002 
203601 	 0.0000002 
203701 	 0.0000002 
203801 	 0.0000002 
203901 	 0.0000002 
204001 	 0.0000002 
204101 	 0.0000002 
204201 	 0.0000002 
204301 	 0.0000002 
204401 	 0.0000002 
204501 	 0.0000002 
204601 	 0.0000002 
204701 	 0.0000002 
204801 	 0.0000002 
204901 	 0.0000002 
205001 	 0.0000002 
205101 	 0.0000002 
205201 	 0.0000002 
205301 	 0.0000002 
205401 	 0.0000002 
205501 	 0.0000002 
205601 	 0.0000002 
205701 	 0.0000002 
205801 	 0.0000002 
205901 	 0.0000002 
206001 	 0.0000002 
206101 	 0.0000002 
206201 	 0.0000002 
206301 	 0.0000002 
206401 	 0.0000002 
206501 	 0.0000002 
206601 	 0.0000002 
206701 	 0.0000002 
206801 	 0.0000002 
206901 	 0.0000002 
207001 	 0.0000002 
207101 	 0.0000002 
207201 	 0.0000002 
207301 	 0.0000002 
207401 	 0.0000002 
207501 	 0.0000002 
207601 	 0.0000002 
207701 	 0.0000002 
207801 	 0.0000002 
207901 	 0.0000002 
208001 	 0.0000002 
208101 	 0.0000002 
208201 	 0.0000002 
208301 	 0.0000002 
208401 	 0.0000002 
208501 	 0.0000002 
208601 	 0.0000002 
208701 	 0.0000002 
208801 	 0.0000002 
208901 	 0.0000002 
209001 	 0.0000002 
209101 	 0.0000002 
209201 	 0.0000002 
209301 	 0.0000002 
209401 	 0.0000002 
209501 	 0.0000002 
209601 	 0.0000002 
209701 	 0.0000002 
209801 	 0.0000002 
209901 	 0.0000002 
210001 	 0.0000002 
210101 	 0.0000002 
210201 	 0.0000002 
210301 	 0.0000002 
210401 	 0.0000002 
210501 	 0.0000002 
210601 	 0.0000002 
210701 	 0.0000002 
210801 	 0.0000002 
210901 	 0.0000002 
211001 	 0.0000002 
211101 	 0.0000002 
211201 	 0.0000002 
211301 	 0.0000002 
211401 	 0.0000002 
211501 	 0.0000002 
211601 	 0.0000002 
211701 	 0.0000002 
211801 	 0.0000002 
211901 	 0.0000002 
212001 	 0.0000002 
212101 	 0.0000002 
212201 	 0.0000002 
212301 	 0.0000002 
212401 	 0.0000002 
212501 	 0.0000002 
212601 	 0.0000002 
212701 	 0.0000002 
212801 	 0.0000002 
212901 	 0.0000002 
213001 	 0.0000002 
213101 	 0.0000002 
213201 	 0.0000002 
213301 	 0.0000002 
213401 	 0.0000002 
213501 	 0.0000002 
213601 	 0.0000002 
213701 	 0.0000002 
213801 	 0.0000002 
213901 	 0.0000002 
214001 	 0.0000002 
214101 	 0.0000002 
214201 	 0.0000002 
214301 	 0.0000002 
214401 	 0.0000002 
214501 	 0.0000002 
214601 	 0.0000002 
214701 	 0.0000002 
214801 	 0.0000002 
214901 	 0.0000002 
215001 	 0.0000002 
215101 	 0.0000002 
215201 	 0.0000002 
215301 	 0.0000002 
215401 	 0.0000002 
215501 	 0.0000002 
215601 	 0.0000002 
215701 	 0.0000002 
215801 	 0.0000002 
215901 	 0.0000002 
216001 	 0.0000002 
216101 	 0.0000002 
216201 	 0.0000002 
216301 	 0.0000002 
216401 	 0.0000002 
216501 	 0.0000002 
216601 	 0.0000002 
216701 	 0.0000002 
216801 	 0.0000002 
216901 	 0.0000002 
217001 	 0.0000002 
217101 	 0.0000002 
217201 	 0.0000002 
217301 	 0.0000002 
217401 	 0.0000002 
217501 	 0.0000002 
217601 	 0.0000002 
217701 	 0.0000002 
217801 	 0.0000002 
217901 	 0.0000002 
218001 	 0.0000002 
218101 	 0.0000002 
218201 	 0.0000002 
218301 	 0.0000002 
218401 	 0.0000002 
218501 	 0.0000002 
218601 	 0.0000002 
218701 	 0.0000002 
218801 	 0.0000002 
218901 	 0.0000002 
219001 	 0.0000002 
219101 	 0.0000002 
219201 	 0.0000002 
219301 	 0.0000002 
219401 	 0.0000002 
219501 	 0.0000002 
219601 	 0.0000002 
219701 	 0.0000002 
219801 	 0.0000002 
219901 	 0.0000002 
220001 	 0.0000002 
220101 	 0.0000002 
220201 	 0.0000002 
220301 	 0.0000002 
220401 	 0.0000002 
220501 	 0.0000002 
220601 	 0.0000002 
220701 	 0.0000002 
220801 	 0.0000002 
220901 	 0.0000002 
221001 	 0.0000002 
221101 	 0.0000002 
221201 	 0.0000002 
221301 	 0.0000002 
221401 	 0.0000002 
221501 	 0.0000002 
221601 	 0.0000002 
221701 	 0.0000002 
221801 	 0.0000002 
221901 	 0.0000002 
222001 	 0.0000002 
222101 	 0.0000002 
222201 	 0.0000002 
222301 	 0.0000002 
222401 	 0.0000002 
222501 	 0.0000002 
222601 	 0.0000002 
222701 	 0.0000002 
222801 	 0.0000002 
222901 	 0.0000002 
223001 	 0.0000002 
223101 	 0.0000002 
223201 	 0.0000002 
223301 	 0.0000002 
223401 	 0.0000002 
223501 	 0.0000002 
223601 	 0.0000002 
223701 	 0.0000002 
223801 	 0.0000002 
223901 	 0.0000002 
224001 	 0.0000002 
224101 	 0.0000002 
224201 	 0.0000002 
224301 	 0.0000002 
224401 	 0.0000002 
224501 	 0.0000002 
224601 	 0.0000002 
224701 	 0.0000002 
224801 	 0.0000002 
224901 	 0.0000002 
225001 	 0.0000002 
225101 	 0.0000002 
225201 	 0.0000002 
225301 	 0.0000002 
225401 	 0.0000002 
225501 	 0.0000002 
225601 	 0.0000002 
225701 	 0.0000002 
225801 	 0.0000002 
225901 	 0.0000002 
226001 	 0.0000002 
226101 	 0.0000002 
226201 	 0.0000002 
226301 	 0.0000002 
226401 	 0.0000002 
226501 	 0.0000002 
226601 	 0.0000002 
226701 	 0.0000002 
226801 	 0.0000002 
226901 	 0.0000002 
227001 	 0.0000002 
227101 	 0.0000002 
227201 	 0.0000002 
227301 	 0.0000002 
227401 	 0.0000002 
227501 	 0.0000002 
227601 	 0.0000002 
227701 	 0.0000002 
227801 	 0.0000002 
227901 	 0.0000002 
228001 	 0.0000002 
228101 	 0.0000002 
228201 	 0.0000002 
228301 	 0.0000002 
228401 	 0.0000002 
228501 	 0.0000002 
228601 	 0.0000002 
228701 	 0.0000002 
228801 	 0.0000002 
228901 	 0.0000002 
229001 	 0.0000002 
229101 	 0.0000002 
229201 	 0.0000002 
229301 	 0.0000002 
229401 	 0.0000002 
229501 	 0.0000002 
229601 	 0.0000002 
229701 	 0.0000002 
229801 	 0.0000002 
229901 	 0.0000002 
230001 	 0.0000002 
230101 	 0.0000002 
230201 	 0.0000002 
230301 	 0.0000002 
230401 	 0.0000002 
230501 	 0.0000002 
230601 	 0.0000002 
230701 	 0.0000002 
230801 	 0.0000002 
230901 	 0.0000002 
231001 	 0.0000002 
231101 	 0.0000002 
231201 	 0.0000002 
231301 	 0.0000002 
231401 	 0.0000002 
231501 	 0.0000002 
231601 	 0.0000002 
231701 	 0.0000002 
231801 	 0.0000002 
231901 	 0.0000002 
232001 	 0.0000002 
232101 	 0.0000002 
232201 	 0.0000002 
232301 	 0.0000002 
232401 	 0.0000002 
232501 	 0.0000002 
232601 	 0.0000002 
232701 	 0.0000002 
232801 	 0.0000002 
232901 	 0.0000002 
233001 	 0.0000002 
233101 	 0.0000002 
233201 	 0.0000002 
233301 	 0.0000002 
233401 	 0.0000002 
233501 	 0.0000002 
233601 	 0.0000002 
233701 	 0.0000002 
233801 	 0.0000002 
233901 	 0.0000002 
234001 	 0.0000002 
234101 	 0.0000002 
234201 	 0.0000002 
234301 	 0.0000002 
234401 	 0.0000002 
234501 	 0.0000002 
234601 	 0.0000002 
234701 	 0.0000002 
234801 	 0.0000002 
234901 	 0.0000002 
235001 	 0.0000002 
235101 	 0.0000002 
235201 	 0.0000002 
235301 	 0.0000002 
235401 	 0.0000002 
235501 	 0.0000002 
235601 	 0.0000002 
235701 	 0.0000002 
235801 	 0.0000002 
235901 	 0.0000002 
236001 	 0.0000002 
236101 	 0.0000002 
236201 	 0.0000002 
236301 	 0.0000002 
236401 	 0.0000002 
236501 	 0.0000002 
236601 	 0.0000002 
236701 	 0.0000002 
236801 	 0.0000002 
236901 	 0.0000002 
237001 	 0.0000002 
237101 	 0.0000002 
237201 	 0.0000002 
237301 	 0.0000002 
237401 	 0.0000002 
237501 	 0.0000002 
237601 	 0.0000002 
237701 	 0.0000002 
237801 	 0.0000002 
237901 	 0.0000002 
238001 	 0.0000002 
238101 	 0.0000002 
238201 	 0.0000002 
238301 	 0.0000002 
238401 	 0.0000002 
238501 	 0.0000002 
238601 	 0.0000002 
238701 	 0.0000002 
238801 	 0.0000002 
238901 	 0.0000002 
239001 	 0.0000002 
239101 	 0.0000002 
239201 	 0.0000002 
239301 	 0.0000002 
239401 	 0.0000002 
239501 	 0.0000002 
239601 	 0.0000002 
239701 	 0.0000002 
239801 	 0.0000002 
239901 	 0.0000002 
240001 	 0.0000002 
240101 	 0.0000002 
240201 	 0.0000002 
240301 	 0.0000002 
240401 	 0.0000002 
240501 	 0.0000002 
240601 	 0.0000002 
240701 	 0.0000002 
240801 	 0.0000002 
240901 	 0.0000002 
241001 	 0.0000002 
241101 	 0.0000002 
241201 	 0.0000002 
241301 	 0.0000002 
241401 	 0.0000002 
241501 	 0.0000002 
241601 	 0.0000002 
241701 	 0.0000002 
241801 	 0.0000002 
241901 	 0.0000002 
242001 	 0.0000002 
242101 	 0.0000002 
242201 	 0.0000002 
242301 	 0.0000002 
242401 	 0.0000002 
242501 	 0.0000002 
242601 	 0.0000002 
242701 	 0.0000002 
242801 	 0.0000002 
242901 	 0.0000002 
243001 	 0.0000002 
243101 	 0.0000002 
243201 	 0.0000002 
243301 	 0.0000002 
243401 	 0.0000002 
243501 	 0.0000002 
243601 	 0.0000002 
243701 	 0.0000002 
243801 	 0.0000002 
243901 	 0.0000002 
244001 	 0.0000002 
244101 	 0.0000002 
244201 	 0.0000002 
244301 	 0.0000002 
244401 	 0.0000002 
244501 	 0.0000002 
244601 	 0.0000002 
244701 	 0.0000002 
244801 	 0.0000002 
244901 	 0.0000002 
245001 	 0.0000002 
245101 	 0.0000002 
245201 	 0.0000002 
245301 	 0.0000002 
245401 	 0.0000002 
245501 	 0.0000002 
245601 	 0.0000002 
245701 	 0.0000002 
245801 	 0.0000002 
245901 	 0.0000002 
246001 	 0.0000002 
246101 	 0.0000002 
246201 	 0.0000002 
246301 	 0.0000002 
246401 	 0.0000002 
246501 	 0.0000002 
246601 	 0.0000002 
246701 	 0.0000002 
246801 	 0.0000002 
246901 	 0.0000002 
247001 	 0.0000002 
247101 	 0.0000002 
247201 	 0.0000002 
247301 	 0.0000002 
247401 	 0.0000002 
247501 	 0.0000002 
247601 	 0.0000002 
247701 	 0.0000002 
247801 	 0.0000002 
247901 	 0.0000002 
248001 	 0.0000002 
248101 	 0.0000002 
248201 	 0.0000002 
248301 	 0.0000002 
248401 	 0.0000002 
248501 	 0.0000002 
248601 	 0.0000002 
248701 	 0.0000002 
248801 	 0.0000002 
248901 	 0.0000002 
249001 	 0.0000002 
249101 	 0.0000002 
249201 	 0.0000002 
249301 	 0.0000002 
249401 	 0.0000002 
249501 	 0.0000002 
249601 	 0.0000002 
249701 	 0.0000002 
249801 	 0.0000002 
249901 	 0.0000002 
250001 	 0.0000002 
250101 	 0.0000002 
250201 	 0.0000002 
250301 	 0.0000002 
250401 	 0.0000002 
250501 	 0.0000002 
250601 	 0.0000002 
250701 	 0.0000002 
250801 	 0.0000002 
250901 	 0.0000002 
251001 	 0.0000002 
251101 	 0.0000002 
251201 	 0.0000002 
251301 	 0.0000002 
251401 	 0.0000002 
251501 	 0.0000002 
251601 	 0.0000002 
251701 	 0.0000002 
251801 	 0.0000002 
251901 	 0.0000002 
252001 	 0.0000002 
252101 	 0.0000002 
252201 	 0.0000002 
252301 	 0.0000002 
252401 	 0.0000002 
252501 	 0.0000002 
252601 	 0.0000002 
252701 	 0.0000002 
252801 	 0.0000002 
252901 	 0.0000002 
253001 	 0.0000002 
253101 	 0.0000002 
253201 	 0.0000002 
253301 	 0.0000002 
253401 	 0.0000002 
253501 	 0.0000002 
253601 	 0.0000002 
253701 	 0.0000002 
253801 	 0.0000002 
253901 	 0.0000002 
254001 	 0.0000002 
254101 	 0.0000002 
254201 	 0.0000002 
254301 	 0.0000002 
254401 	 0.0000002 
254501 	 0.0000002 
254601 	 0.0000002 
254701 	 0.0000002 
254801 	 0.0000002 
254901 	 0.0000002 
255001 	 0.0000002 
255101 	 0.0000002 
255201 	 0.0000002 
255301 	 0.0000002 
255401 	 0.0000002 
255501 	 0.0000002 
255601 	 0.0000002 
255701 	 0.0000002 
255801 	 0.0000002 
255901 	 0.0000002 
256001 	 0.0000002 
256101 	 0.0000002 
256201 	 0.0000002 
256301 	 0.0000002 
256401 	 0.0000002 
256501 	 0.0000002 
256601 	 0.0000002 
256701 	 0.0000002 
256801 	 0.0000002 
256901 	 0.0000002 
257001 	 0.0000002 
257101 	 0.0000002 
257201 	 0.0000002 
257301 	 0.0000002 
257401 	 0.0000002 
257501 	 0.0000002 
257601 	 0.0000002 
257701 	 0.0000002 
257801 	 0.0000002 
257901 	 0.0000002 
258001 	 0.0000002 
258101 	 0.0000002 
258201 	 0.0000002 
258301 	 0.0000002 
258401 	 0.0000002 
258501 	 0.0000002 
258601 	 0.0000002 
258701 	 0.0000002 
258801 	 0.0000002 
258901 	 0.0000002 
259001 	 0.0272992 
259101 	 2.2897432 
259201 	 4.4269372 
259301 	 5.3825372 
259401 	 5.8572182 
259501 	 6.4248492 
259601 	 6.9652722 
259701 	 7.1873552 
259801 	 8.0876672 
259901 	 8.9644632 
260001 	 9.4867082 
260101 	 10.7937462 
260201 	 12.7253592 
260301 	 14.1478452 
260401 	 14.4082402 
260501 	 15.7824032 
260601 	 16.7917462 
260701 	 17.1736872 
260801 	 17.6034582 
260901 	 17.9944372 
261001 	 17.9465302 
261101 	 17.7387042 
261201 	 17.6971952 
261301 	 17.4272212 
261401 	 16.8732772 
261501 	 16.5376392 
261601 	 16.3445462 
261701 	 15.9825062 
261801 	 15.8590632 
261901 	 15.6901152 
262001 	 15.5236472 
262101 	 15.3828982 
262201 	 15.1844572 
262301 	 14.7158642 
262401 	 14.3048042 
262501 	 13.6065742 
262601 	 13.1216422 
262701 	 12.8054942 
262801 	 12.5250432 
262901 	 12.5369712 
263001 	 12.5667632 
263101 	 12.7374052 
263201 	 13.1059322 
263301 	 13.0846272 
263401 	 12.9379932 
263501 	 12.3587082 
263601 	 12.0187582 
263701 	 11.8298872 
263801 	 11.6474362 
263901 	 11.3376952 
264001 	 11.3193802 
264101 	 11.1626092 
264201 	 11.0108742 
264301 	 10.7406832 
264401 	 10.4114952 
264501 	 10.2935762 
264601 	 10.1353342 
264701 	 9.9612912 
264801 	 9.8727532 
264901 	 9.8169122 
265001 	 9.7381432 
265101 	 9.6576642 
265201 	 9.5910702 
265301 	 9.5999252 
265401 	 9.4504952 
265501 	 9.4094212 
265601 	 9.2927042 
265701 	 9.1892712 
265801 	 9.1198722 
265901 	 9.7488452 
266001 	 10.6885052 
266101 	 11.7723312 
266201 	 12.2855522 
266301 	 12.8164002 
266401 	 13.7328792 
266501 	 14.4915102 
266601 	 14.9869352 
266701 	 15.2817672 
266801 	 16.1546302 
266901 	 16.7234662 
267001 	 17.1814242 
267101 	 17.5102352 
267201 	 17.8381552 
267301 	 18.0144032 
267401 	 18.1253682 
267501 	 18.8940702 
267601 	 19.2518892 
267701 	 19.3143942 
267801 	 19.2035222 
267901 	 19.7137942 
268001 	 20.0783252 
268101 	 20.0045122 
268201 	 20.4335252 
268301 	 20.9056382 
268401 	 21.3322712 
268501 	 21.5445552 
268601 	 21.7675332 
268701 	 21.6644582 
268801 	 21.5194292 
268901 	 21.3363492 
269001 	 21.0574012 
269101 	 20.7562212 
269201 	 20.3962952 
269301 	 20.0453422 
269401 	 19.6726402 
269501 	 18.4892172 
269601 	 18.2496562 
269701 	 17.8508182 
269801 	 17.2265252 
269901 	 16.5267452 
270001 	 16.1582682 
270101 	 15.8299702 
270201 	 15.5146522 
270301 	 15.2625402 
270401 	 15.0627882 
270501 	 14.8191672 
270601 	 14.4922152 
270701 	 14.3409672 
270801 	 14.0732292 
270901 	 13.7299312 
271001 	 13.5663612 
271101 	 13.3931782 
271201 	 13.1669022 
271301 	 13.0444092 
271401 	 12.9068812 
271501 	 12.8216002 
271601 	 12.7002752 
271701 	 12.6362252 
271801 	 12.5807252 
271901 	 12.5466672 
272001 	 12.5146502 
272101 	 12.4813022 
272201 	 12.4420282 
272301 	 12.3523422 
272401 	 12.3594412 
272501 	 12.8469642 
272601 	 13.6170052 
272701 	 14.1412922 
272801 	 15.3372182 
272901 	 16.2411082 
273001 	 16.4841852 
273101 	 16.2179502 
273201 	 15.7581802 
273301 	 15.3350312 
273401 	 14.3510622 
273501 	 13.1842922 
273601 	 12.3985162 
273701 	 11.2540412 
273801 	 10.6046952 
273901 	 10.1436852 
274001 	 9.7450652 
274101 	 9.4772682 
274201 	 9.1851962 
274301 	 9.1523122 
274401 	 8.9159692 
274501 	 8.7533212 
274601 	 8.5419802 
274701 	 8.3451462 
274801 	 8.0710232 
274901 	 7.8049212 
275001 	 7.4861132 
275101 	 7.2137802 
275201 	 6.9068082 
275301 	 6.7049042 
275401 	 6.5881582 
275501 	 6.4861352 
275601 	 6.4292302 
275701 	 6.4824572 
275801 	 7.9374092 
275901 	 9.1843822 
276001 	 9.6564112 
276101 	 10.8028932 
276201 	 11.7318982 
276301 	 12.6771662 
276401 	 12.9995172 
276501 	 14.0329642 
276601 	 14.8842242 
276701 	 15.2591042 
276801 	 15.4545172 
276901 	 15.9822072 
277001 	 16.6852922 
277101 	 17.0186932 
277201 	 17.3052022 
277301 	 17.7425212 
277401 	 17.8985452 
277501 	 17.8050332 
277601 	 17.6971632 
277701 	 17.3873152 
277801 	 17.2826092 
277901 	 16.9721382 
278001 	 16.4002452 
278101 	 15.9470502 
278201 	 15.6739192 
278301 	 15.2492142 
278401 	 14.9280362 
278501 	 14.5120722 
278601 	 14.1861142 
278701 	 13.8769352 
278801 	 13.4371302 
278901 	 13.0579742 
279001 	 12.5563732 
279101 	 12.1563722 
279201 	 11.9459462 
279301 	 11.8765882 
279401 	 11.8326292 
279501 	 11.8155642 
279601 	 11.9989692 
279701 	 12.0660702 
279801 	 12.1157552 
279901 	 12.2681692 
280001 	 12.2242842 
280101 	 12.2069412 
280201 	 12.1632042 
280301 	 12.0769012 
280401 	 11.9229242 
280501 	 11.3823042 
280601 	 10.4035222 
280701 	 9.0546412 
280801 	 7.9326842 
280901 	 7.0431822 
281001 	 6.3631602 
281101 	 5.0767312 
281201 	 3.8779682 
281301 	 2.8943362 
281401 	 1.4879622 
281501 	 0.8258992 
281601 	 0.4578722 
281701 	 1.1993572 
281801 	 2.3580212 
281901 	 2.8721852 
282001 	 3.4956182 
282101 	 4.4182252 
282201 	 4.9135012 
282301 	 5.1905822 
282401 	 5.9801972 
282501 	 6.5469032 
282601 	 6.5707412 
282701 	 7.0777262 
282801 	 7.1740552 
282901 	 7.0598272 
283001 	 6.9231612 
283101 	 6.7395962 
283201 	 6.5100432 
283301 	 6.3903082 
283401 	 6.3094132 
283501 	 6.3047562 
283601 	 6.3382872 
283701 	 6.3904222 
283801 	 6.4097902 
283901 	 6.3487032 
284001 	 6.1767512 
284101 	 6.0715712 
284201 	 5.9828942 
284301 	 5.8972922 
284401 	 5.8350202 
284501 	 5.7488452 
284601 	 5.6330242 
284701 	 5.4806042 
284801 	 5.2074962 
284901 	 5.0839472 
285001 	 5.0007252 
285101 	 4.9301282 
285201 	 5.3176482 
285301 	 5.8100682 
285401 	 6.7100042 
285501 	 7.5330262 
285601 	 8.3001962 
285701 	 8.8215522 
285801 	 8.9592512 
285901 	 9.4609262 
286001 	 9.9336122 
286101 	 10.1800262 
286201 	 10.3572802 
286301 	 10.3680072 
286401 	 10.2775662 
286501 	 9.1116272 
286601 	 8.2840292 
286701 	 7.6352882 
286801 	 7.1287582 
286901 	 6.3055192 
287001 	 5.3279202 
287101 	 5.3122832 
287201 	 5.5463232 
287301 	 5.7961862 
287401 	 5.5963202 
287501 	 5.3492092 
287601 	 5.5884802 
287701 	 5.6818362 
287801 	 5.4281642 
287901 	 5.2737042 
288001 	 4.8553652 
288101 	 4.5288712 
288201 	 4.2333272 
288301 	 3.9701402 
288401 	 3.7146832 
288501 	 3.4990662 
288601 	 3.2236132 
288701 	 3.0101402 
288801 	 2.8723262 
288901 	 2.7795232 
289001 	 2.7648022 
289101 	 2.7819602 
289201 	 2.9580952 
289301 	 3.1384112 
289401 	 3.4798392 
289501 	 4.3772312 
289601 	 4.4571112 
289701 	 5.5589442 
289801 	 5.4397102 
289901 	 6.5258942 
290001 	 6.8145482 
290101 	 7.0380452 
290201 	 7.5301212 
290301 	 7.7406722 
290401 	 7.9193772 
290501 	 7.8254262 
290601 	 8.0526862 
290701 	 8.1309702 
290801 	 8.1894572 
290901 	 8.1436692 
291001 	 8.1309192 
291101 	 8.0584262 
291201 	 7.9728712 
291301 	 7.9325862 
291401 	 7.8994392 
291501 	 7.8190932 
291601 	 7.7885152 
291701 	 7.7851552 
291801 	 7.7683242 
291901 	 7.7239812 
292001 	 7.6745272 
292101 	 7.6567232 
292201 	 7.5934982 
292301 	 7.5507062 
292401 	 7.4986632 
292501 	 7.4587652 
292601 	 7.4220782 
292701 	 7.3674502 
292801 	 7.3235362 
292901 	 7.2591412 
293001 	 7.2296442 
293101 	 7.2044902 
293201 	 7.1857852 
293301 	 7.1663592 
293401 	 7.1375882 
293501 	 7.0712692 
293601 	 7.0417292 
293701 	 7.0078322 
293801 	 6.9895022 
293901 	 6.9470282 
294001 	 6.9184152 
294101 	 6.8873092 
294201 	 6.8771912 
294301 	 6.8689012 
294401 	 6.8488842 
294501 	 6.8428582 
294601 	 6.7807732 
294701 	 6.7644032 
294801 	 6.7220692 
294901 	 6.7069042 
295001 	 6.6911642 
295101 	 6.6620672 
295201 	 6.5236122 
295301 	 6.4922862 
295401 	 5.9523222 
295501 	 5.3131742 
295601 	 4.6980622 
295701 	 3.2010052 
295801 	 2.5937402 
295901 	 0.0000002 
296001 	 0.0000002 
296101 	 0.0000002 
296201 	 0.0000002 
296301 	 0.0000002 
296401 	 0.0000002 
296501 	 0.0000002 
296601 	 0.0000002 
296701 	 0.0000002 
296801 	 0.0000002 
296901 	 0.0000002 
297001 	 0.0000002 
297101 	 0.0000002 
297201 	 0.0000002 
297301 	 0.0000002 
297401 	 0.0000002 
297501 	 0.0000002 
297601 	 0.0000002 
297701 	 0.0000002 
297801 	 0.0000002 
297901 	 0.0000002 
298001 	 0.0000002 
298101 	 0.0000002 
298201 	 0.0000002 
298301 	 0.0000002 
298401 	 0.0000002 
298501 	 0.0000002 
298601 	 0.0000002 
298701 	 0.0000002 
298801 	 0.0000002 
298901 	 0.0000002 
299001 	 0.0000002 
299101 	 0.0000002 
299201 	 0.0000002 
299301 	 0.0000002 
299401 	 0.0000002 
299501 	 0.0000002 
299601 	 0.0000002 
299701 	 0.0000002 
299801 	 0.0000002 
299901 	 0.0000002 
300001 	 0.0000002 
300101 	 0.0000002 
300201 	 0.0000002 
300301 	 0.0000002 
300401 	 0.0000002 
300501 	 0.0000002 
300601 	 0.0000002 
300701 	 0.0000002 
300801 	 0.0000002 
300901 	 0.0000002 
301001 	 0.0000002 
301101 	 0.0000002 
301201 	 0.0000002 
301301 	 0.0000002 
301401 	 0.0000002 
301501 	 0.0000002 
301601 	 0.0000002 
301701 	 0.0000002 
301801 	 0.0000002 
301901 	 0.0000002 
302001 	 0.0000002 
302101 	 0.0000002 
302201 	 0.0000002 
302301 	 0.0000002 
302401 	 0.0000002 
302501 	 0.0000002 
302601 	 0.0000002 
302701 	 0.0000002 
302801 	 0.0000002 
302901 	 0.0000002 
303001 	 0.0000002 
303101 	 0.0000002 
303201 	 0.0000002 
303301 	 0.0000002 
303401 	 0.0000002 
303501 	 0.0000002 
303601 	 0.0000002 
303701 	 0.0000002 
303801 	 0.2632352 
303901 	 1.0780912 
304001 	 0.8884212 
304101 	 1.6853092 
304201 	 7.3375152 
304301 	 7.6534802 
304401 	 10.9078982 
304501 	 11.8069632 
304601 	 14.3304822 
304701 	 15.7402992 
304801 	 16.6517972 
304901 	 17.9093702 
305001 	 18.2638782 
305101 	 19.4316172 
305201 	 19.4389352 
305301 	 20.2112932 
305401 	 20.4255412 
305501 	 21.1736512 
305601 	 21.7852212 
305701 	 22.0859632 
305801 	 22.2453392 
305901 	 22.1469462 
306001 	 22.0730262 
306101 	 22.1394702 
306201 	 21.9162982 
306301 	 21.5307272 
306401 	 21.1716652 
306501 	 20.7025712 
306601 	 19.8636802 
306701 	 19.3110502 
306801 	 19.1364232 
306901 	 19.0137602 
307001 	 18.5135302 
307101 	 18.2518002 
307201 	 18.1413242 
307301 	 17.9405492 
307401 	 17.5635882 
307501 	 17.3675182 
307601 	 17.3451042 
307701 	 17.3173932 
307801 	 17.1292882 
307901 	 16.6805332 
308001 	 16.6276372 
308101 	 16.7409122 
308201 	 16.7419152 
308301 	 16.6719402 
308401 	 16.7833332 
308501 	 16.9815432 
308601 	 17.1599802 
308701 	 17.3539462 
308801 	 17.3142752 
308901 	 17.2464742 
309001 	 17.2097862 
309101 	 17.1209642 
309201 	 17.1641392 
309301 	 17.1749762 
309401 	 17.2941382 
309501 	 17.3665452 
309601 	 17.5226612 
309701 	 17.7289152 
309801 	 17.9366042 
309901 	 18.1664922 
310001 	 18.4158522 
310101 	 18.9846162 
310201 	 16.6662342 
310301 	 13.5978412 
310401 	 13.4619372 
310501 	 13.6575082 
310601 	 13.1745862 
310701 	 12.6464292 
310801 	 11.5354732 
310901 	 10.3159772 
311001 	 8.7568672 
311101 	 7.4128792 
311201 	 6.5760642 
311301 	 5.8409812 
311401 	 5.3048512 
311501 	 4.9543952 
311601 	 4.5738402 
311701 	 4.5313192 
311801 	 4.5147932 
311901 	 4.3454912 
312001 	 4.3129102 
312101 	 4.1803302 
312201 	 4.1348592 
312301 	 4.1375732 
312401 	 4.1937772 
312501 	 4.2774912 
312601 	 4.4647222 
312701 	 4.5096862 
312801 	 4.6374352 
312901 	 4.9915582 
313001 	 4.9808712 
313101 	 5.1717422 
313201 	 5.2529452 
313301 	 5.3235182 
313401 	 5.3128952 
313501 	 5.2385622 
313601 	 5.1922332 
313701 	 5.7621802 
313801 	 6.1941512 
313901 	 6.8100262 
314001 	 7.9212562 
314101 	 9.1232512 
314201 	 10.1135132 
314301 	 10.9058322 
314401 	 12.0607702 
314501 	 12.9448682 
314601 	 13.6260132 
314701 	 14.0249342 
314801 	 14.5683752 
314901 	 15.0185452 
315001 	 15.3961682 
315101 	 15.5977052 
315201 	 15.9478482 
315301 	 16.1072412 
315401 	 16.3067232 
315501 	 16.5142262 
315601 	 16.6426232 
315701 	 16.7623982 
315801 	 16.9304182 
315901 	 17.0639912 
316001 	 17.1055472 
316101 	 17.1005362 
316201 	 17.0960292 
316301 	 17.1344712 
316401 	 17.0744852 
316501 	 17.0156172 
316601 	 16.7809552 
316701 	 16.1672292 
316801 	 14.9368232 
316901 	 13.9102812 
317001 	 12.9884752 
317101 	 12.5416722 
317201 	 11.9215972 
317301 	 11.5754282 
317401 	 10.9825972 
317501 	 10.4939322 
317601 	 10.1803402 
317701 	 9.8777642 
317801 	 9.5812432 
317901 	 9.3663662 
318001 	 9.0947072 
318101 	 8.9947402 
318201 	 8.9815742 
318301 	 9.1262952 
318401 	 9.7964642 
318501 	 10.1583392 
318601 	 10.2536392 
318701 	 10.9728202 
318801 	 11.5891662 
318901 	 11.6914612 
319001 	 11.8926042 
319101 	 12.0223502 
319201 	 11.9765182 
319301 	 12.0687952 
319401 	 12.1127242 
319501 	 12.1730602 
319601 	 12.1910752 
319701 	 12.1491192 
319801 	 12.1147912 
319901 	 12.1163792 
320001 	 12.1750502 
320101 	 12.1106072 
320201 	 12.1654882 
320301 	 12.0995752 
320401 	 12.1688112 
320501 	 12.2381012 
320601 	 12.2148592 
320701 	 12.1567002 
320801 	 11.7980902 
320901 	 11.4920762 
321001 	 11.2847732 
321101 	 11.1681162 
321201 	 11.0518512 
321301 	 10.9501102 
321401 	 10.8897802 
321501 	 10.8786032 
321601 	 10.8573562 
321701 	 10.9131632 
321801 	 10.8762652 
321901 	 10.6333462 
322001 	 10.8313972 
322101 	 11.0926462 
322201 	 11.5926592 
322301 	 11.5363622 
322401 	 12.2000652 
322501 	 12.8492132 
322601 	 13.0580712 
322701 	 13.7892132 
322801 	 13.6849702 
322901 	 13.9599572 
323001 	 14.1976862 
323101 	 14.0552972 
323201 	 14.3454462 
323301 	 14.3995152 
323401 	 14.3044212 
323501 	 14.5594752 
323601 	 14.3244512 
323701 	 14.3747792 
323801 	 13.9654992 
323901 	 13.2555292 
324001 	 12.9861542 
324101 	 12.7495222 
324201 	 12.3009452 
324301 	 11.9440972 
324401 	 11.5876152 
324501 	 11.2420092 
324601 	 10.8931942 
324701 	 10.6316442 
324801 	 10.3691782 
324901 	 10.1415022 
325001 	 10.0821942 
325101 	 9.9817822 
325201 	 10.0058892 
325301 	 10.1960262 
325401 	 10.5088532 
325501 	 10.8981922 
325601 	 11.1025842 
325701 	 11.5159402 
325801 	 12.4856342 
325901 	 13.9029902 
326001 	 13.9799192 
326101 	 14.0943992 
326201 	 14.0251362 
326301 	 14.0394042 
326401 	 13.9129152 
326501 	 13.8597952 
326601 	 13.7947462 
326701 	 13.8981632 
326801 	 14.1642932 
326901 	 14.4188862 
327001 	 15.1273702 
327101 	 15.7817572 
327201 	 16.3045582 
327301 	 16.6943112 
327401 	 17.1364772 
327501 	 17.6914002 
327601 	 18.1587942 
327701 	 18.7034522 
327801 	 19.2549742 
327901 	 19.5368812 
328001 	 19.6880922 
328101 	 18.8173762 
328201 	 16.5942422 
328301 	 16.4034382 
328401 	 16.4137542 
328501 	 16.4132172 
328601 	 16.3945982 
328701 	 16.1691622 
328801 	 15.7487282 
328901 	 15.1507472 
329001 	 14.5790422 
329101 	 14.2045592 
329201 	 14.1374002 
329301 	 14.1274412 
329401 	 14.0748832 
329501 	 14.0214742 
329601 	 13.8101572 
329701 	 13.5797512 
329801 	 13.4296092 
329901 	 13.3617022 
330001 	 13.3310062 
330101 	 13.3176442 
330201 	 13.3773472 
330301 	 13.4148852 
330401 	 14.1020762 
330501 	 14.3184382 
330601 	 14.5905522 
330701 	 14.5034842 
330801 	 14.9767632 
330901 	 15.3663432 
331001 	 15.7531622 
331101 	 16.0905162 
331201 	 16.3961782 
331301 	 16.5789302 
331401 	 16.7622022 
331501 	 17.1407952 
331601 	 17.4054202 
331701 	 17.4319842 
331801 	 16.1092752 
331901 	 15.1552052 
332001 	 13.8718742 
332101 	 12.9360762 
332201 	 12.3020482 
332301 	 11.7800002 
332401 	 11.0392962 
332501 	 10.1434402 
332601 	 9.3048082 
332701 	 8.2287822 
332801 	 7.2237442 
332901 	 6.3763282 
333001 	 5.3305482 
333101 	 4.5008322 
333201 	 3.7212752 
333301 	 3.1804742 
333401 	 2.5840772 
333501 	 2.0615142 
333601 	 1.7103812 
333701 	 1.4002072 
333801 	 0.9932672 
333901 	 0.7322172 
334001 	 0.5349822 
334101 	 0.3784242 
334201 	 0.2226902 
334301 	 0.0000002 
334401 	 0.0000002 
334501 	 0.0000002 
334601 	 0.0000002 
334701 	 1.4875212 
334801 	 2.5586342 
334901 	 2.5758102 
335001 	 3.3464102 
335101 	 4.0512982 
335201 	 4.0275222 
335301 	 4.6130532 
335401 	 5.1069252 
335501 	 5.1373792 
335601 	 5.5457832 
335701 	 5.7835052 
335801 	 5.8843862 
335901 	 6.3327602 
336001 	 6.3536872 
336101 	 6.7806222 
336201 	 7.0367902 
336301 	 7.0980652 
336401 	 7.4491322 
336501 	 7.7306142 
336601 	 7.7628542 
336701 	 7.7201872 
336801 	 7.6660252 
336901 	 7.5812372 
337001 	 7.5671002 
337101 	 7.5572012 
337201 	 7.5769782 
337301 	 7.6111942 
337401 	 7.6036932 
337501 	 7.5592622 
337601 	 7.5419132 
337701 	 7.5308362 
337801 	 7.4888812 
337901 	 7.4420552 
338001 	 7.3793812 
338101 	 7.3961512 
338201 	 7.4864992 
338301 	 7.8255622 
338401 	 8.1853392 
338501 	 8.7787102 
338601 	 9.1992722 
338701 	 10.5847342 
338801 	 11.1412522 
338901 	 11.8513142 
339001 	 12.5130942 
339101 	 12.8110392 
339201 	 12.4429212 
339301 	 11.9845972 
339401 	 11.2364412 
339501 	 10.6198902 
339601 	 9.5154572 
339701 	 8.1244982 
339801 	 7.0188202 
339901 	 6.9650982 
340001 	 6.4248252 
340101 	 6.3686332 
340201 	 6.4962702 
340301 	 5.8695402 
340401 	 4.9177502 
340501 	 4.7336622 
340601 	 4.6928842 
340701 	 4.5103482 
340801 	 4.5483372 
340901 	 4.3603752 
341001 	 4.0379962 
341101 	 3.8313122 
341201 	 3.6503212 
341301 	 3.4476782 
341401 	 3.1795782 
341501 	 3.0114622 
341601 	 2.8813872 
341701 	 2.7600552 
341801 	 2.6852832 
341901 	 2.6208112 
342001 	 2.7609702 
342101 	 2.8018362 
342201 	 2.7060742 
342301 	 2.6340532 
342401 	 2.5074712 
342501 	 2.3426322 
342601 	 2.2163242 
342701 	 2.4578792 
342801 	 2.4088022 
342901 	 3.0460832 
343001 	 3.6855782 
343101 	 3.9218002 
343201 	 4.1310452 
343301 	 3.9837162 
343401 	 3.7351792 
343501 	 3.4244752 
343601 	 3.2403132 
343701 	 3.1466492 
343801 	 3.1028612 
343901 	 2.9511802 
344001 	 2.9223442 
344101 	 3.0946952 
344201 	 3.6520052 
344301 	 5.0523872 
344401 	 5.3729402 
344501 	 6.3858262 
344601 	 6.7550962 
344701 	 7.1501042 
344801 	 7.2704932 
344901 	 7.2795762 
345001 	 7.4204392 
345101 	 7.4635512 
345201 	 7.5914732 
345301 	 7.8170682 
345401 	 7.8696252 
345501 	 7.9141772 
345601 	 7.9071532 
345701 	 7.9969932 
345801 	 7.9968882 
345901 	 7.3596932 
346001 	 6.6061842 
346101 	 5.9244682 
346201 	 5.1625912 
346301 	 4.3517662 
346401 	 4.0011542 
346501 	 4.5618342 
346601 	 4.6125432 
346701 	 6.2239612 
346801 	 7.4591862 
346901 	 7.7274972 
347001 	 8.6366442 
347101 	 9.8051992 
347201 	 10.0816422 
347301 	 11.4532082 
347401 	 12.2976802 
347501 	 12.5139662 
347601 	 13.4708452 
347701 	 14.0044702 
347801 	 14.0994942 
347901 	 14.7081782 
348001 	 15.0060122 
348101 	 14.9298662 
348201 	 15.4522912 
348301 	 15.6575922 
348401 	 15.1373362 
348501 	 14.9691832 
348601 	 15.1792472 
348701 	 15.1773952 
348801 	 15.0168602 
348901 	 14.8764752 
349001 	 14.8465762 
349101 	 14.7658782 
349201 	 14.7361742 
349301 	 14.6839282 
349401 	 14.5970252 
349501 	 14.5148412 
349601 	 14.3647232 
349701 	 14.2350812 
349801 	 14.0298232 
349901 	 13.8782182 
350001 	 13.5604452 
350101 	 13.3198652 
350201 	 12.9934482 
350301 	 12.7949972 
350401 	 12.7153672 
350501 	 12.5182842 
350601 	 12.3406422 
350701 	 12.2312292 
350801 	 12.0286622 
350901 	 11.7806072 
351001 	 11.8655602 
351101 	 12.0557272 
351201 	 11.8682802 
351301 	 11.8371302 
351401 	 11.6288172 
351501 	 11.4565742 
351601 	 11.1051802 
351701 	 10.9886012 
351801 	 10.8937182 
351901 	 10.7444412 
352001 	 10.6088132 
352101 	 10.4131642 
352201 	 10.2040612 
352301 	 9.9759012 
352401 	 9.8821952 
352501 	 9.7781602 
352601 	 9.6397752 
352701 	 9.5693362 
352801 	 9.5148622 
352901 	 9.4738842 
353001 	 9.4413862 
353101 	 9.3865832 
353201 	 9.3324082 
353301 	 9.2966062 
353401 	 9.2514022 
353501 	 9.1959052 
353601 	 9.1112272 
353701 	 9.0602022 
353801 	 8.9757352 
353901 	 8.8110932 
354001 	 8.6010382 
354101 	 8.4918272 
354201 	 8.3318452 
354301 	 8.2249442 
354401 	 8.1902942 
354501 	 8.1239662 
354601 	 8.0655812 
354701 	 8.0618492 
354801 	 7.9902682 
354901 	 7.9639462 
355001 	 7.9176722 
355101 	 7.8707952 
355201 	 7.7422242 
355301 	 7.6745722 
355401 	 7.5651082 
355501 	 4.5854342 
355601 	 1.9568912 
355701 	 0.1529402 
355801 	 0.0000002 
355901 	 0.0000002 
356001 	 0.0000002 
356101 	 0.0000002 
356201 	 0.0000002 
356301 	 0.0000002 
356401 	 0.0000002 
356501 	 0.0000002 
356601 	 0.0000002 
356701 	 0.0000002 
356801 	 0.0000002 
356901 	 0.0000002 
357001 	 0.0000002 
357101 	 0.0000002 
357201 	 0.0000002 
357301 	 0.0000002 
357401 	 0.0000002 
357501 	 0.0000002 
357601 	 0.0000002 
357701 	 0.0000002 
357801 	 0.0000002 
357901 	 0.0000002 
358001 	 0.0000002 
358101 	 0.0000002 
358201 	 0.0000002 
358301 	 0.0000002 
358401 	 0.0000002 
358501 	 0.0000002 
358601 	 0.0000002 
358701 	 0.0000002 
358801 	 0.0000002 
358901 	 0.0000002 
359001 	 0.0000002 
359101 	 0.0000002 
359201 	 0.0000002 
359301 	 0.0000002 
359401 	 0.0000002 
359501 	 0.0000002 
359601 	 0.0000002 
359701 	 0.0000002 
359801 	 0.0000002 
359901 	 0.0000002 
360001 	 0.0000002 
360101 	 0.0000002 
360201 	 0.0000002 
360301 	 0.0000002 
360401 	 0.0000002 
360501 	 0.0000002 
360601 	 0.0000002 
360701 	 0.0000002 
360801 	 0.0000002 
360901 	 0.0000002 
361001 	 0.0000002 
361101 	 0.0000002 
361201 	 0.0000002 
361301 	 0.0000002 
361401 	 0.0000002 
361501 	 0.4538812 
361601 	 1.2490312 
361701 	 9.8540512 
361801 	 16.2690052 
361901 	 17.1480552 
362001 	 16.5100732 
362101 	 17.5572772 
362201 	 18.4872922 
362301 	 18.8597442 
362401 	 19.5771912 
362501 	 20.5517172 
362601 	 21.3531232 
362701 	 21.6291612 
362801 	 21.9639682 
362901 	 22.6060772 
363001 	 23.2059582 
363101 	 23.3764262 
363201 	 23.5078942 
363301 	 22.6699772 
363401 	 22.5126812 
363501 	 22.5482942 
363601 	 22.5046232 
363701 	 21.9793392 
363801 	 21.4325282 
363901 	 21.0619662 
364001 	 20.4750092 
364101 	 19.6499442 
364201 	 19.3586342 
364301 	 19.1662352 
364401 	 19.0643282 
364501 	 18.7993822 
364601 	 18.5257762 
364701 	 18.5023952 
364801 	 18.4629782 
364901 	 17.9265942 
365001 	 18.0665452 
365101 	 18.1769252 
365201 	 17.9802872 
365301 	 18.0416892 
365401 	 17.9846852 
365501 	 18.1426672 
365601 	 18.4919032 
365701 	 18.8043722 
365801 	 19.0908082 
365901 	 19.4048412 
366001 	 19.7045092 
366101 	 20.1685382 
366201 	 20.3254162 
366301 	 20.7731772 
366401 	 21.1741162 
366501 	 21.5690642 
366601 	 21.8418562 
366701 	 21.9798142 
366801 	 22.0889652 
366901 	 22.0864982 
367001 	 21.9601532 
367101 	 21.8022362 
367201 	 21.7030592 
367301 	 21.5286462 
367401 	 21.3289002 
367501 	 21.0925172 
367601 	 20.9401952 
367701 	 20.8651702 
367801 	 20.7323072 
367901 	 20.5927962 
368001 	 20.3274272 
368101 	 20.1201252 
368201 	 19.7532362 
368301 	 19.2359472 
368401 	 18.8046492 
368501 	 18.3553472 
368601 	 16.1684822 
368701 	 13.4252832 
368801 	 11.7086592 
368901 	 10.3633122 
369001 	 9.1061032 
369101 	 7.9661092 
369201 	 6.8796192 
369301 	 6.0157352 
369401 	 5.1981372 
369501 	 4.4834022 
369601 	 3.8987322 
369701 	 3.6627312 
369801 	 3.6651502 
369901 	 3.7089842 
370001 	 3.7864722 
370101 	 3.9031252 
370201 	 4.0730792 
370301 	 4.3373782 
370401 	 4.6889072 
370501 	 5.1110752 
370601 	 5.5308992 
370701 	 5.9601462 
370801 	 6.3852782 
370901 	 6.8255442 
371001 	 7.2375012 
371101 	 7.6829142 
371201 	 8.1435202 
371301 	 8.2998592 
371401 	 8.4964122 
371501 	 8.6747722 
371601 	 8.4846832 
371701 	 6.5247462 
371801 	 4.5146162 
371901 	 2.9969792 
372001 	 2.2077722 
372101 	 1.6569612 
372201 	 1.2058912 
372301 	 1.3067962 
372401 	 1.7320342 
372501 	 2.3578322 
372601 	 3.0293742 
372701 	 3.3739072 
372801 	 3.5868672 
372901 	 3.6238342 
373001 	 3.6563692 
373101 	 3.6748982 
373201 	 3.7004462 
373301 	 3.7134302 
373401 	 3.7271562 
373501 	 3.7439112 
373601 	 3.7550892 
373701 	 3.7635522 
373801 	 3.7541432 
373901 	 3.7558992 
374001 	 4.1711172 
374101 	 4.2587532 
374201 	 4.2892722 
374301 	 4.3218162 
374401 	 4.3768202 
374501 	 4.4435512 
374601 	 4.5146752 
374701 	 4.5610092 
374801 	 4.6257192 
374901 	 4.1509962 
375001 	 4.3058042 
375101 	 5.0522242 
375201 	 5.6708332 
375301 	 4.9771782 
375401 	 4.8407302 
375501 	 4.1619162 
375601 	 3.5713532 
375701 	 2.2448422 
375801 	 1.9076782 
375901 	 1.7931812 
376001 	 1.6611602 
376101 	 1.2898462 
376201 	 1.3842902 
376301 	 1.6807022 
376401 	 1.6367402 
376501 	 2.8447732 
376601 	 3.7564912 
376701 	 4.2340162 
376801 	 4.6664432 
376901 	 5.2590442 
377001 	 5.6699062 
377101 	 5.9919492 
377201 	 6.6572952 
377301 	 7.1921522 
377401 	 7.3905082 
377501 	 7.8242262 
377601 	 8.2023242 
377701 	 8.3740522 
377801 	 8.8671922 
377901 	 9.1308492 
378001 	 9.3358232 
378101 	 9.7874552 
378201 	 9.8240162 
378301 	 10.2138312 
378401 	 10.4182762 
378501 	 10.4418282 
378601 	 10.7665682 
378701 	 11.0568512 
378801 	 11.1374922 
378901 	 11.4022842 
379001 	 11.3528372 
379101 	 11.6853742 
379201 	 11.9259642 
379301 	 11.9448012 
379401 	 12.0064772 
379501 	 11.2133452 
379601 	 10.9928662 
379701 	 10.9756042 
379801 	 10.9540502 
379901 	 10.9459422 
380001 	 10.9094122 
380101 	 10.8458652 
380201 	 10.7424822 
380301 	 10.7009252 
380401 	 10.7090342 
380501 	 10.7541102 
380601 	 10.7254872 
380701 	 10.7180902 
380801 	 10.7054802 
380901 	 10.7132782 
381001 	 10.7973282 
381101 	 10.3643372 
381201 	 10.1807282 
381301 	 10.0601972 
381401 	 10.0046682 
381501 	 9.8871062 
381601 	 9.9076252 
381701 	 9.8129662 
381801 	 10.0906302 
381901 	 9.9625092 
382001 	 10.2519512 
382101 	 10.2898222 
382201 	 9.8784972 
382301 	 9.7467662 
382401 	 9.4802702 
382501 	 7.9763732 
382601 	 5.7288502 
382701 	 0.3952972 
382801 	 0.0000002 
382901 	 0.0000002 
383001 	 0.0000002 
383101 	 0.0000002 
383201 	 0.0000002 
383301 	 0.0000002 
383401 	 0.0000002 
383501 	 0.0000002 
383601 	 0.0000002 
383701 	 0.0000002 
383801 	 0.0000002 
383901 	 0.0000002 


==> fig/plots_20dB/single/Kalman_long8_eqD_SER0_SNR0_BB_EoT.txt <==
    01 	 0.0000002 
   101 	 0.0000002 
   201 	 0.0000002 
   301 	 0.0000002 
   401 	 0.0000002 
   501 	 0.0000002 
   601 	 0.0000002 
   701 	 0.0000002 
   801 	 0.0000002 
   901 	 0.0000002 
  1001 	 0.0000002 
  1101 	 0.0000002 
  1201 	 0.0000002 
  1301 	 0.0000002 
  1401 	 0.0000002 
  1501 	 0.0000002 
  1601 	 0.0000002 
  1701 	 0.0000002 
  1801 	 0.0000002 
  1901 	 0.0000002 
  2001 	 0.0000002 
  2101 	 0.0000002 
  2201 	 0.0000002 
  2301 	 0.0000002 
  2401 	 0.0000002 
  2501 	 0.1966472 
  2601 	 3.5954992 
  2701 	 4.1372442 
  2801 	 6.5492112 
  2901 	 7.7770542 
  3001 	 8.3557332 
  3101 	 8.0328272 
  3201 	 8.9824162 
  3301 	 9.5052642 
  3401 	 9.9866192 
  3501 	 9.9274832 
  3601 	 10.0681162 
  3701 	 10.6305732 
  3801 	 10.6920002 
  3901 	 11.1941652 
  4001 	 11.3400532 
  4101 	 11.2798252 
  4201 	 11.3749562 
  4301 	 11.2497572 
  4401 	 11.1278872 
  4501 	 10.9644062 
  4601 	 10.8633162 
  4701 	 10.5859482 
  4801 	 10.4360832 
  4901 	 10.2005112 
  5001 	 10.0994832 
  5101 	 9.8112202 
  5201 	 9.5655462 
  5301 	 9.4183432 
  5401 	 9.3630562 
  5501 	 9.2019832 
  5601 	 9.3836342 
  5701 	 8.9830482 
  5801 	 9.2069172 
  5901 	 11.5212502 
  6001 	 12.1658612 
  6101 	 12.7188102 
  6201 	 13.2474772 
  6301 	 13.4898462 
  6401 	 14.1724832 
  6501 	 14.8017262 
  6601 	 15.1646602 
  6701 	 15.5233082 
  6801 	 15.6096272 
  6901 	 15.7464882 
  7001 	 15.9026242 
  7101 	 15.8073342 
  7201 	 15.8345192 
  7301 	 15.6895992 
  7401 	 15.6010262 
  7501 	 15.6413182 
  7601 	 15.5367902 
  7701 	 15.2496022 
  7801 	 15.1661902 
  7901 	 15.0827212 
  8001 	 14.8604832 
  8101 	 14.5977602 
  8201 	 14.4365922 
  8301 	 13.8531472 
  8401 	 13.5327292 
  8501 	 13.3606012 
  8601 	 13.1559552 
  8701 	 13.0942292 
  8801 	 12.8301922 
  8901 	 12.6230762 
  9001 	 12.5214912 
  9101 	 12.3951892 
  9201 	 12.3634372 
  9301 	 12.2898052 
  9401 	 12.3332292 
  9501 	 12.3749032 
  9601 	 12.5595032 
  9701 	 12.6986892 
  9801 	 12.7986292 
  9901 	 12.9960452 
 10001 	 13.2350692 
 10101 	 13.4929662 
 10201 	 13.8457302 
 10301 	 13.9563362 
 10401 	 14.1136732 
 10501 	 14.0535882 
 10601 	 13.9291582 
 10701 	 13.8470582 
 10801 	 13.8619232 
 10901 	 14.1378872 
 11001 	 14.8509762 
 11101 	 15.6349072 
 11201 	 16.0811632 
 11301 	 16.2773162 
 11401 	 16.6334452 
 11501 	 17.2258632 
 11601 	 18.1870412 
 11701 	 18.8394882 
 11801 	 19.4993982 
 11901 	 19.7968342 
 12001 	 19.7798492 
 12101 	 19.8882142 
 12201 	 20.0451982 
 12301 	 19.7525362 
 12401 	 19.5635142 
 12501 	 18.6542792 
 12601 	 17.9115842 
 12701 	 17.2598502 
 12801 	 16.6250532 
 12901 	 16.0227002 
 13001 	 15.4574142 
 13101 	 15.0491562 
 13201 	 14.6482222 
 13301 	 14.1737152 
 13401 	 13.6226102 
 13501 	 13.1027332 
 13601 	 12.5542042 
 13701 	 12.2771032 
 13801 	 12.0737862 
 13901 	 11.7945262 
 14001 	 11.5889582 
 14101 	 11.4859322 
 14201 	 11.3903532 
 14301 	 11.3000792 
 14401 	 11.2612862 
 14501 	 11.2000662 
 14601 	 11.2920522 
 14701 	 11.4125112 
 14801 	 11.6727332 
 14901 	 12.3833592 
 15001 	 13.1510492 
 15101 	 13.6617542 
 15201 	 13.9059112 
 15301 	 14.1266382 
 15401 	 14.2123652 
 15501 	 14.2863332 
 15601 	 14.2690782 
 15701 	 14.2305342 
 15801 	 14.1960402 
 15901 	 14.0634392 
 16001 	 14.1042832 
 16101 	 14.1900322 
 16201 	 14.3910762 
 16301 	 14.5821122 
 16401 	 14.6369642 
 16501 	 14.5893792 
 16601 	 14.4526082 
 16701 	 14.3909512 
 16801 	 14.2674132 
 16901 	 14.2496612 
 17001 	 14.2696592 
 17101 	 14.1290042 
 17201 	 14.0014432 
 17301 	 13.8616972 
 17401 	 13.7513912 
 17501 	 13.6724142 
 17601 	 13.5942902 
 17701 	 13.5123072 
 17801 	 13.3848022 
 17901 	 13.2234712 
 18001 	 13.1122312 
 18101 	 13.0128312 
 18201 	 12.8394562 
 18301 	 12.9733082 
 18401 	 13.0490192 
 18501 	 13.8569032 
 18601 	 15.2173082 
 18701 	 16.2170332 
 18801 	 18.0973892 
 18901 	 19.1034142 
 19001 	 19.8090582 
 19101 	 20.4683852 
 19201 	 20.8781462 
 19301 	 21.6337762 
 19401 	 22.5245552 
 19501 	 22.7113772 
 19601 	 23.4820022 
 19701 	 24.0004362 
 19801 	 24.1373142 
 19901 	 23.9982232 
 20001 	 24.2015942 
 20101 	 23.8766112 
 20201 	 23.3601742 
 20301 	 22.8454012 
 20401 	 21.9551172 
 20501 	 20.8861122 
 20601 	 20.5691902 
 20701 	 20.5340272 
 20801 	 19.6492752 
 20901 	 19.9420362 
 21001 	 19.2392692 
 21101 	 18.8785572 
 21201 	 18.3912622 
 21301 	 18.0833602 
 21401 	 17.8654732 
 21501 	 17.4604862 
 21601 	 17.0690262 
 21701 	 16.3362222 
 21801 	 15.4954062 
 21901 	 15.0469062 
 22001 	 14.7159892 
 22101 	 14.5981582 
 22201 	 14.3717742 
 22301 	 14.1525452 
 22401 	 13.5982622 
 22501 	 13.2979532 
 22601 	 13.0800332 
 22701 	 12.9890232 
 22801 	 12.8148482 
 22901 	 12.5756552 
 23001 	 12.5301872 
 23101 	 12.4158862 
 23201 	 12.2530652 
 23301 	 12.1382932 
 23401 	 12.0258772 
 23501 	 11.9051102 
 23601 	 11.8230122 
 23701 	 11.7549112 
 23801 	 11.6773192 
 23901 	 11.5225352 
 24001 	 11.3987622 
 24101 	 11.3674062 
 24201 	 11.3099282 
 24301 	 11.2618922 
 24401 	 11.2146742 
 24501 	 11.1806052 
 24601 	 11.1520672 
 24701 	 11.1028322 
 24801 	 11.0433232 
 24901 	 11.0236612 
 25001 	 10.9975452 
 25101 	 10.9386972 
 25201 	 10.9217212 
 25301 	 10.9112532 
 25401 	 10.8903112 
 25501 	 10.8616202 
 25601 	 10.8601412 
 25701 	 10.8588932 
 25801 	 10.8566962 
 25901 	 10.8515522 
 26001 	 10.8349092 
 26101 	 10.8258142 
 26201 	 10.8254282 
 26301 	 10.8211062 
 26401 	 10.8207212 
 26501 	 10.8036602 
 26601 	 10.7874162 
 26701 	 10.7742982 
 26801 	 10.7732562 
 26901 	 10.7729272 
 27001 	 10.7656502 
 27101 	 10.7680272 
 27201 	 10.7441732 
 27301 	 10.7127692 
 27401 	 10.4829812 
 27501 	 10.2111692 
 27601 	 10.1870382 
 27701 	 9.9902462 
 27801 	 9.9671452 
 27901 	 9.9145422 
 28001 	 9.9028822 
 28101 	 9.8406782 
 28201 	 9.7846152 
 28301 	 9.7582712 
 28401 	 9.7190282 
 28501 	 9.6518042 
 28601 	 9.5814452 
 28701 	 9.4746632 
 28801 	 9.3259852 
 28901 	 9.1981762 
 29001 	 9.0727032 
 29101 	 8.8880412 
 29201 	 8.8232592 
 29301 	 8.8023142 
 29401 	 8.5677632 
 29501 	 8.4945462 
 29601 	 8.0998342 
 29701 	 7.9814272 
 29801 	 7.9405242 
 29901 	 7.6714982 
 30001 	 7.4959662 
 30101 	 7.4203952 
 30201 	 7.0283062 
 30301 	 6.6056782 
 30401 	 6.3892682 
 30501 	 6.2698422 
 30601 	 5.0611482 
 30701 	 3.8237092 
 30801 	 3.1308862 
 30901 	 3.0762822 
 31001 	 2.7313992 
 31101 	 2.5393362 
 31201 	 2.4986392 
 31301 	 2.2886112 
 31401 	 2.1649912 
 31501 	 2.1057102 
 31601 	 2.1026812 
 31701 	 1.9257122 
 31801 	 1.7296532 
 31901 	 1.5965782 
 32001 	 1.3444732 
 32101 	 0.9651292 
 32201 	 0.2160732 
 32301 	 0.0000002 
 32401 	 0.0000002 
 32501 	 0.0000002 
 32601 	 0.0000002 
 32701 	 0.0000002 
 32801 	 0.0000002 
 32901 	 0.0000002 
 33001 	 0.0000002 
 33101 	 0.0000002 
 33201 	 0.0000002 
 33301 	 0.0000002 
 33401 	 0.0000002 
 33501 	 0.0000002 
 33601 	 0.0000002 
 33701 	 0.0000002 
 33801 	 0.0000002 
 33901 	 0.0000002 
 34001 	 0.0000002 
 34101 	 0.0000002 
 34201 	 0.0000002 
 34301 	 0.0000002 
 34401 	 0.0000002 
 34501 	 0.0000002 
 34601 	 0.0000002 
 34701 	 0.0000002 
 34801 	 0.0000002 
 34901 	 0.0000002 
 35001 	 0.0000002 
 35101 	 0.0000002 
 35201 	 0.0000002 
 35301 	 0.0000002 
 35401 	 0.0000002 
 35501 	 0.0000002 
 35601 	 0.0000002 
 35701 	 0.0000002 
 35801 	 0.0000002 
 35901 	 0.0000002 
 36001 	 0.0000002 
 36101 	 0.0000002 
 36201 	 0.0000002 
 36301 	 0.0000002 
 36401 	 0.0000002 
 36501 	 0.0000002 
 36601 	 0.0000002 
 36701 	 0.0000002 
 36801 	 0.0000002 
 36901 	 0.0000002 
 37001 	 0.0000002 
 37101 	 0.0000002 
 37201 	 0.0000002 
 37301 	 0.0000002 
 37401 	 0.0000002 
 37501 	 0.0000002 
 37601 	 0.0000002 
 37701 	 0.0000002 
 37801 	 0.0000002 
 37901 	 0.0000002 
 38001 	 0.0000002 
 38101 	 0.0000002 
 38201 	 0.0000002 
 38301 	 0.0000002 
 38401 	 1.3790592 
 38501 	 8.2353972 
 38601 	 9.2567932 
 38701 	 12.9490802 
 38801 	 14.3778412 
 38901 	 14.6477992 
 39001 	 14.7946942 
 39101 	 15.7295032 
 39201 	 15.8611842 
 39301 	 16.5297542 
 39401 	 17.6829102 
 39501 	 18.7071372 
 39601 	 19.1715632 
 39701 	 19.4513732 
 39801 	 20.3214742 
 39901 	 21.1874892 
 40001 	 21.4522982 
 40101 	 22.0376052 
 40201 	 22.1555542 
 40301 	 22.6670732 
 40401 	 23.2706562 
 40501 	 23.6208692 
 40601 	 23.5099962 
 40701 	 23.1708842 
 40801 	 22.8665032 
 40901 	 22.8994722 
 41001 	 22.9761172 
 41101 	 23.3745132 
 41201 	 23.6669512 
 41301 	 23.8914712 
 41401 	 23.9926262 
 41501 	 24.2587522 
 41601 	 23.8819482 
 41701 	 23.5467152 
 41801 	 23.1910952 
 41901 	 23.2421412 
 42001 	 22.9737002 
 42101 	 22.3344702 
 42201 	 21.9650932 
 42301 	 21.4039552 
 42401 	 20.8837322 
 42501 	 20.2826972 
 42601 	 19.7355712 
 42701 	 19.4077312 
 42801 	 18.5882622 
 42901 	 18.3497382 
 43001 	 18.2893382 
 43101 	 18.3396102 
 43201 	 18.6978312 
 43301 	 18.9629262 
 43401 	 19.3734782 
 43501 	 19.6727332 
 43601 	 19.9527632 
 43701 	 20.4080552 
 43801 	 20.8557442 
 43901 	 21.2455232 
 44001 	 21.6512542 
 44101 	 21.8639812 
 44201 	 22.1059642 
 44301 	 21.9881772 
 44401 	 21.9421772 
 44501 	 21.8416122 
 44601 	 20.7017812 
 44701 	 20.0572782 
 44801 	 19.3540842 
 44901 	 18.5491872 
 45001 	 17.8767862 
 45101 	 17.1258092 
 45201 	 16.3529322 
 45301 	 15.7171732 
 45401 	 15.0941222 
 45501 	 14.9222502 
 45601 	 14.8102022 
 45701 	 14.4292352 
 45801 	 13.8734312 
 45901 	 13.3817222 
 46001 	 13.1496692 
 46101 	 13.1298382 
 46201 	 13.1633672 
 46301 	 13.1315902 
 46401 	 13.0866682 
 46501 	 13.0597522 
 46601 	 13.0494732 
 46701 	 13.0232552 
 46801 	 13.0423782 
 46901 	 13.1381542 
 47001 	 13.1874782 
 47101 	 13.1584922 
 47201 	 13.0316842 
 47301 	 12.8902562 
 47401 	 12.7697632 
 47501 	 12.7165612 
 47601 	 12.6060252 
 47701 	 12.5146802 
 47801 	 12.3402152 
 47901 	 12.2864532 
 48001 	 12.2874752 
 48101 	 12.2303912 
 48201 	 12.2823902 
 48301 	 12.4804492 
 48401 	 12.4417342 
 48501 	 13.1653592 
 48601 	 14.1919352 
 48701 	 14.4919042 
 48801 	 16.4358542 
 48901 	 16.9785872 
 49001 	 18.2387522 
 49101 	 18.8082562 
 49201 	 18.7364182 
 49301 	 18.6811972 
 49401 	 18.5936092 
 49501 	 18.4450332 
 49601 	 18.3064072 
 49701 	 18.0183382 
 49801 	 17.6549712 
 49901 	 17.2808532 
 50001 	 16.9395182 
 50101 	 16.5759442 
 50201 	 16.2750002 
 50301 	 16.0130972 
 50401 	 15.9379472 
 50501 	 15.4834682 
 50601 	 15.2439372 
 50701 	 14.9967692 
 50801 	 14.8201152 
 50901 	 14.7051992 
 51001 	 14.6239192 
 51101 	 14.5620132 
 51201 	 14.3901092 
 51301 	 14.2326002 
 51401 	 14.2398182 
 51501 	 14.0500452 
 51601 	 13.9000832 
 51701 	 14.6149732 
 51801 	 15.0600912 
 51901 	 17.3716592 
 52001 	 19.8328342 
 52101 	 21.3107872 
 52201 	 21.6631192 
 52301 	 23.5080342 
 52401 	 24.4567812 
 52501 	 25.0681902 
 52601 	 25.0894592 
 52701 	 25.5060912 
 52801 	 25.6193032 
 52901 	 24.6806222 
 53001 	 25.4208162 
 53101 	 25.3578552 
 53201 	 24.9899342 
 53301 	 24.1687792 
 53401 	 23.0850682 
 53501 	 22.7133952 
 53601 	 22.5249842 
 53701 	 22.0930022 
 53801 	 21.9856982 
 53901 	 21.2732742 
 54001 	 20.6299812 
 54101 	 20.1795812 
 54201 	 19.2968432 
 54301 	 18.7553642 
 54401 	 18.7568282 
 54501 	 18.6096472 
 54601 	 18.5201622 
 54701 	 18.1938612 
 54801 	 17.6543732 
 54901 	 17.4970842 
 55001 	 17.1179912 
 55101 	 16.6953992 
 55201 	 15.8831152 
 55301 	 15.3906972 
 55401 	 15.1898292 
 55501 	 14.9939752 
 55601 	 15.0369842 
 55701 	 15.0337782 
 55801 	 14.9647682 
 55901 	 15.7511362 
 56001 	 16.2265702 
 56101 	 16.5360562 
 56201 	 17.5260832 
 56301 	 18.4627692 
 56401 	 18.6278542 
 56501 	 19.4718762 
 56601 	 20.0816782 
 56701 	 20.3305132 
 56801 	 20.9131032 
 56901 	 21.4932192 
 57001 	 21.7460502 
 57101 	 21.6639522 
 57201 	 21.6453492 
 57301 	 21.9308912 
 57401 	 21.8874732 
 57501 	 22.2003402 
 57601 	 22.4716242 
 57701 	 22.3238832 
 57801 	 21.9368072 
 57901 	 21.7504052 
 58001 	 21.0195032 
 58101 	 20.8711342 
 58201 	 20.3494442 
 58301 	 19.9366482 
 58401 	 19.6810432 
 58501 	 19.4973572 
 58601 	 19.2941662 
 58701 	 19.0803602 
 58801 	 18.7206602 
 58901 	 18.2851602 
 59001 	 17.5455632 
 59101 	 17.0392092 
 59201 	 16.4422872 
 59301 	 15.8669712 
 59401 	 15.4954132 
 59501 	 15.2089242 
 59601 	 14.9649982 
 59701 	 14.8171792 
 59801 	 14.6172742 
 59901 	 14.4697292 
 60001 	 14.3735982 
 60101 	 14.2563102 
 60201 	 14.1635492 
 60301 	 14.0916402 
 60401 	 14.0212992 
 60501 	 13.9659662 
 60601 	 13.9347132 
 60701 	 13.9721462 
 60801 	 14.0420142 
 60901 	 14.3898812 
 61001 	 14.6025922 
 61101 	 14.7203772 
 61201 	 14.8110162 
 61301 	 14.7731432 
 61401 	 14.7432592 
 61501 	 14.6945712 
 61601 	 14.6512442 
 61701 	 14.7793852 
 61801 	 14.8239102 
 61901 	 15.4650852 
 62001 	 16.1873762 
 62101 	 16.7193332 
 62201 	 17.2180742 
 62301 	 18.1594182 
 62401 	 18.7354842 
 62501 	 19.0782392 
 62601 	 19.4950002 
 62701 	 19.7666752 
 62801 	 19.8935232 
 62901 	 20.3265162 
 63001 	 20.4835832 
 63101 	 20.1626742 
 63201 	 20.2279412 
 63301 	 20.1301002 
 63401 	 20.0763722 
 63501 	 20.4537102 
 63601 	 20.6862492 
 63701 	 20.4398482 
 63801 	 20.1754902 
 63901 	 20.0253722 
 64001 	 20.0185732 
 64101 	 20.0797152 
 64201 	 20.1803622 
 64301 	 20.3162562 
 64401 	 20.9223452 
 64501 	 21.3700822 
 64601 	 21.4323662 
 64701 	 21.9813432 
 64801 	 22.3299052 
 64901 	 22.2411322 
 65001 	 22.0378052 
 65101 	 21.7442392 
 65201 	 20.6669662 
 65301 	 20.3368942 
 65401 	 19.1791722 
 65501 	 18.2771342 
 65601 	 17.7035822 
 65701 	 16.8181422 
 65801 	 16.3653302 
 65901 	 15.8081092 
 66001 	 15.5612252 
 66101 	 15.1575422 
 66201 	 14.7132702 
 66301 	 14.4081152 
 66401 	 14.0613512 
 66501 	 13.7658852 
 66601 	 13.4885172 
 66701 	 13.1931292 
 66801 	 13.0401582 
 66901 	 12.9966682 
 67001 	 12.8331852 
 67101 	 12.7373142 
 67201 	 12.6770002 
 67301 	 12.5146722 
 67401 	 12.4364912 
 67501 	 12.3836522 
 67601 	 12.3700832 
 67701 	 12.2800522 
 67801 	 12.2119382 
 67901 	 12.1500712 
 68001 	 12.0113222 
 68101 	 11.9212872 
 68201 	 11.8347182 
 68301 	 11.6335572 
 68401 	 11.5549052 
 68501 	 11.4805882 
 68601 	 11.4326052 
 68701 	 11.3412972 
 68801 	 11.2837512 
 68901 	 11.2012522 
 69001 	 11.1615462 
 69101 	 11.1069352 
 69201 	 11.0689192 
 69301 	 11.0426112 
 69401 	 11.0206062 
 69501 	 11.0061452 
 69601 	 10.9740002 
 69701 	 10.9758882 
 69801 	 10.9862122 
 69901 	 10.9886932 
 70001 	 10.9772692 
 70101 	 10.9673222 
 70201 	 11.6693122 
 70301 	 12.8384622 
 70401 	 13.4392662 
 70501 	 14.8227632 
 70601 	 16.0340552 
 70701 	 17.8775122 
 70801 	 19.0429282 
 70901 	 20.7243892 
 71001 	 21.9721062 
 71101 	 22.4971102 
 71201 	 23.5955152 
 71301 	 24.0633512 
 71401 	 24.2295692 
 71501 	 24.8932212 
 71601 	 24.8114242 
 71701 	 24.8230162 
 71801 	 24.4600122 
 71901 	 23.5551032 
 72001 	 23.2219622 
 72101 	 22.7461472 
 72201 	 22.2476012 
 72301 	 20.9913662 
 72401 	 20.6680322 
 72501 	 20.0423242 
 72601 	 19.3746422 
 72701 	 18.6269922 
 72801 	 18.1193272 
 72901 	 17.2973092 
 73001 	 16.8379692 
 73101 	 16.6088482 
 73201 	 16.3260702 
 73301 	 16.2333382 
 73401 	 15.9906752 
 73501 	 15.8678412 
 73601 	 15.6761672 
 73701 	 15.3181812 
 73801 	 15.1144032 
 73901 	 14.9935292 
 74001 	 14.9484322 
 74101 	 15.1048912 
 74201 	 15.3137152 
 74301 	 15.0720632 
 74401 	 15.0645012 
 74501 	 15.1659692 
 74601 	 15.0122562 
 74701 	 14.9784252 
 74801 	 14.9958792 
 74901 	 14.8912962 
 75001 	 15.1701882 
 75101 	 15.3984852 
 75201 	 15.4913362 
 75301 	 15.6127152 
 75401 	 15.4319782 
 75501 	 15.3569892 
 75601 	 15.2868832 
 75701 	 15.3272252 
 75801 	 15.3395202 
 75901 	 15.3869412 
 76001 	 15.3358122 
 76101 	 15.2190852 
 76201 	 15.0684382 
 76301 	 14.9278552 
 76401 	 14.7444132 
 76501 	 14.6653892 
 76601 	 14.5092302 
 76701 	 14.3204932 
 76801 	 14.2476652 
 76901 	 14.1141882 
 77001 	 13.9715172 
 77101 	 13.7023902 
 77201 	 13.5668592 
 77301 	 13.4817032 
 77401 	 13.3344202 
 77501 	 13.2384072 
 77601 	 13.2040122 
 77701 	 13.0551972 
 77801 	 12.9209632 
 77901 	 12.7998732 
 78001 	 12.6601992 
 78101 	 12.6322052 
 78201 	 12.6079892 
 78301 	 12.5891752 
 78401 	 12.5660412 
 78501 	 12.5556512 
 78601 	 12.4713822 
 78701 	 12.4317842 
 78801 	 12.3757502 
 78901 	 12.2812302 
 79001 	 12.2389252 
 79101 	 12.1679052 
 79201 	 12.1389722 
 79301 	 12.0879872 
 79401 	 12.1063922 
 79501 	 12.1077372 
 79601 	 12.3929712 
 79701 	 12.4765772 
 79801 	 12.8704642 
 79901 	 13.3387782 
 80001 	 13.4091292 
 80101 	 13.9964302 
 80201 	 14.3810802 
 80301 	 14.6008042 
 80401 	 15.2681472 
 80501 	 15.2625162 
 80601 	 16.3575512 
 80701 	 17.5934922 
 80801 	 17.9183122 
 80901 	 19.1965052 
 81001 	 19.6485552 
 81101 	 20.3319172 
 81201 	 21.4216982 
 81301 	 21.5231212 
 81401 	 22.6121582 
 81501 	 22.8503982 
 81601 	 23.0956152 
 81701 	 23.5192862 
 81801 	 23.3759302 
 81901 	 23.8665082 
 82001 	 24.1701392 
 82101 	 23.8925332 
 82201 	 24.2869502 
 82301 	 23.7739802 
 82401 	 23.8384012 
 82501 	 23.1809352 
 82601 	 22.7694332 
 82701 	 22.1574482 
 82801 	 21.4227772 
 82901 	 20.7649892 
 83001 	 19.8053552 
 83101 	 19.4687692 
 83201 	 18.8527492 
 83301 	 18.2704242 
 83401 	 17.7786002 
 83501 	 17.1101112 
 83601 	 16.6702342 
 83701 	 16.3409752 
 83801 	 15.9417872 
 83901 	 15.5955622 
 84001 	 15.2736062 
 84101 	 14.8648072 
 84201 	 14.6108032 
 84301 	 14.3637762 
 84401 	 14.0419542 
 84501 	 13.8049392 
 84601 	 13.6089742 
 84701 	 13.3033052 
 84801 	 13.0586412 
 84901 	 12.8318912 
 85001 	 12.8276342 
 85101 	 12.7106092 
 85201 	 12.5860882 
 85301 	 12.4884892 
 85401 	 12.4158702 
 85501 	 12.3614352 
 85601 	 12.3332112 
 85701 	 12.3215902 
 85801 	 13.1955192 
 85901 	 14.4093812 
 86001 	 15.5826092 
 86101 	 16.7426262 
 86201 	 17.4356542 
 86301 	 18.6129232 
 86401 	 19.3766522 
 86501 	 19.9729312 
 86601 	 20.2423632 
 86701 	 20.5053392 
 86801 	 20.8664332 
 86901 	 21.1141742 
 87001 	 21.4066562 
 87101 	 21.4405352 
 87201 	 21.5620662 
 87301 	 21.5622932 
 87401 	 21.6325022 
 87501 	 21.2968462 
 87601 	 20.1919592 
 87701 	 19.2214892 
 87801 	 18.5071172 
 87901 	 18.0871332 
 88001 	 17.5778612 
 88101 	 17.0606042 
 88201 	 16.5817252 
 88301 	 16.2249512 
 88401 	 15.9386702 
 88501 	 15.7147922 
 88601 	 15.4825322 
 88701 	 15.3234322 
 88801 	 15.3378842 
 88901 	 15.2505762 
 89001 	 15.6993652 
 89101 	 15.6638462 
 89201 	 15.7633182 
 89301 	 15.5121222 
 89401 	 15.2942492 
 89501 	 15.1570182 
 89601 	 15.3638782 
 89701 	 15.2533362 
 89801 	 15.1361912 
 89901 	 15.0207612 
 90001 	 14.8622002 
 90101 	 14.7960622 
 90201 	 14.5374552 
 90301 	 14.1752122 
 90401 	 13.9533272 
 90501 	 13.6071102 
 90601 	 13.5436052 
 90701 	 13.3667542 
 90801 	 13.2107022 
 90901 	 12.9562462 
 91001 	 12.8374022 
 91101 	 12.5402942 
 91201 	 12.4571162 
 91301 	 12.2898872 
 91401 	 11.9537082 
 91501 	 11.7999722 
 91601 	 11.6159312 
 91701 	 11.3370962 
 91801 	 10.7532742 
 91901 	 10.6511842 
 92001 	 10.5617132 
 92101 	 10.2826232 
 92201 	 9.9214292 
 92301 	 9.6467302 
 92401 	 9.4422652 
 92501 	 9.3498782 
 92601 	 9.1802652 
 92701 	 9.0423032 
 92801 	 8.8684352 
 92901 	 8.7861522 
 93001 	 8.7171162 
 93101 	 8.6616232 
 93201 	 8.6002742 
 93301 	 8.5107142 
 93401 	 8.4498212 
 93501 	 8.2391662 
 93601 	 7.7356862 
 93701 	 7.6327972 
 93801 	 7.5893962 
 93901 	 7.5096002 
 94001 	 7.1720052 
 94101 	 6.2882012 
 94201 	 6.0459862 
 94301 	 6.0090772 
 94401 	 5.9794232 
 94501 	 5.9135932 
 94601 	 5.7970372 
 94701 	 5.6798152 
 94801 	 5.6049242 
 94901 	 5.4032222 
 95001 	 5.0415722 
 95101 	 4.9492182 
 95201 	 4.8763782 
 95301 	 4.8135572 
 95401 	 4.6650532 
 95501 	 4.6013692 
 95601 	 4.5220562 
 95701 	 4.4404882 
 95801 	 4.4333142 
 95901 	 4.3588602 
 96001 	 4.3773522 
 96101 	 7.8560622 
 96201 	 8.7982872 
 96301 	 8.7160592 
 96401 	 13.5909702 
 96501 	 14.4652982 
 96601 	 17.2893712 
 96701 	 18.7396272 
 96801 	 20.5133552 
 96901 	 21.5097442 
 97001 	 21.9798952 
 97101 	 22.3557682 
 97201 	 22.8759702 
 97301 	 22.7819182 
 97401 	 22.4889112 
 97501 	 22.1533232 
 97601 	 22.0486852 
 97701 	 21.8413362 
 97801 	 21.2915192 
 97901 	 19.4401212 
 98001 	 18.1489522 
 98101 	 16.1749232 
 98201 	 15.7858372 
 98301 	 16.8877632 
 98401 	 17.9170672 
 98501 	 18.6388242 
 98601 	 19.5154262 
 98701 	 20.1604372 
 98801 	 20.4987312 
 98901 	 21.0047902 
 99001 	 21.3414242 
 99101 	 21.5996582 
 99201 	 21.6423932 
 99301 	 21.3652832 
 99401 	 20.8317332 
 99501 	 20.1376602 
 99601 	 19.6229802 
 99701 	 19.2539572 
 99801 	 18.6201042 
 99901 	 17.9447812 
100001 	 16.8650822 
100101 	 16.1776082 
100201 	 15.5919712 
100301 	 15.0814382 
100401 	 14.8430582 
100501 	 14.5337682 
100601 	 14.3861492 
100701 	 13.9741152 
100801 	 13.5903142 
100901 	 13.2788772 
101001 	 12.9428442 
101101 	 12.6987322 
101201 	 12.6051012 
101301 	 12.8967812 
101401 	 13.0668892 
101501 	 14.1321392 
101601 	 15.9525372 
101701 	 17.3202692 
101801 	 18.3211882 
101901 	 19.6420722 
102001 	 20.7806512 
102101 	 21.5700592 
102201 	 21.8342172 
102301 	 22.8155022 
102401 	 23.7916502 
102501 	 24.0397162 
102601 	 24.4295562 
102701 	 25.2332492 
102801 	 25.8471112 
102901 	 24.6324782 
103001 	 24.7138692 
103101 	 24.5500132 
103201 	 24.3739412 
103301 	 23.3573752 
103401 	 23.5374672 
103501 	 23.0910032 
103601 	 22.7347592 
103701 	 23.1495802 
103801 	 22.9154042 
103901 	 22.2267562 
104001 	 22.3538722 
104101 	 22.2161052 
104201 	 22.0407392 
104301 	 21.8608152 
104401 	 21.5925622 
104501 	 21.2422072 
104601 	 20.4854522 
104701 	 19.5998912 
104801 	 18.8629592 
104901 	 17.8557612 
105001 	 16.7944972 
105101 	 16.0810582 
105201 	 15.1887212 
105301 	 14.6073732 
105401 	 14.1658402 
105501 	 13.8392382 
105601 	 13.5421502 
105701 	 13.0808362 
105801 	 12.5977632 
105901 	 12.3230632 
106001 	 11.9829282 
106101 	 11.6950222 
106201 	 11.5412652 
106301 	 11.3012542 
106401 	 11.0302082 
106501 	 11.0004982 
106601 	 10.9280332 
106701 	 10.9382462 
106801 	 10.9540982 
106901 	 11.0503242 
107001 	 11.1805162 
107101 	 11.1549292 
107201 	 11.3580122 
107301 	 11.5451912 
107401 	 11.5634362 
107501 	 11.7729182 
107601 	 11.9925832 
107701 	 12.1423912 
107801 	 12.1931702 
107901 	 12.3216812 
108001 	 12.3284672 
108101 	 12.3185642 
108201 	 12.3179462 
108301 	 12.3097492 
108401 	 12.3032132 
108501 	 12.3012892 
108601 	 12.3057452 
108701 	 12.3753672 
108801 	 12.6389202 
108901 	 12.9485682 
109001 	 12.9825552 
109101 	 13.0369142 
109201 	 13.0271612 
109301 	 13.0122982 
109401 	 12.9627112 
109501 	 12.9260052 
109601 	 12.9060322 
109701 	 12.8692852 
109801 	 12.9083382 
109901 	 12.9011122 
110001 	 13.2201292 
110101 	 13.5398902 
110201 	 13.5633292 
110301 	 13.8888982 
110401 	 14.0568092 
110501 	 14.3119422 
110601 	 14.5571042 
110701 	 14.5764452 
110801 	 14.5724582 
110901 	 14.5552892 
111001 	 14.4508762 
111101 	 14.3192592 
111201 	 14.1376362 
111301 	 14.0155652 
111401 	 13.9066042 
111501 	 13.8165862 
111601 	 13.7524432 
111701 	 13.5613592 
111801 	 13.4093672 
111901 	 13.2027602 
112001 	 13.0188642 
112101 	 12.9076202 
112201 	 12.8000182 
112301 	 12.7449082 
112401 	 12.7123372 
112501 	 12.6560292 
112601 	 12.7644892 
112701 	 13.1170072 
112801 	 14.4570602 
112901 	 15.6980762 
113001 	 15.7583182 
113101 	 17.4848082 
113201 	 18.8721262 
113301 	 19.2280892 
113401 	 20.7337612 
113501 	 22.6397482 
113601 	 22.9857292 
113701 	 23.6899672 
113801 	 24.3017742 
113901 	 24.3765152 
114001 	 24.6146312 
114101 	 24.9018342 
114201 	 24.0767782 
114301 	 23.5006242 
114401 	 23.0821602 
114501 	 22.5999442 
114601 	 22.1954672 
114701 	 21.6517472 
114801 	 21.1762792 
114901 	 20.3097232 
115001 	 19.9604382 
115101 	 19.4159782 
115201 	 19.1297602 
115301 	 18.8827312 
115401 	 18.5217312 
115501 	 18.0340552 
115601 	 17.7019052 
115701 	 17.3377632 
115801 	 17.3177212 
115901 	 17.1204812 
116001 	 17.4273852 
116101 	 17.7420112 
116201 	 18.1218762 
116301 	 18.1005492 
116401 	 18.5317782 
116501 	 18.7069912 
116601 	 18.6678182 
116701 	 18.5512372 
116801 	 18.4696522 
116901 	 18.2839552 
117001 	 18.1740412 
117101 	 18.0109442 
117201 	 15.3721732 
117301 	 14.9813632 
117401 	 14.7521932 
117501 	 14.2537332 
117601 	 14.0733962 
117701 	 13.8261142 
117801 	 13.6233312 
117901 	 13.4610012 
118001 	 13.2740212 
118101 	 12.9268472 
118201 	 12.7764112 
118301 	 12.3990752 
118401 	 12.0178252 
118501 	 11.8493032 
118601 	 11.9172422 
118701 	 11.8076242 
118801 	 12.0818372 
118901 	 11.9263292 
119001 	 12.1885072 
119101 	 12.6328042 
119201 	 12.7772842 
119301 	 13.8988052 
119401 	 15.3503772 
119501 	 16.8653962 
119601 	 17.9670552 
119701 	 18.6231872 
119801 	 20.7190402 
119901 	 22.3215892 
120001 	 23.1295792 
120101 	 23.7463222 
120201 	 24.3247972 
120301 	 24.5516492 
120401 	 24.5183342 
120501 	 24.4889052 
120601 	 24.5752182 
120701 	 24.2614442 
120801 	 23.9443032 
120901 	 22.6033052 
121001 	 21.1868622 
121101 	 19.8682282 
121201 	 19.0854982 
121301 	 18.4847132 
121401 	 17.9054942 
121501 	 16.8353172 
121601 	 15.8938902 
121701 	 15.3571062 
121801 	 14.8634152 
121901 	 14.6551992 
122001 	 14.4002432 
122101 	 14.0282262 
122201 	 13.5932892 
122301 	 13.1790962 
122401 	 12.6246742 
122501 	 12.2539102 
122601 	 12.0475592 
122701 	 11.7802512 
122801 	 11.6263222 
122901 	 11.7708262 
123001 	 11.7597932 
123101 	 11.8326272 
123201 	 11.7681072 
123301 	 11.6531322 
123401 	 11.5784052 
123501 	 11.4853972 
123601 	 11.3345122 
123701 	 11.1859672 
123801 	 11.0582502 
123901 	 10.9632252 
124001 	 10.8805142 
124101 	 10.8227292 
124201 	 10.7690122 
124301 	 10.7309592 
124401 	 10.6770992 
124501 	 10.6407912 
124601 	 10.6064362 
124701 	 10.5819412 
124801 	 10.5413952 
124901 	 10.5170692 
125001 	 10.4943812 
125101 	 10.4530132 
125201 	 10.4106582 
125301 	 10.3734132 
125401 	 10.3422622 
125501 	 10.3259262 
125601 	 10.3087232 
125701 	 10.3034752 
125801 	 10.2863742 
125901 	 10.2512862 
126001 	 10.2051402 
126101 	 10.1466542 
126201 	 10.1240352 
126301 	 10.0457662 
126401 	 10.0149432 
126501 	 9.9566732 
126601 	 9.9206892 
126701 	 9.8983872 
126801 	 9.8677412 
126901 	 9.8468182 
127001 	 9.8268182 
127101 	 9.8008702 
127201 	 9.7769312 
127301 	 9.7099902 
127401 	 9.6174852 
127501 	 9.4978832 
127601 	 9.4819342 
127701 	 9.2539142 
127801 	 8.8532312 
127901 	 8.8063012 
128001 	 8.9336602 
128101 	 8.9680792 
128201 	 8.8363192 
128301 	 8.4962212 
128401 	 8.4184862 
128501 	 8.2146432 
128601 	 8.0481102 
128701 	 7.9651962 
128801 	 7.8314662 
128901 	 7.0630152 
129001 	 6.8081712 
129101 	 6.7474152 
129201 	 6.6979362 
129301 	 6.6386392 
129401 	 6.5169722 
129501 	 6.2910762 
129601 	 6.1093402 
129701 	 5.9166222 
129801 	 5.7661342 
129901 	 5.6584502 
130001 	 4.9616742 
130101 	 4.8555062 
130201 	 4.7666162 
130301 	 4.5902002 
130401 	 4.4775662 
130501 	 4.3821442 
130601 	 3.9674922 
130701 	 3.9045442 
130801 	 3.8424242 
130901 	 3.6954192 
131001 	 3.4244392 
131101 	 3.0226012 
131201 	 2.9610442 
131301 	 2.7152312 
131401 	 2.6423652 
131501 	 2.0146562 
131601 	 1.3917092 
131701 	 0.8652182 
131801 	 0.0000002 
131901 	 0.0000002 
132001 	 0.0000002 
132101 	 0.0000002 
132201 	 0.0000002 
132301 	 0.0000002 
132401 	 0.0000002 
132501 	 0.0000002 
132601 	 0.0000002 
132701 	 0.0000002 
132801 	 0.0000002 
132901 	 0.0000002 
133001 	 0.0000002 
133101 	 0.0000002 
133201 	 0.0000002 
133301 	 0.0000002 
133401 	 0.0000002 
133501 	 0.0000002 
133601 	 0.0000002 
133701 	 0.0000002 
133801 	 0.0000002 
133901 	 0.0000002 
134001 	 0.0000002 
134101 	 0.0000002 
134201 	 0.0000002 
134301 	 0.0000002 
134401 	 0.0000002 
134501 	 0.0000002 
134601 	 0.0000002 
134701 	 0.0000002 
134801 	 0.0000002 
134901 	 0.0000002 
135001 	 0.0000002 
135101 	 0.0000002 
135201 	 0.0000002 
135301 	 0.0000002 
135401 	 0.0000002 
135501 	 0.0000002 
135601 	 0.0000002 
135701 	 0.0000002 
135801 	 0.0000002 
135901 	 0.0000002 
136001 	 0.0000002 
136101 	 0.0000002 
136201 	 0.0000002 
136301 	 0.0000002 
136401 	 0.0000002 
136501 	 0.0000002 
136601 	 0.0000002 
136701 	 0.0000002 
136801 	 0.0000002 
136901 	 0.0000002 
137001 	 0.0000002 
137101 	 0.0000002 
137201 	 0.0000002 
137301 	 0.0000002 
137401 	 0.0000002 
137501 	 0.0000002 
137601 	 0.0000002 
137701 	 0.0000002 
137801 	 0.0000002 
137901 	 0.0000002 
138001 	 0.0000002 
138101 	 0.0000002 
138201 	 0.0000002 
138301 	 0.0000002 
138401 	 0.0000002 
138501 	 0.0000002 
138601 	 0.0000002 
138701 	 0.0000002 
138801 	 0.0000002 
138901 	 0.0000002 
139001 	 0.0000002 
139101 	 0.0000002 
139201 	 0.0000002 
139301 	 0.0000002 
139401 	 0.0000002 
139501 	 0.0000002 
139601 	 0.0000002 
139701 	 0.0000002 
139801 	 0.0000002 
139901 	 0.0000002 
140001 	 0.0000002 
140101 	 0.0000002 
140201 	 0.0000002 
140301 	 0.0000002 
140401 	 0.0000002 
140501 	 0.0000002 
140601 	 0.0000002 
140701 	 0.0000002 
140801 	 0.0000002 
140901 	 0.0000002 
141001 	 0.0000002 
141101 	 0.0000002 
141201 	 0.0000002 
141301 	 0.0000002 
141401 	 0.0000002 
141501 	 0.0000002 
141601 	 0.0000002 
141701 	 0.0000002 
141801 	 0.0000002 
141901 	 0.0000002 
142001 	 0.0000002 
142101 	 0.0000002 
142201 	 0.0000002 
142301 	 0.0000002 
142401 	 0.0000002 
142501 	 0.0000002 
142601 	 0.0000002 
142701 	 0.0000002 
142801 	 0.0000002 
142901 	 0.0000002 
143001 	 0.0000002 
143101 	 0.0000002 
143201 	 0.0000002 
143301 	 0.0000002 
143401 	 0.0000002 
143501 	 0.0000002 
143601 	 0.0000002 
143701 	 0.0000002 
143801 	 0.0000002 
143901 	 0.0000002 
144001 	 0.0000002 
144101 	 0.0000002 
144201 	 0.0000002 
144301 	 0.0000002 
144401 	 0.0000002 
144501 	 0.0000002 
144601 	 0.0000002 
144701 	 0.0000002 
144801 	 0.0000002 
144901 	 0.0000002 
145001 	 0.0000002 
145101 	 0.0000002 
145201 	 0.0000002 
145301 	 0.0000002 
145401 	 0.0000002 
145501 	 0.0000002 
145601 	 0.0000002 
145701 	 0.0000002 
145801 	 0.0000002 
145901 	 0.0000002 
146001 	 0.0000002 
146101 	 0.0000002 
146201 	 0.0000002 
146301 	 0.0000002 
146401 	 0.0000002 
146501 	 0.0000002 
146601 	 0.0000002 
146701 	 0.0000002 
146801 	 0.0000002 
146901 	 0.0000002 
147001 	 0.0000002 
147101 	 0.0000002 
147201 	 0.0000002 
147301 	 0.0000002 
147401 	 0.0000002 
147501 	 0.0000002 
147601 	 0.0000002 
147701 	 0.0000002 
147801 	 0.0000002 
147901 	 0.0000002 
148001 	 0.0000002 
148101 	 0.0000002 
148201 	 0.0000002 
148301 	 0.0000002 
148401 	 0.0000002 
148501 	 0.0000002 
148601 	 0.0000002 
148701 	 0.0000002 
148801 	 0.0000002 
148901 	 0.0000002 
149001 	 0.0000002 
149101 	 0.0000002 
149201 	 0.0000002 
149301 	 0.0000002 
149401 	 0.0000002 
149501 	 0.0000002 
149601 	 0.0000002 
149701 	 0.0000002 
149801 	 0.0000002 
149901 	 0.0000002 
150001 	 0.0000002 
150101 	 0.0000002 
150201 	 0.0000002 
150301 	 0.0000002 
150401 	 0.0000002 
150501 	 0.0000002 
150601 	 0.0000002 
150701 	 0.0000002 
150801 	 0.0000002 
150901 	 0.0000002 
151001 	 0.0000002 
151101 	 0.0000002 
151201 	 0.0000002 
151301 	 0.0000002 
151401 	 0.0000002 
151501 	 0.0000002 
151601 	 0.0000002 
151701 	 0.0000002 
151801 	 0.0000002 
151901 	 0.0000002 
152001 	 0.0000002 
152101 	 0.0000002 
152201 	 0.0000002 
152301 	 0.0000002 
152401 	 0.0000002 
152501 	 0.0000002 
152601 	 0.0000002 
152701 	 0.0000002 
152801 	 0.0000002 
152901 	 0.0000002 
153001 	 0.0000002 
153101 	 0.0000002 
153201 	 0.0000002 
153301 	 0.0000002 
153401 	 0.0000002 
153501 	 0.0000002 
153601 	 0.0000002 
153701 	 0.0000002 
153801 	 0.0000002 
153901 	 0.0000002 
154001 	 0.0000002 
154101 	 0.0000002 
154201 	 0.0000002 
154301 	 0.0000002 
154401 	 0.0000002 
154501 	 0.0000002 
154601 	 0.0000002 
154701 	 0.0000002 
154801 	 0.0000002 
154901 	 0.0000002 
155001 	 0.0000002 
155101 	 0.0000002 
155201 	 0.0000002 
155301 	 0.0000002 
155401 	 0.0000002 
155501 	 0.0000002 
155601 	 0.0000002 
155701 	 0.0000002 
155801 	 0.0000002 
155901 	 0.0000002 
156001 	 0.0000002 
156101 	 0.0000002 
156201 	 0.0000002 
156301 	 0.0000002 
156401 	 0.0000002 
156501 	 0.0000002 
156601 	 0.0000002 
156701 	 0.0000002 
156801 	 0.0000002 
156901 	 0.0000002 
157001 	 0.0000002 
157101 	 0.0000002 
157201 	 0.0000002 
157301 	 0.0000002 
157401 	 0.0000002 
157501 	 0.0000002 
157601 	 0.0000002 
157701 	 0.0000002 
157801 	 0.0000002 
157901 	 0.0000002 
158001 	 0.0000002 
158101 	 0.0000002 
158201 	 0.0000002 
158301 	 0.0000002 
158401 	 0.0000002 
158501 	 0.0000002 
158601 	 0.0000002 
158701 	 0.0000002 
158801 	 0.0000002 
158901 	 0.0000002 
159001 	 0.0000002 
159101 	 0.0000002 
159201 	 0.0000002 
159301 	 0.0000002 
159401 	 0.0000002 
159501 	 0.0000002 
159601 	 0.0000002 
159701 	 0.0000002 
159801 	 0.0000002 
159901 	 0.0000002 
160001 	 0.0000002 
160101 	 0.0000002 
160201 	 0.0000002 
160301 	 0.0000002 
160401 	 0.0000002 
160501 	 0.0000002 
160601 	 0.0000002 
160701 	 0.0000002 
160801 	 0.0000002 
160901 	 0.0000002 
161001 	 0.0000002 
161101 	 0.0000002 
161201 	 0.0000002 
161301 	 0.0000002 
161401 	 0.0000002 
161501 	 0.0000002 
161601 	 0.0000002 
161701 	 0.0000002 
161801 	 0.0000002 
161901 	 0.0000002 
162001 	 0.0000002 
162101 	 0.0000002 
162201 	 0.0000002 
162301 	 0.0000002 
162401 	 0.0000002 
162501 	 0.0000002 
162601 	 0.0000002 
162701 	 0.0000002 
162801 	 0.0000002 
162901 	 0.0000002 
163001 	 0.0000002 
163101 	 0.0000002 
163201 	 0.0000002 
163301 	 0.0000002 
163401 	 0.0000002 
163501 	 0.0000002 
163601 	 0.0000002 
163701 	 0.0000002 
163801 	 0.0000002 
163901 	 0.0000002 
164001 	 0.0000002 
164101 	 0.0000002 
164201 	 0.0000002 
164301 	 0.0000002 
164401 	 0.0000002 
164501 	 0.0000002 
164601 	 0.0000002 
164701 	 0.0000002 
164801 	 0.0000002 
164901 	 0.0000002 
165001 	 0.0000002 
165101 	 0.0000002 
165201 	 0.0000002 
165301 	 0.0000002 
165401 	 0.0000002 
165501 	 0.0000002 
165601 	 0.0000002 
165701 	 0.0000002 
165801 	 0.0000002 
165901 	 0.0000002 
166001 	 0.0000002 
166101 	 0.0000002 
166201 	 0.0000002 
166301 	 0.0000002 
166401 	 0.0000002 
166501 	 0.0000002 
166601 	 0.0000002 
166701 	 0.0000002 
166801 	 0.0000002 
166901 	 0.0000002 
167001 	 0.0000002 
167101 	 0.0000002 
167201 	 0.0000002 
167301 	 0.0000002 
167401 	 0.0000002 
167501 	 0.0000002 
167601 	 0.0000002 
167701 	 0.0000002 
167801 	 0.0000002 
167901 	 0.0000002 
168001 	 0.0000002 
168101 	 0.0000002 
168201 	 0.0000002 
168301 	 0.0000002 
168401 	 0.0000002 
168501 	 0.0000002 
168601 	 0.0000002 
168701 	 0.0000002 
168801 	 0.0000002 
168901 	 0.0000002 
169001 	 0.0000002 
169101 	 0.0000002 
169201 	 0.0000002 
169301 	 0.0000002 
169401 	 0.0000002 
169501 	 0.0000002 
169601 	 0.0000002 
169701 	 0.0000002 
169801 	 0.0000002 
169901 	 0.0000002 
170001 	 0.0000002 
170101 	 0.0000002 
170201 	 0.0000002 
170301 	 0.0000002 
170401 	 0.0000002 
170501 	 0.0000002 
170601 	 0.0000002 
170701 	 0.0000002 
170801 	 0.0000002 
170901 	 0.0000002 
171001 	 0.0000002 
171101 	 0.0000002 
171201 	 0.0000002 
171301 	 0.0000002 
171401 	 0.0000002 
171501 	 0.0000002 
171601 	 0.0000002 
171701 	 0.0000002 
171801 	 0.0000002 
171901 	 0.0000002 
172001 	 0.0000002 
172101 	 0.0000002 
172201 	 0.0000002 
172301 	 0.0000002 
172401 	 0.0000002 
172501 	 0.0000002 
172601 	 0.0000002 
172701 	 0.0000002 
172801 	 0.0000002 
172901 	 0.0000002 
173001 	 0.0000002 
173101 	 0.0000002 
173201 	 0.0000002 
173301 	 0.0000002 
173401 	 0.0000002 
173501 	 0.0000002 
173601 	 0.0000002 
173701 	 0.0000002 
173801 	 0.0000002 
173901 	 0.0000002 
174001 	 0.0000002 
174101 	 0.0000002 
174201 	 0.0000002 
174301 	 0.0000002 
174401 	 0.0000002 
174501 	 0.0000002 
174601 	 0.0000002 
174701 	 0.0000002 
174801 	 0.0000002 
174901 	 0.0000002 
175001 	 0.0000002 
175101 	 0.0000002 
175201 	 0.0000002 
175301 	 0.0000002 
175401 	 0.0000002 
175501 	 0.0000002 
175601 	 0.0000002 
175701 	 0.0000002 
175801 	 0.0000002 
175901 	 0.0000002 
176001 	 0.0000002 
176101 	 0.0000002 
176201 	 0.0000002 
176301 	 0.0000002 
176401 	 0.0000002 
176501 	 0.0000002 
176601 	 0.0000002 
176701 	 0.0000002 
176801 	 0.0000002 
176901 	 0.0000002 
177001 	 0.0000002 
177101 	 0.0000002 
177201 	 0.0000002 
177301 	 0.0000002 
177401 	 0.0000002 
177501 	 0.0000002 
177601 	 0.0000002 
177701 	 0.0000002 
177801 	 0.0000002 
177901 	 0.0000002 
178001 	 0.0000002 
178101 	 0.0000002 
178201 	 0.0000002 
178301 	 0.0000002 
178401 	 0.0000002 
178501 	 0.0000002 
178601 	 0.0000002 
178701 	 0.0000002 
178801 	 0.0000002 
178901 	 0.0000002 
179001 	 0.0000002 
179101 	 0.0000002 
179201 	 0.0000002 
179301 	 0.0000002 
179401 	 0.0000002 
179501 	 0.0000002 
179601 	 0.0000002 
179701 	 0.0000002 
179801 	 0.0000002 
179901 	 0.0000002 
180001 	 0.0000002 
180101 	 0.0000002 
180201 	 0.0000002 
180301 	 0.0000002 
180401 	 0.0000002 
180501 	 0.0000002 
180601 	 0.0000002 
180701 	 0.0000002 
180801 	 0.0000002 
180901 	 0.0000002 
181001 	 0.0000002 
181101 	 0.0000002 
181201 	 0.0000002 
181301 	 0.0000002 
181401 	 0.0000002 
181501 	 0.0000002 
181601 	 0.0000002 
181701 	 0.0000002 
181801 	 0.0000002 
181901 	 0.0000002 
182001 	 0.0000002 
182101 	 0.0000002 
182201 	 0.0000002 
182301 	 0.0000002 
182401 	 0.0000002 
182501 	 0.0000002 
182601 	 0.0000002 
182701 	 0.0000002 
182801 	 0.0000002 
182901 	 0.0000002 
183001 	 0.0000002 
183101 	 0.0000002 
183201 	 0.0000002 
183301 	 0.0000002 
183401 	 0.0000002 
183501 	 0.0000002 
183601 	 0.0000002 
183701 	 0.0000002 
183801 	 0.0000002 
183901 	 0.0000002 
184001 	 0.0000002 
184101 	 0.0000002 
184201 	 0.0000002 
184301 	 0.0000002 
184401 	 0.0000002 
184501 	 0.0000002 
184601 	 0.0000002 
184701 	 0.0000002 
184801 	 0.0000002 
184901 	 0.0000002 
185001 	 0.0000002 
185101 	 0.0000002 
185201 	 0.0000002 
185301 	 0.0000002 
185401 	 0.0000002 
185501 	 0.0000002 
185601 	 0.0000002 
185701 	 0.0000002 
185801 	 0.0000002 
185901 	 0.0000002 
186001 	 0.0000002 
186101 	 0.0000002 
186201 	 0.0000002 
186301 	 0.0000002 
186401 	 0.0000002 
186501 	 0.0000002 
186601 	 0.0000002 
186701 	 0.0000002 
186801 	 0.0000002 
186901 	 0.0000002 
187001 	 0.0000002 
187101 	 0.0000002 
187201 	 0.0000002 
187301 	 0.0000002 
187401 	 0.0000002 
187501 	 0.0000002 
187601 	 0.0000002 
187701 	 0.0000002 
187801 	 0.0000002 
187901 	 0.0000002 
188001 	 0.0000002 
188101 	 0.0000002 
188201 	 0.0000002 
188301 	 0.0000002 
188401 	 0.0000002 
188501 	 0.0000002 
188601 	 0.0000002 
188701 	 0.0000002 
188801 	 0.0000002 
188901 	 0.0000002 
189001 	 0.0000002 
189101 	 0.0000002 
189201 	 0.0000002 
189301 	 0.0000002 
189401 	 0.0000002 
189501 	 0.0000002 
189601 	 0.0000002 
189701 	 0.0000002 
189801 	 0.0000002 
189901 	 0.0000002 
190001 	 0.0000002 
190101 	 0.0000002 
190201 	 0.0000002 
190301 	 0.0000002 
190401 	 0.0000002 
190501 	 0.0000002 
190601 	 0.0000002 
190701 	 0.0000002 
190801 	 0.0000002 
190901 	 0.0000002 
191001 	 0.0000002 
191101 	 0.0000002 
191201 	 0.0000002 
191301 	 0.0000002 
191401 	 0.0000002 
191501 	 0.0000002 
191601 	 0.0000002 
191701 	 0.0000002 
191801 	 0.0000002 
191901 	 0.0000002 
192001 	 0.0000002 
192101 	 0.0000002 
192201 	 0.0000002 
192301 	 0.0000002 
192401 	 0.0000002 
192501 	 0.0000002 
192601 	 0.0000002 
192701 	 0.0000002 
192801 	 0.0000002 
192901 	 0.0000002 
193001 	 0.0000002 
193101 	 0.0000002 
193201 	 0.0000002 
193301 	 0.0000002 
193401 	 0.0000002 
193501 	 0.0000002 
193601 	 0.0000002 
193701 	 0.0000002 
193801 	 0.0000002 
193901 	 0.0000002 
194001 	 0.0000002 
194101 	 0.0000002 
194201 	 0.0000002 
194301 	 0.0000002 
194401 	 0.0000002 
194501 	 0.0000002 
194601 	 0.0000002 
194701 	 0.0000002 
194801 	 0.0000002 
194901 	 0.0000002 
195001 	 0.0000002 
195101 	 0.0000002 
195201 	 0.0000002 
195301 	 0.0000002 
195401 	 0.0000002 
195501 	 0.0000002 
195601 	 0.0000002 
195701 	 0.0000002 
195801 	 0.0000002 
195901 	 0.0000002 
196001 	 0.0000002 
196101 	 0.0000002 
196201 	 0.0000002 
196301 	 0.0000002 
196401 	 0.0000002 
196501 	 0.0000002 
196601 	 0.0000002 
196701 	 0.0000002 
196801 	 0.0000002 
196901 	 0.0000002 
197001 	 0.0000002 
197101 	 0.0000002 
197201 	 0.0000002 
197301 	 0.0000002 
197401 	 0.0000002 
197501 	 0.0000002 
197601 	 0.0000002 
197701 	 0.0000002 
197801 	 0.0000002 
197901 	 0.0000002 
198001 	 0.0000002 
198101 	 0.0000002 
198201 	 0.0000002 
198301 	 0.0000002 
198401 	 0.0000002 
198501 	 0.0000002 
198601 	 0.0000002 
198701 	 0.0000002 
198801 	 0.0000002 
198901 	 0.0000002 
199001 	 0.0000002 
199101 	 0.0000002 
199201 	 0.0000002 
199301 	 0.0000002 
199401 	 0.0000002 
199501 	 0.0000002 
199601 	 0.0000002 
199701 	 0.0000002 
199801 	 0.0000002 
199901 	 0.0000002 
200001 	 0.0000002 
200101 	 0.0000002 
200201 	 0.0000002 
200301 	 0.0000002 
200401 	 0.0000002 
200501 	 0.0000002 
200601 	 0.0000002 
200701 	 0.0000002 
200801 	 0.0000002 
200901 	 0.0000002 
201001 	 0.0000002 
201101 	 0.0000002 
201201 	 0.0000002 
201301 	 0.0000002 
201401 	 0.0000002 
201501 	 0.0000002 
201601 	 0.0000002 
201701 	 0.0000002 
201801 	 0.0000002 
201901 	 0.0000002 
202001 	 0.0000002 
202101 	 0.0000002 
202201 	 0.0000002 
202301 	 0.0000002 
202401 	 0.0000002 
202501 	 0.0000002 
202601 	 0.0000002 
202701 	 0.0000002 
202801 	 0.0000002 
202901 	 0.0000002 
203001 	 0.0000002 
203101 	 0.0000002 
203201 	 0.0000002 
203301 	 0.0000002 
203401 	 0.0000002 
203501 	 0.0000002 
203601 	 0.0000002 
203701 	 0.0000002 
203801 	 0.0000002 
203901 	 0.0000002 
204001 	 0.0000002 
204101 	 0.0000002 
204201 	 0.0000002 
204301 	 0.0000002 
204401 	 0.0000002 
204501 	 0.0000002 
204601 	 0.0000002 
204701 	 0.0000002 
204801 	 0.0000002 
204901 	 0.0000002 
205001 	 0.0000002 
205101 	 0.0000002 
205201 	 0.0000002 
205301 	 0.0000002 
205401 	 0.0000002 
205501 	 0.0000002 
205601 	 0.0000002 
205701 	 0.0000002 
205801 	 0.0000002 
205901 	 0.0000002 
206001 	 0.0000002 
206101 	 0.0000002 
206201 	 0.0000002 
206301 	 0.0000002 
206401 	 0.0000002 
206501 	 0.0000002 
206601 	 0.0000002 
206701 	 0.0000002 
206801 	 0.0000002 
206901 	 0.0000002 
207001 	 0.0000002 
207101 	 0.0000002 
207201 	 0.0000002 
207301 	 0.0000002 
207401 	 0.0000002 
207501 	 0.0000002 
207601 	 0.0000002 
207701 	 0.0000002 
207801 	 0.0000002 
207901 	 0.0000002 
208001 	 0.0000002 
208101 	 0.0000002 
208201 	 0.0000002 
208301 	 0.0000002 
208401 	 0.0000002 
208501 	 0.0000002 
208601 	 0.0000002 
208701 	 0.0000002 
208801 	 0.0000002 
208901 	 0.0000002 
209001 	 0.0000002 
209101 	 0.0000002 
209201 	 0.0000002 
209301 	 0.0000002 
209401 	 0.0000002 
209501 	 0.0000002 
209601 	 0.0000002 
209701 	 0.0000002 
209801 	 0.0000002 
209901 	 0.0000002 
210001 	 0.0000002 
210101 	 0.0000002 
210201 	 0.0000002 
210301 	 0.0000002 
210401 	 0.0000002 
210501 	 0.0000002 
210601 	 0.0000002 
210701 	 0.0000002 
210801 	 0.0000002 
210901 	 0.0000002 
211001 	 0.0000002 
211101 	 0.0000002 
211201 	 0.0000002 
211301 	 0.0000002 
211401 	 0.0000002 
211501 	 0.0000002 
211601 	 0.0000002 
211701 	 0.0000002 
211801 	 0.0000002 
211901 	 0.0000002 
212001 	 0.0000002 
212101 	 0.0000002 
212201 	 0.0000002 
212301 	 0.0000002 
212401 	 0.0000002 
212501 	 0.0000002 
212601 	 0.0000002 
212701 	 0.0000002 
212801 	 0.0000002 
212901 	 0.0000002 
213001 	 0.0000002 
213101 	 0.0000002 
213201 	 0.0000002 
213301 	 0.0000002 
213401 	 0.0000002 
213501 	 0.0000002 
213601 	 0.0000002 
213701 	 0.0000002 
213801 	 0.0000002 
213901 	 0.0000002 
214001 	 0.0000002 
214101 	 0.0000002 
214201 	 0.0000002 
214301 	 0.0000002 
214401 	 0.0000002 
214501 	 0.0000002 
214601 	 0.0000002 
214701 	 0.0000002 
214801 	 0.0000002 
214901 	 0.0000002 
215001 	 0.0000002 
215101 	 0.0000002 
215201 	 0.0000002 
215301 	 0.0000002 
215401 	 0.0000002 
215501 	 0.0000002 
215601 	 0.0000002 
215701 	 0.0000002 
215801 	 0.0000002 
215901 	 0.0000002 
216001 	 0.0000002 
216101 	 0.0000002 
216201 	 0.0000002 
216301 	 0.0000002 
216401 	 0.0000002 
216501 	 0.0000002 
216601 	 0.0000002 
216701 	 0.0000002 
216801 	 0.0000002 
216901 	 0.0000002 
217001 	 0.0000002 
217101 	 0.0000002 
217201 	 0.0000002 
217301 	 0.0000002 
217401 	 0.0000002 
217501 	 0.0000002 
217601 	 0.0000002 
217701 	 0.0000002 
217801 	 0.0000002 
217901 	 0.0000002 
218001 	 0.0000002 
218101 	 0.0000002 
218201 	 0.0000002 
218301 	 0.0000002 
218401 	 0.0000002 
218501 	 0.0000002 
218601 	 0.0000002 
218701 	 0.0000002 
218801 	 0.0000002 
218901 	 0.0000002 
219001 	 0.0000002 
219101 	 0.0000002 
219201 	 0.0000002 
219301 	 0.0000002 
219401 	 0.0000002 
219501 	 0.0000002 
219601 	 0.0000002 
219701 	 0.0000002 
219801 	 0.0000002 
219901 	 0.0000002 
220001 	 0.0000002 
220101 	 0.0000002 
220201 	 0.0000002 
220301 	 0.0000002 
220401 	 0.0000002 
220501 	 0.0000002 
220601 	 0.0000002 
220701 	 0.0000002 
220801 	 0.0000002 
220901 	 0.0000002 
221001 	 0.0000002 
221101 	 0.0000002 
221201 	 0.0000002 
221301 	 0.0000002 
221401 	 0.0000002 
221501 	 0.0000002 
221601 	 0.0000002 
221701 	 0.0000002 
221801 	 0.0000002 
221901 	 0.0000002 
222001 	 0.0000002 
222101 	 0.0000002 
222201 	 0.0000002 
222301 	 0.0000002 
222401 	 0.0000002 
222501 	 0.0000002 
222601 	 0.0000002 
222701 	 0.0000002 
222801 	 0.0000002 
222901 	 0.0000002 
223001 	 0.0000002 
223101 	 0.0000002 
223201 	 0.0000002 
223301 	 0.0000002 
223401 	 0.0000002 
223501 	 0.0000002 
223601 	 0.0000002 
223701 	 0.0000002 
223801 	 0.0000002 
223901 	 0.0000002 
224001 	 0.0000002 
224101 	 0.0000002 
224201 	 0.0000002 
224301 	 0.0000002 
224401 	 0.0000002 
224501 	 0.0000002 
224601 	 0.0000002 
224701 	 0.0000002 
224801 	 0.0000002 
224901 	 0.0000002 
225001 	 0.0000002 
225101 	 0.0000002 
225201 	 0.0000002 
225301 	 0.0000002 
225401 	 0.0000002 
225501 	 0.0000002 
225601 	 0.0000002 
225701 	 0.0000002 
225801 	 0.0000002 
225901 	 0.0000002 
226001 	 0.0000002 
226101 	 0.0000002 
226201 	 0.0000002 
226301 	 0.0000002 
226401 	 0.0000002 
226501 	 0.0000002 
226601 	 0.0000002 
226701 	 0.0000002 
226801 	 0.0000002 
226901 	 0.0000002 
227001 	 0.0000002 
227101 	 0.0000002 
227201 	 0.0000002 
227301 	 0.0000002 
227401 	 0.0000002 
227501 	 0.0000002 
227601 	 0.0000002 
227701 	 0.0000002 
227801 	 0.0000002 
227901 	 0.0000002 
228001 	 0.0000002 
228101 	 0.0000002 
228201 	 0.0000002 
228301 	 0.0000002 
228401 	 0.0000002 
228501 	 0.0000002 
228601 	 0.0000002 
228701 	 0.0000002 
228801 	 0.0000002 
228901 	 0.0000002 
229001 	 0.0000002 
229101 	 0.0000002 
229201 	 0.0000002 
229301 	 0.0000002 
229401 	 0.0000002 
229501 	 0.0000002 
229601 	 0.0000002 
229701 	 0.0000002 
229801 	 0.0000002 
229901 	 0.0000002 
230001 	 0.0000002 
230101 	 0.0000002 
230201 	 0.0000002 
230301 	 0.0000002 
230401 	 0.0000002 
230501 	 0.0000002 
230601 	 0.0000002 
230701 	 0.0000002 
230801 	 0.0000002 
230901 	 0.0000002 
231001 	 0.0000002 
231101 	 0.0000002 
231201 	 0.0000002 
231301 	 0.0000002 
231401 	 0.0000002 
231501 	 0.0000002 
231601 	 0.0000002 
231701 	 0.0000002 
231801 	 0.0000002 
231901 	 0.0000002 
232001 	 0.0000002 
232101 	 0.0000002 
232201 	 0.0000002 
232301 	 0.0000002 
232401 	 0.0000002 
232501 	 0.0000002 
232601 	 0.0000002 
232701 	 0.0000002 
232801 	 0.0000002 
232901 	 0.0000002 
233001 	 0.0000002 
233101 	 0.0000002 
233201 	 0.0000002 
233301 	 0.0000002 
233401 	 0.0000002 
233501 	 0.0000002 
233601 	 0.0000002 
233701 	 0.0000002 
233801 	 0.0000002 
233901 	 0.0000002 
234001 	 0.0000002 
234101 	 0.0000002 
234201 	 0.0000002 
234301 	 0.0000002 
234401 	 0.0000002 
234501 	 0.0000002 
234601 	 0.0000002 
234701 	 0.0000002 
234801 	 0.0000002 
234901 	 0.0000002 
235001 	 0.0000002 
235101 	 0.0000002 
235201 	 0.0000002 
235301 	 0.0000002 
235401 	 0.0000002 
235501 	 0.0000002 
235601 	 0.0000002 
235701 	 0.0000002 
235801 	 0.0000002 
235901 	 0.0000002 
236001 	 0.0000002 
236101 	 0.0000002 
236201 	 0.0000002 
236301 	 0.0000002 
236401 	 0.0000002 
236501 	 0.0000002 
236601 	 0.0000002 
236701 	 0.0000002 
236801 	 0.0000002 
236901 	 0.0000002 
237001 	 0.0000002 
237101 	 0.0000002 
237201 	 0.0000002 
237301 	 0.0000002 
237401 	 0.0000002 
237501 	 0.0000002 
237601 	 0.0000002 
237701 	 0.0000002 
237801 	 0.0000002 
237901 	 0.0000002 
238001 	 0.0000002 
238101 	 0.0000002 
238201 	 0.0000002 
238301 	 0.0000002 
238401 	 0.0000002 
238501 	 0.0000002 
238601 	 0.0000002 
238701 	 0.0000002 
238801 	 0.0000002 
238901 	 0.0000002 
239001 	 0.0000002 
239101 	 0.0000002 
239201 	 0.0000002 
239301 	 0.0000002 
239401 	 0.0000002 
239501 	 0.0000002 
239601 	 0.0000002 
239701 	 0.0000002 
239801 	 0.0000002 
239901 	 0.0000002 
240001 	 0.0000002 
240101 	 0.0000002 
240201 	 0.0000002 
240301 	 0.0000002 
240401 	 0.0000002 
240501 	 0.0000002 
240601 	 0.0000002 
240701 	 0.0000002 
240801 	 0.0000002 
240901 	 0.0000002 
241001 	 0.0000002 
241101 	 0.0000002 
241201 	 0.0000002 
241301 	 0.0000002 
241401 	 0.0000002 
241501 	 0.0000002 
241601 	 0.0000002 
241701 	 0.0000002 
241801 	 0.0000002 
241901 	 0.0000002 
242001 	 0.0000002 
242101 	 0.0000002 
242201 	 0.0000002 
242301 	 0.0000002 
242401 	 0.0000002 
242501 	 0.0000002 
242601 	 0.0000002 
242701 	 0.0000002 
242801 	 0.0000002 
242901 	 0.0000002 
243001 	 0.0000002 
243101 	 0.0000002 
243201 	 0.0000002 
243301 	 0.0000002 
243401 	 0.0000002 
243501 	 0.0000002 
243601 	 0.0000002 
243701 	 0.0000002 
243801 	 0.0000002 
243901 	 0.0000002 
244001 	 0.0000002 
244101 	 0.0000002 
244201 	 0.0000002 
244301 	 0.0000002 
244401 	 0.0000002 
244501 	 0.0000002 
244601 	 0.0000002 
244701 	 0.0000002 
244801 	 0.0000002 
244901 	 0.0000002 
245001 	 0.0000002 
245101 	 0.0000002 
245201 	 0.0000002 
245301 	 0.0000002 
245401 	 0.0000002 
245501 	 0.0000002 
245601 	 0.0000002 
245701 	 0.0000002 
245801 	 0.0000002 
245901 	 0.0000002 
246001 	 0.0000002 
246101 	 0.0000002 
246201 	 0.0000002 
246301 	 0.0000002 
246401 	 0.0000002 
246501 	 0.0000002 
246601 	 0.0000002 
246701 	 0.0000002 
246801 	 0.0000002 
246901 	 0.0000002 
247001 	 0.0000002 
247101 	 0.0000002 
247201 	 0.0000002 
247301 	 0.0000002 
247401 	 0.0000002 
247501 	 0.0000002 
247601 	 0.0000002 
247701 	 0.0000002 
247801 	 0.0000002 
247901 	 0.0000002 
248001 	 0.0000002 
248101 	 0.0000002 
248201 	 0.0000002 
248301 	 0.0000002 
248401 	 0.0000002 
248501 	 0.0000002 
248601 	 0.0000002 
248701 	 0.0000002 
248801 	 0.0000002 
248901 	 0.0000002 
249001 	 0.0000002 
249101 	 0.0000002 
249201 	 0.0000002 
249301 	 0.0000002 
249401 	 0.0000002 
249501 	 0.0000002 
249601 	 0.0000002 
249701 	 0.0000002 
249801 	 0.0000002 
249901 	 0.0000002 
250001 	 0.0000002 
250101 	 0.0000002 
250201 	 0.0000002 
250301 	 0.0000002 
250401 	 0.0000002 
250501 	 0.0000002 
250601 	 0.0000002 
250701 	 0.0000002 
250801 	 0.0000002 
250901 	 0.0000002 
251001 	 0.0000002 
251101 	 0.0000002 
251201 	 0.0000002 
251301 	 0.0000002 
251401 	 0.0000002 
251501 	 0.0000002 
251601 	 0.0000002 
251701 	 0.0000002 
251801 	 0.0000002 
251901 	 0.0000002 
252001 	 0.0000002 
252101 	 0.0000002 
252201 	 0.0000002 
252301 	 0.0000002 
252401 	 0.0000002 
252501 	 0.0000002 
252601 	 0.0000002 
252701 	 0.0000002 
252801 	 0.0000002 
252901 	 0.0000002 
253001 	 0.0000002 
253101 	 0.0000002 
253201 	 0.0000002 
253301 	 0.0000002 
253401 	 0.0000002 
253501 	 0.0000002 
253601 	 0.0000002 
253701 	 0.0000002 
253801 	 0.0000002 
253901 	 0.0000002 
254001 	 0.0000002 
254101 	 0.0000002 
254201 	 0.0000002 
254301 	 0.0000002 
254401 	 0.0000002 
254501 	 0.0000002 
254601 	 0.0000002 
254701 	 0.0000002 
254801 	 0.0000002 
254901 	 0.0000002 
255001 	 0.0000002 
255101 	 0.0000002 
255201 	 0.0000002 
255301 	 0.0000002 
255401 	 0.0000002 
255501 	 0.0000002 
255601 	 0.0000002 
255701 	 0.0000002 
255801 	 0.0000002 
255901 	 0.0000002 
256001 	 0.0000002 
256101 	 0.0000002 
256201 	 0.0000002 
256301 	 0.0000002 
256401 	 0.0000002 
256501 	 0.0000002 
256601 	 0.0000002 
256701 	 0.0000002 
256801 	 0.0000002 
256901 	 0.0000002 
257001 	 0.0000002 
257101 	 0.0000002 
257201 	 0.0000002 
257301 	 0.0000002 
257401 	 0.0000002 
257501 	 0.0000002 
257601 	 0.0000002 
257701 	 0.0000002 
257801 	 0.0000002 
257901 	 0.0000002 
258001 	 0.0000002 
258101 	 0.0000002 
258201 	 0.0000002 
258301 	 0.0000002 
258401 	 0.0000002 
258501 	 0.0000002 
258601 	 0.0000002 
258701 	 0.0000002 
258801 	 0.0000002 
258901 	 0.0000002 
259001 	 0.0000002 
259101 	 2.1945122 
259201 	 4.2755652 
259301 	 5.2255042 
259401 	 5.6946302 
259501 	 6.2581922 
259601 	 6.7915922 
259701 	 6.9915112 
259801 	 7.8655532 
259901 	 8.7228952 
260001 	 9.2318842 
260101 	 10.5057982 
260201 	 12.3877442 
260301 	 13.7818212 
260401 	 13.9840992 
260501 	 15.3390332 
260601 	 16.3022462 
260701 	 16.5631652 
260801 	 16.9662982 
260901 	 17.2725832 
261001 	 17.1959052 
261101 	 17.2593502 
261201 	 17.4110102 
261301 	 17.2024042 
261401 	 16.8856952 
261501 	 16.6291102 
261601 	 16.4494312 
261701 	 15.9049232 
261801 	 15.5910692 
261901 	 15.3602642 
262001 	 15.0066962 
262101 	 14.6469942 
262201 	 14.1955102 
262301 	 13.4926862 
262401 	 12.9460602 
262501 	 12.4077212 
262601 	 12.0158032 
262701 	 11.7880632 
262801 	 11.5861622 
262901 	 11.6388772 
263001 	 11.6997032 
263101 	 11.8978152 
263201 	 12.2918992 
263301 	 12.2278162 
263401 	 12.0513602 
263501 	 11.5155952 
263601 	 11.2866282 
263701 	 11.1258732 
263801 	 10.9693452 
263901 	 10.7172732 
264001 	 10.7047902 
264101 	 10.5862872 
264201 	 10.3372712 
264301 	 10.0270022 
264401 	 9.7921322 
264501 	 9.6947342 
264601 	 9.5025642 
264701 	 9.2341572 
264801 	 9.0310242 
264901 	 8.8849212 
265001 	 8.7995682 
265101 	 8.7343672 
265201 	 8.6745112 
265301 	 8.6559652 
265401 	 8.4766492 
265501 	 8.4213492 
265601 	 8.3301332 
265701 	 8.2453952 
265801 	 8.1262032 
265901 	 8.7112162 
266001 	 9.6279442 
266101 	 10.6833272 
266201 	 11.1935692 
266301 	 11.6983692 
266401 	 12.6380182 
266501 	 13.4159382 
266601 	 13.9131152 
266701 	 14.2428332 
266801 	 15.1251032 
266901 	 15.6700442 
267001 	 16.0909072 
267101 	 16.3850962 
267201 	 16.6104172 
267301 	 16.5741152 
267401 	 16.4291352 
267501 	 16.7841192 
267601 	 17.2509642 
267701 	 17.5448892 
267801 	 17.7709802 
267901 	 18.2873332 
268001 	 18.7360942 
268101 	 18.6139872 
268201 	 18.9204912 
268301 	 19.1081702 
268401 	 19.3226162 
268501 	 19.3480432 
268601 	 19.5640552 
268701 	 19.4514222 
268801 	 18.7085732 
268901 	 18.3592172 
269001 	 17.9529162 
269101 	 17.4329242 
269201 	 16.8343172 
269301 	 16.3424452 
269401 	 15.7336162 
269501 	 14.3603312 
269601 	 14.1150632 
269701 	 13.7136582 
269801 	 13.1341582 
269901 	 12.5891542 
270001 	 12.4039962 
270101 	 12.2225282 
270201 	 12.1307912 
270301 	 12.0159262 
270401 	 11.9490712 
270501 	 11.8477532 
270601 	 11.6885122 
270701 	 11.6257312 
270801 	 11.4995952 
270901 	 11.3136582 
271001 	 11.2135492 
271101 	 11.1175302 
271201 	 10.9936522 
271301 	 10.9125452 
271401 	 10.8187862 
271501 	 10.7571662 
271601 	 10.6858942 
271701 	 10.6318542 
271801 	 10.6010612 
271901 	 10.5610262 
272001 	 10.5304042 
272101 	 10.5036592 
272201 	 10.4811652 
272301 	 10.4282852 
272401 	 10.4294182 
272501 	 10.8855812 
272601 	 11.6724622 
272701 	 12.1930932 
272801 	 13.4322592 
272901 	 14.3493572 
273001 	 14.6046562 
273101 	 14.5415752 
273201 	 14.1122982 
273301 	 13.6823282 
273401 	 12.7336992 
273501 	 11.9170442 
273601 	 11.2241292 
273701 	 10.0845462 
273801 	 9.4087252 
273901 	 8.8530742 
274001 	 8.2325182 
274101 	 7.8813872 
274201 	 7.5334362 
274301 	 7.3838182 
274401 	 7.1473682 
274501 	 7.0121372 
274601 	 6.7747252 
274701 	 6.6358612 
274801 	 6.4493702 
274901 	 6.2048732 
275001 	 5.9688192 
275101 	 5.7601042 
275201 	 5.5406112 
275301 	 5.3964212 
275401 	 5.3266012 
275501 	 5.2705192 
275601 	 5.2428032 
275701 	 5.3350842 
275801 	 6.8222802 
275901 	 8.1063532 
276001 	 8.6169732 
276101 	 9.7739812 
276201 	 10.7028852 
276301 	 11.6587572 
276401 	 12.0032432 
276501 	 13.1038402 
276601 	 13.9844472 
276701 	 14.3647592 
276801 	 14.5430732 
276901 	 15.0904902 
277001 	 15.8231412 
277101 	 16.2538422 
277201 	 16.5764652 
277301 	 17.1648152 
277401 	 17.3904192 
277501 	 17.3625582 
277601 	 17.1420202 
277701 	 16.8039552 
277801 	 16.6200972 
277901 	 16.3192262 
278001 	 15.8734482 
278101 	 15.3336912 
278201 	 15.0355652 
278301 	 14.5199942 
278401 	 14.0583052 
278501 	 13.5889282 
278601 	 13.1530142 
278701 	 12.7976142 
278801 	 12.3390142 
278901 	 12.0156512 
279001 	 11.6201432 
279101 	 11.3178482 
279201 	 11.1566582 
279301 	 11.0281022 
279401 	 11.0622662 
279501 	 11.0108262 
279601 	 11.1801362 
279701 	 11.2847302 
279801 	 11.3476852 
279901 	 11.5397352 
280001 	 11.4918272 
280101 	 11.4692402 
280201 	 11.3913372 
280301 	 11.3227312 
280401 	 11.1785892 
280501 	 10.8075692 
280601 	 9.8143772 
280701 	 8.7199202 
280801 	 7.6156252 
280901 	 6.6332252 
281001 	 6.0365302 
281101 	 4.7622562 
281201 	 3.6192302 
281301 	 2.6823432 
281401 	 1.2723142 
281501 	 0.6504052 
281601 	 0.2798062 
281701 	 1.0641642 
281801 	 2.2478402 
281901 	 2.7582302 
282001 	 3.3535822 
282101 	 4.2379202 
282201 	 4.7074122 
282301 	 4.9882042 
282401 	 5.7938422 
282501 	 6.3337312 
282601 	 6.3636712 
282701 	 6.8224592 
282801 	 6.8902632 
282901 	 6.7445612 
283001 	 6.5715302 
283101 	 6.3457102 
283201 	 6.0730612 
283301 	 5.9669372 
283401 	 5.9064902 
283501 	 5.8827772 
283601 	 5.9020542 
283701 	 5.9344542 
283801 	 5.9570052 
283901 	 5.8749982 
284001 	 5.7012872 
284101 	 5.5849082 
284201 	 5.4799102 
284301 	 5.3894462 
284401 	 5.3307312 
284501 	 5.2526372 
284601 	 5.1465172 
284701 	 5.0007622 
284801 	 4.7471002 
284901 	 4.6245082 
285001 	 4.5400342 
285101 	 4.4636832 
285201 	 4.8369432 
285301 	 5.2915832 
285401 	 6.2035022 
285501 	 7.0065012 
285601 	 7.7694402 
285701 	 8.2860522 
285801 	 8.3967992 
285901 	 8.8883932 
286001 	 9.3700342 
286101 	 9.5905972 
286201 	 9.7616872 
286301 	 9.7542862 
286401 	 9.6349462 
286501 	 8.4045812 
286601 	 7.7158932 
286701 	 7.0912262 
286801 	 6.4655792 
286901 	 5.7725742 
287001 	 4.8767382 
287101 	 4.8402912 
287201 	 5.1371252 
287301 	 5.3840872 
287401 	 5.2471012 
287501 	 5.0302812 
287601 	 5.3215982 
287701 	 5.4169922 
287801 	 5.1520022 
287901 	 4.9919012 
288001 	 4.5951422 
288101 	 4.2872552 
288201 	 4.0115872 
288301 	 3.7424112 
288401 	 3.5063952 
288501 	 3.2842102 
288601 	 3.0250002 
288701 	 2.8175362 
288801 	 2.6629362 
288901 	 2.5594162 
289001 	 2.5480802 
289101 	 2.5570052 
289201 	 2.7268052 
289301 	 2.8978902 
289401 	 3.2280292 
289501 	 4.0854422 
289601 	 4.1004712 
289701 	 5.1903352 
289801 	 5.0057732 
289901 	 6.0834492 
290001 	 6.3615302 
290101 	 6.5664712 
290201 	 7.0513902 
290301 	 7.1382902 
290401 	 7.3220112 
290501 	 7.2270182 
290601 	 7.4747392 
290701 	 7.5799042 
290801 	 7.5934792 
290901 	 7.5467502 
291001 	 7.4304452 
291101 	 7.3650612 
291201 	 7.1768012 
291301 	 7.1139452 
291401 	 7.0271132 
291501 	 6.9594342 
291601 	 6.9196812 
291701 	 6.8986042 
291801 	 6.8259712 
291901 	 6.7742372 
292001 	 6.7275992 
292101 	 6.7100882 
292201 	 6.6661292 
292301 	 6.6318242 
292401 	 6.5814872 
292501 	 6.5433322 
292601 	 6.5142532 
292701 	 6.4667752 
292801 	 6.4313882 
292901 	 6.3715712 
293001 	 6.3471252 
293101 	 6.3274272 
293201 	 6.3140432 
293301 	 6.2996932 
293401 	 6.2782442 
293501 	 6.2273382 
293601 	 6.2029342 
293701 	 6.1775032 
293801 	 6.1627222 
293901 	 6.1305712 
294001 	 6.1081612 
294101 	 6.0814802 
294201 	 6.0724452 
294301 	 6.0658822 
294401 	 6.0509682 
294501 	 6.0469942 
294601 	 5.9986422 
294701 	 5.9861082 
294801 	 5.9486342 
294901 	 5.9364152 
295001 	 5.9249162 
295101 	 5.8994982 
295201 	 5.7768192 
295301 	 5.7490982 
295401 	 5.2930182 
295501 	 4.7450022 
295601 	 4.2042602 
295701 	 2.8456932 
295801 	 2.2832862 
295901 	 0.0000002 
296001 	 0.0000002 
296101 	 0.0000002 
296201 	 0.0000002 
296301 	 0.0000002 
296401 	 0.0000002 
296501 	 0.0000002 
296601 	 0.0000002 
296701 	 0.0000002 
296801 	 0.0000002 
296901 	 0.0000002 
297001 	 0.0000002 
297101 	 0.0000002 
297201 	 0.0000002 
297301 	 0.0000002 
297401 	 0.0000002 
297501 	 0.0000002 
297601 	 0.0000002 
297701 	 0.0000002 
297801 	 0.0000002 
297901 	 0.0000002 
298001 	 0.0000002 
298101 	 0.0000002 
298201 	 0.0000002 
298301 	 0.0000002 
298401 	 0.0000002 
298501 	 0.0000002 
298601 	 0.0000002 
298701 	 0.0000002 
298801 	 0.0000002 
298901 	 0.0000002 
299001 	 0.0000002 
299101 	 0.0000002 
299201 	 0.0000002 
299301 	 0.0000002 
299401 	 0.0000002 
299501 	 0.0000002 
299601 	 0.0000002 
299701 	 0.0000002 
299801 	 0.0000002 
299901 	 0.0000002 
300001 	 0.0000002 
300101 	 0.0000002 
300201 	 0.0000002 
300301 	 0.0000002 
300401 	 0.0000002 
300501 	 0.0000002 
300601 	 0.0000002 
300701 	 0.0000002 
300801 	 0.0000002 
300901 	 0.0000002 
301001 	 0.0000002 
301101 	 0.0000002 
301201 	 0.0000002 
301301 	 0.0000002 
301401 	 0.0000002 
301501 	 0.0000002 
301601 	 0.0000002 
301701 	 0.0000002 
301801 	 0.0000002 
301901 	 0.0000002 
302001 	 0.0000002 
302101 	 0.0000002 
302201 	 0.0000002 
302301 	 0.0000002 
302401 	 0.0000002 
302501 	 0.0000002 
302601 	 0.0000002 
302701 	 0.0000002 
302801 	 0.0000002 
302901 	 0.0000002 
303001 	 0.0000002 
303101 	 0.0000002 
303201 	 0.0000002 
303301 	 0.0000002 
303401 	 0.0000002 
303501 	 0.0000002 
303601 	 0.0000002 
303701 	 0.0000002 
303801 	 0.1214482 
303901 	 0.8906772 
304001 	 0.6560472 
304101 	 1.4182182 
304201 	 6.8168792 
304301 	 7.1547502 
304401 	 10.2109532 
304501 	 11.0408782 
304601 	 13.3920552 
304701 	 14.6749632 
304801 	 15.4629762 
304901 	 16.6535482 
305001 	 16.9375582 
305101 	 18.0226492 
305201 	 17.7534942 
305301 	 18.1555622 
305401 	 18.1611332 
305501 	 18.9165852 
305601 	 19.4997892 
305701 	 19.3721312 
305801 	 19.1974632 
305901 	 18.9482882 
306001 	 19.0493722 
306101 	 18.3143482 
306201 	 17.8276142 
306301 	 17.1456342 
306401 	 16.8140752 
306501 	 16.4907792 
306601 	 16.2117352 
306701 	 15.9020472 
306801 	 15.7639472 
306901 	 15.5689772 
307001 	 15.3294782 
307101 	 14.9972362 
307201 	 14.8090572 
307301 	 14.6676292 
307401 	 14.3550162 
307501 	 14.1574672 
307601 	 14.0915932 
307701 	 14.0655642 
307801 	 14.0509392 
307901 	 13.8742832 
308001 	 13.8651772 
308101 	 14.0311672 
308201 	 14.1822982 
308301 	 14.2409932 
308401 	 14.3891002 
308501 	 14.6297892 
308601 	 14.8564802 
308701 	 15.1283692 
308801 	 15.2355942 
308901 	 15.2145582 
309001 	 15.2207242 
309101 	 15.2587812 
309201 	 15.3951122 
309301 	 15.4771332 
309401 	 15.5452682 
309501 	 15.6232302 
309601 	 15.8190462 
309701 	 16.0178202 
309801 	 16.2258882 
309901 	 16.5313862 
310001 	 16.7577242 
310101 	 17.3127582 
310201 	 15.3053892 
310301 	 12.7867892 
310401 	 12.6463682 
310501 	 12.5988002 
310601 	 11.9769962 
310701 	 11.5218542 
310801 	 10.6821152 
310901 	 9.6319312 
311001 	 8.1887362 
311101 	 6.8642302 
311201 	 6.1255362 
311301 	 5.4150212 
311401 	 4.8604912 
311501 	 4.5394162 
311601 	 4.2275462 
311701 	 4.1905082 
311801 	 4.1987462 
311901 	 4.0509792 
312001 	 4.0193012 
312101 	 3.8948812 
312201 	 3.8555792 
312301 	 3.8641212 
312401 	 3.9293332 
312501 	 4.0305632 
312601 	 4.2243012 
312701 	 4.2822452 
312801 	 4.4148462 
312901 	 4.7687392 
313001 	 4.7615132 
313101 	 4.9523442 
313201 	 5.0337612 
313301 	 5.1046062 
313401 	 5.0807542 
313501 	 4.9853792 
313601 	 4.9407952 
313701 	 5.4992342 
313801 	 5.9191052 
313901 	 6.4971562 
314001 	 7.5900142 
314101 	 8.7770952 
314201 	 9.7570812 
314301 	 10.5278622 
314401 	 11.6532382 
314501 	 12.4787312 
314601 	 13.1116532 
314701 	 13.4448432 
314801 	 13.8253112 
314901 	 14.1058062 
315001 	 14.3975422 
315101 	 14.4075882 
315201 	 14.6814892 
315301 	 14.8328102 
315401 	 14.9860192 
315501 	 15.1614922 
315601 	 15.2725432 
315701 	 15.3866862 
315801 	 15.5232282 
315901 	 15.6124912 
316001 	 15.5960012 
316101 	 15.5674172 
316201 	 15.5946422 
316301 	 15.5909742 
316401 	 15.5699732 
316501 	 15.5143822 
316601 	 15.2800662 
316701 	 14.5505192 
316801 	 13.5572012 
316901 	 12.6589752 
317001 	 12.0037752 
317101 	 11.5275612 
317201 	 10.9948162 
317301 	 10.6892392 
317401 	 10.0696942 
317501 	 9.6842382 
317601 	 9.3622612 
317701 	 9.1096422 
317801 	 8.8612092 
317901 	 8.6802722 
318001 	 8.4148532 
318101 	 8.3055512 
318201 	 8.3057032 
318301 	 8.4763232 
318401 	 9.1181452 
318501 	 9.4347152 
318601 	 9.5178542 
318701 	 10.2104212 
318801 	 10.8146982 
318901 	 10.9130092 
319001 	 11.0693142 
319101 	 11.1473592 
319201 	 11.1171212 
319301 	 11.1855152 
319401 	 11.1941722 
319501 	 11.2105672 
319601 	 11.1381642 
319701 	 11.0288132 
319801 	 11.0259512 
319901 	 11.0371912 
320001 	 11.0936902 
320101 	 10.8798512 
320201 	 10.7999052 
320301 	 10.6212162 
320401 	 10.6677782 
320501 	 10.7954012 
320601 	 10.7958082 
320701 	 10.7600792 
320801 	 10.4739292 
320901 	 10.1966922 
321001 	 10.0379952 
321101 	 9.9604112 
321201 	 9.8617162 
321301 	 9.7791432 
321401 	 9.7374222 
321501 	 9.7245392 
321601 	 9.7031672 
321701 	 9.7330952 
321801 	 9.6632132 
321901 	 9.4718662 
322001 	 9.6923442 
322101 	 9.9567732 
322201 	 10.4911392 
322301 	 10.4211532 
322401 	 11.0725362 
322501 	 11.7147862 
322601 	 11.9363012 
322701 	 12.6569742 
322801 	 12.5404432 
322901 	 12.8829062 
323001 	 13.1568632 
323101 	 13.0375702 
323201 	 13.3573752 
323301 	 13.4363552 
323401 	 13.3373702 
323501 	 13.6449022 
323601 	 13.5217542 
323701 	 13.5458712 
323801 	 13.1982492 
323901 	 12.4294042 
324001 	 12.1988442 
324101 	 11.9668732 
324201 	 11.6191512 
324301 	 11.2730772 
324401 	 10.8971702 
324501 	 10.5839162 
324601 	 10.2598662 
324701 	 10.0233962 
324801 	 9.7609932 
324901 	 9.5626832 
325001 	 9.4851222 
325101 	 9.3853722 
325201 	 9.3493492 
325301 	 9.5023732 
325401 	 9.8221492 
325501 	 10.1930812 
325601 	 10.4088072 
325701 	 10.8337322 
325801 	 11.8060202 
325901 	 13.2295862 
326001 	 13.3167822 
326101 	 13.4258742 
326201 	 13.3274262 
326301 	 13.3214342 
326401 	 13.1893242 
326501 	 13.1473322 
326601 	 13.0593402 
326701 	 13.2226762 
326801 	 13.4963442 
326901 	 13.7499202 
327001 	 14.4808482 
327101 	 15.1789512 
327201 	 15.7152532 
327301 	 16.0903922 
327401 	 16.5264152 
327501 	 17.0699702 
327601 	 17.5419582 
327701 	 18.0947242 
327801 	 18.6712972 
327901 	 18.9835852 
328001 	 18.7785772 
328101 	 18.0867062 
328201 	 16.1017062 
328301 	 15.8922412 
328401 	 15.8566462 
328501 	 15.7827372 
328601 	 15.7573282 
328701 	 15.3675982 
328801 	 15.0305472 
328901 	 14.5337802 
329001 	 13.9012682 
329101 	 13.5635842 
329201 	 13.4651132 
329301 	 13.2574212 
329401 	 13.0518842 
329501 	 12.8617812 
329601 	 12.6360332 
329701 	 12.4628322 
329801 	 12.3500042 
329901 	 12.3064822 
330001 	 12.2769632 
330101 	 12.2529292 
330201 	 12.2934512 
330301 	 12.3292932 
330401 	 12.9945962 
330501 	 13.2240722 
330601 	 13.5269902 
330701 	 13.4612502 
330801 	 13.9329662 
330901 	 14.2417942 
331001 	 14.5963832 
331101 	 14.9278762 
331201 	 15.1994312 
331301 	 15.4057582 
331401 	 15.5347942 
331501 	 15.8128232 
331601 	 16.0795562 
331701 	 16.1222462 
331801 	 14.9047932 
331901 	 14.0939942 
332001 	 12.7604112 
332101 	 11.8313092 
332201 	 11.4460132 
332301 	 11.0268752 
332401 	 10.4983482 
332501 	 9.7565972 
332601 	 9.0036892 
332701 	 8.0278252 
332801 	 7.0336182 
332901 	 6.2409242 
333001 	 5.1946782 
333101 	 4.3928482 
333201 	 3.6438892 
333301 	 3.0909282 
333401 	 2.4585742 
333501 	 1.9457622 
333601 	 1.6180342 
333701 	 1.3173972 
333801 	 0.8873412 
333901 	 0.6376512 
334001 	 0.4423722 
334101 	 0.2903142 
334201 	 0.1335462 
334301 	 0.0000002 
334401 	 0.0000002 
334501 	 0.0000002 
334601 	 0.0000002 
334701 	 1.3884952 
334801 	 2.4538572 
334901 	 2.4475682 
335001 	 3.1832162 
335101 	 3.8950192 
335201 	 3.8842952 
335301 	 4.4578702 
335401 	 4.9443292 
335501 	 4.9505642 
335601 	 5.3333782 
335701 	 5.5343142 
335801 	 5.5690182 
335901 	 5.9729412 
336001 	 5.9786802 
336101 	 6.3717852 
336201 	 6.6424032 
336301 	 6.6742632 
336401 	 6.9531132 
336501 	 7.2354842 
336601 	 7.2696822 
336701 	 7.2220242 
336801 	 7.1373722 
336901 	 7.0437002 
337001 	 6.9793092 
337101 	 6.9636892 
337201 	 6.9748262 
337301 	 6.9731832 
337401 	 6.9565302 
337501 	 6.8816562 
337601 	 6.8593082 
337701 	 6.8225582 
337801 	 6.7876942 
337901 	 6.7499462 
338001 	 6.6884782 
338101 	 6.6986642 
338201 	 6.7972382 
338301 	 7.1333542 
338401 	 7.5022062 
338501 	 8.0750162 
338601 	 8.4979632 
338701 	 9.8625182 
338801 	 10.4026662 
338901 	 11.1107962 
339001 	 11.7569472 
339101 	 12.0874162 
339201 	 11.8343082 
339301 	 11.4134972 
339401 	 10.7381972 
339501 	 10.0737132 
339601 	 8.6220102 
339701 	 7.2905652 
339801 	 6.3339382 
339901 	 6.3552602 
340001 	 5.4370132 
340101 	 5.5894262 
340201 	 5.9596512 
340301 	 5.4698542 
340401 	 4.5453552 
340501 	 4.3437552 
340601 	 4.3793242 
340701 	 4.2434932 
340801 	 4.2617152 
340901 	 4.0147422 
341001 	 3.6942812 
341101 	 3.4898502 
341201 	 3.2909662 
341301 	 3.1292932 
341401 	 2.6881942 
341501 	 2.5552522 
341601 	 2.4853942 
341701 	 2.2707382 
341801 	 2.1925782 
341901 	 2.1179832 
342001 	 2.2310492 
342101 	 2.2822782 
342201 	 2.2089272 
342301 	 2.1496982 
342401 	 2.0388212 
342501 	 1.8927892 
342601 	 1.7688142 
342701 	 1.9730122 
342801 	 1.9497092 
342901 	 2.5959062 
343001 	 3.2442842 
343101 	 3.4764742 
343201 	 3.6671392 
343301 	 3.5159662 
343401 	 3.2633432 
343501 	 2.9458132 
343601 	 2.7762782 
343701 	 2.6616492 
343801 	 2.5792002 
343901 	 2.4944802 
344001 	 2.3635162 
344101 	 2.4741462 
344201 	 2.8529112 
344301 	 4.1216812 
344401 	 4.3212002 
344501 	 5.2274712 
344601 	 5.5259412 
344701 	 5.8996012 
344801 	 6.0105402 
344901 	 5.9991472 
345001 	 6.1454012 
345101 	 6.2030212 
345201 	 6.3284582 
345301 	 6.5620412 
345401 	 6.5636592 
345501 	 6.5973832 
345601 	 6.4713692 
345701 	 6.5013642 
345801 	 6.4459532 
345901 	 5.9707132 
346001 	 5.4783662 
346101 	 4.9686092 
346201 	 4.1330692 
346301 	 3.4659502 
346401 	 3.2156582 
346501 	 3.8561212 
346601 	 3.8682902 
346701 	 5.5275142 
346801 	 6.8054392 
346901 	 7.0840982 
347001 	 7.9470622 
347101 	 9.0667922 
347201 	 9.2668952 
347301 	 10.6940222 
347401 	 11.5951772 
347501 	 11.8763292 
347601 	 12.7579242 
347701 	 13.2012542 
347801 	 13.2708572 
347901 	 13.6425512 
348001 	 13.8303652 
348101 	 13.8797442 
348201 	 14.2342092 
348301 	 14.4176072 
348401 	 14.2190332 
348501 	 14.5049192 
348601 	 14.7449052 
348701 	 14.3705172 
348801 	 13.8026822 
348901 	 13.2363942 
349001 	 12.8435852 
349101 	 12.4902912 
349201 	 12.2337642 
349301 	 12.0826272 
349401 	 11.9578642 
349501 	 11.8298152 
349601 	 11.7379772 
349701 	 11.5743252 
349801 	 11.4903962 
349901 	 11.3469782 
350001 	 11.1772772 
350101 	 11.0302692 
350201 	 10.8527872 
350301 	 10.7443112 
350401 	 10.6978472 
350501 	 10.5867752 
350601 	 10.4774622 
350701 	 10.4121982 
350801 	 10.2568312 
350901 	 10.0806182 
351001 	 10.2244002 
351101 	 10.4065822 
351201 	 10.2856682 
351301 	 10.3348352 
351401 	 10.2559432 
351501 	 10.1329522 
351601 	 9.8409012 
351701 	 9.7667212 
351801 	 9.7288082 
351901 	 9.5921032 
352001 	 9.5103622 
352101 	 9.3815322 
352201 	 9.1930312 
352301 	 8.9703132 
352401 	 8.8675062 
352501 	 8.7541842 
352601 	 8.6145432 
352701 	 8.5414802 
352801 	 8.4767002 
352901 	 8.3754352 
353001 	 8.2776122 
353101 	 8.1904022 
353201 	 8.1378742 
353301 	 8.0999802 
353401 	 8.0522272 
353501 	 8.0113262 
353601 	 7.9549762 
353701 	 7.9226982 
353801 	 7.8698642 
353901 	 7.7395512 
354001 	 7.5726032 
354101 	 7.4869312 
354201 	 7.3680062 
354301 	 7.2853152 
354401 	 7.2591632 
354501 	 7.2064482 
354601 	 7.1606062 
354701 	 7.1589962 
354801 	 7.1023372 
354901 	 7.0821712 
355001 	 7.0462062 
355101 	 7.0080282 
355201 	 6.9024682 
355301 	 6.8466622 
355401 	 6.7557032 
355501 	 4.1614672 
355601 	 1.7192942 
355701 	 0.0000002 
355801 	 0.0000002 
355901 	 0.0000002 
356001 	 0.0000002 
356101 	 0.0000002 
356201 	 0.0000002 
356301 	 0.0000002 
356401 	 0.0000002 
356501 	 0.0000002 
356601 	 0.0000002 
356701 	 0.0000002 
356801 	 0.0000002 
356901 	 0.0000002 
357001 	 0.0000002 
357101 	 0.0000002 
357201 	 0.0000002 
357301 	 0.0000002 
357401 	 0.0000002 
357501 	 0.0000002 
357601 	 0.0000002 
357701 	 0.0000002 
357801 	 0.0000002 
357901 	 0.0000002 
358001 	 0.0000002 
358101 	 0.0000002 
358201 	 0.0000002 
358301 	 0.0000002 
358401 	 0.0000002 
358501 	 0.0000002 
358601 	 0.0000002 
358701 	 0.0000002 
358801 	 0.0000002 
358901 	 0.0000002 
359001 	 0.0000002 
359101 	 0.0000002 
359201 	 0.0000002 
359301 	 0.0000002 
359401 	 0.0000002 
359501 	 0.0000002 
359601 	 0.0000002 
359701 	 0.0000002 
359801 	 0.0000002 
359901 	 0.0000002 
360001 	 0.0000002 
360101 	 0.0000002 
360201 	 0.0000002 
360301 	 0.0000002 
360401 	 0.0000002 
360501 	 0.0000002 
360601 	 0.0000002 
360701 	 0.0000002 
360801 	 0.0000002 
360901 	 0.0000002 
361001 	 0.0000002 
361101 	 0.0000002 
361201 	 0.0000002 
361301 	 0.0000002 
361401 	 0.0000002 
361501 	 0.2394012 
361601 	 0.8079182 
361701 	 9.0457062 
361801 	 15.4831162 
361901 	 15.5311352 
362001 	 15.3676012 
362101 	 16.2705682 
362201 	 17.1761482 
362301 	 17.5077132 
362401 	 18.3326562 
362501 	 19.4046252 
362601 	 19.9647302 
362701 	 19.6593652 
362801 	 19.8298382 
362901 	 20.0409252 
363001 	 20.5044272 
363101 	 20.6278372 
363201 	 20.8003492 
363301 	 20.4920192 
363401 	 20.1043712 
363501 	 20.0078002 
363601 	 19.7360572 
363701 	 19.3714122 
363801 	 18.7936732 
363901 	 18.4188622 
364001 	 17.9971412 
364101 	 17.1204702 
364201 	 16.7364742 
364301 	 16.3707622 
364401 	 16.1917732 
364501 	 16.2948172 
364601 	 16.0108712 
364701 	 15.9107222 
364801 	 16.0526412 
364901 	 15.7751242 
365001 	 16.0016012 
365101 	 16.1914612 
365201 	 16.2219322 
365301 	 16.3183442 
365401 	 16.4796122 
365501 	 16.7371992 
365601 	 17.0726362 
365701 	 17.3565472 
365801 	 17.6206672 
365901 	 17.8934942 
366001 	 18.2382342 
366101 	 18.7239582 
366201 	 18.7828042 
366301 	 19.1788002 
366401 	 19.5179692 
366501 	 19.8472422 
366601 	 20.0042652 
366701 	 20.1214082 
366801 	 20.1427172 
366901 	 20.0363442 
367001 	 19.9644462 
367101 	 19.7752532 
367201 	 19.5852152 
367301 	 19.2087152 
367401 	 18.6634972 
367501 	 18.3052642 
367601 	 17.9403462 
367701 	 17.7063682 
367801 	 17.5028152 
367901 	 17.0876052 
368001 	 16.6572902 
368101 	 16.4000812 
368201 	 16.1665392 
368301 	 15.9334672 
368401 	 15.7245142 
368501 	 15.4869182 
368601 	 14.2236712 
368701 	 12.1303402 
368801 	 10.7811132 
368901 	 9.6420032 
369001 	 8.5451802 
369101 	 7.5128692 
369201 	 6.5034672 
369301 	 5.6966382 
369401 	 4.9309102 
369501 	 4.2546782 
369601 	 3.6970592 
369701 	 3.4649382 
369801 	 3.4687512 
369901 	 3.5118092 
370001 	 3.5874582 
370101 	 3.7028692 
370201 	 3.8700782 
370301 	 4.1325092 
370401 	 4.4853022 
370501 	 4.9062432 
370601 	 5.3245672 
370701 	 5.7503702 
370801 	 6.1733312 
370901 	 6.6151562 
371001 	 7.0234542 
371101 	 7.4674382 
371201 	 7.9261982 
371301 	 7.9459622 
371401 	 8.1000612 
371501 	 8.2557142 
371601 	 7.9991372 
371701 	 6.1262862 
371801 	 4.2390092 
371901 	 2.7742482 
372001 	 1.9878512 
372101 	 1.4729012 
372201 	 1.0484562 
372301 	 1.1001872 
372401 	 1.5443212 
372501 	 2.1791612 
372601 	 2.8642632 
372701 	 3.1972762 
372801 	 3.4063432 
372901 	 3.4426812 
373001 	 3.4692002 
373101 	 3.4856992 
373201 	 3.5009482 
373301 	 3.5030882 
373401 	 3.5125702 
373501 	 3.5191442 
373601 	 3.5088712 
373701 	 3.5110992 
373801 	 3.5030772 
373901 	 3.4945752 
374001 	 3.9148282 
374101 	 4.0026512 
374201 	 4.0320022 
374301 	 4.0645692 
374401 	 4.1176102 
374501 	 4.1848172 
374601 	 4.2539412 
374701 	 4.2965972 
374801 	 4.3402432 
374901 	 3.8676462 
375001 	 4.0182012 
375101 	 4.7541242 
375201 	 5.3735792 
375301 	 4.6162322 
375401 	 4.4318962 
375501 	 3.7689572 
375601 	 3.2429562 
375701 	 1.9731122 
375801 	 1.6364522 
375901 	 1.4711022 
376001 	 1.3695242 
376101 	 0.9689222 
376201 	 1.0448512 
376301 	 1.2859582 
376401 	 1.1760172 
376501 	 2.3721432 
376601 	 3.2714162 
376701 	 3.7474142 
376801 	 4.1749822 
376901 	 4.7636502 
377001 	 5.1573432 
377101 	 5.4745692 
377201 	 6.1245172 
377301 	 6.6465732 
377401 	 6.8284742 
377501 	 7.2432232 
377601 	 7.6344772 
377701 	 7.7870872 
377801 	 8.2673052 
377901 	 8.4745132 
378001 	 8.6862022 
378101 	 9.1017242 
378201 	 9.1285042 
378301 	 9.5383202 
378401 	 9.7050642 
378501 	 9.6786092 
378601 	 9.9786462 
378701 	 10.2274472 
378801 	 10.2873082 
378901 	 10.5354302 
379001 	 10.3927282 
379101 	 10.6371842 
379201 	 10.8799522 
379301 	 10.8505672 
379401 	 10.8365792 
379501 	 10.1225312 
379601 	 9.9180542 
379701 	 9.8697972 
379801 	 9.8156122 
379901 	 9.7829182 
380001 	 9.7271672 
380101 	 9.6156142 
380201 	 9.5080312 
380301 	 9.4279382 
380401 	 9.4192302 
380501 	 9.4359722 
380601 	 9.4136452 
380701 	 9.3982072 
380801 	 9.3798052 
380901 	 9.3838322 
381001 	 9.4544682 
381101 	 9.0781452 
381201 	 8.8997842 
381301 	 8.8024552 
381401 	 8.7664082 
381501 	 8.6398332 
381601 	 8.7050012 
381701 	 8.6207822 
381801 	 8.9098452 
381901 	 8.7519642 
382001 	 9.0243802 
382101 	 9.1388282 
382201 	 8.7404282 
382301 	 8.6180582 
382401 	 8.4167892 
382501 	 6.8954452 
382601 	 6.7389872 
382701 	 6.4250582 
382801 	 5.9068822 
382901 	 5.9980872 
383001 	 3.2465192 
383101 	 0.0000002 
383201 	 0.0000002 
383301 	 0.0000002 
383401 	 0.0000002 
383501 	 0.0000002 
383601 	 0.0000002 
383701 	 0.0000002 
383801 	 0.0000002 
383901 	 0.0000002 


==> fig/plots_20dB/single/Kalman_long8_eqD_SER0_SNR0_BB_d.txt <==
    01 	 -0.0000312 
   101 	 0.0000312 
   201 	 -0.0000922 
   301 	 0.0000612 
   401 	 -0.0000612 
   501 	 0.0001222 
   601 	 -0.0000312 
   701 	 -0.0000922 
   801 	 0.0000002 
   901 	 -0.0000922 
  1001 	 0.0001532 
  1101 	 0.0001532 
  1201 	 0.0001532 
  1301 	 -0.0000312 
  1401 	 0.0000312 
  1501 	 -0.0001532 
  1601 	 0.0000312 
  1701 	 -0.0001532 
  1801 	 0.0000312 
  1901 	 0.0002442 
  2001 	 -0.0000922 
  2101 	 -0.0004882 
  2201 	 -0.0013122 
  2301 	 -0.0019232 
  2401 	 0.0024112 
  2501 	 0.0002442 
  2601 	 0.0054022 
  2701 	 0.0025632 
  2801 	 0.0135802 
  2901 	 -0.0133362 
  3001 	 0.0062262 
  3101 	 0.0108642 
  3201 	 -0.0384222 
  3301 	 0.0023502 
  3401 	 -0.0162052 
  3501 	 0.0554502 
  3601 	 0.0022582 
  3701 	 -0.0068662 
  3801 	 0.0039982 
  3901 	 0.0055542 
  4001 	 0.0234382 
  4101 	 0.0012822 
  4201 	 0.0168462 
  4301 	 0.0106202 
  4401 	 -0.0018922 
  4501 	 0.0001532 
  4601 	 -0.0024112 
  4701 	 0.0003972 
  4801 	 -0.0036012 
  4901 	 0.0069892 
  5001 	 0.0014952 
  5101 	 -0.0004882 
  5201 	 -0.0009772 
  5301 	 0.0057072 
  5401 	 0.0004272 
  5501 	 0.0015262 
  5601 	 -0.0225832 
  5701 	 -0.0069272 
  5801 	 -0.0059202 
  5901 	 0.0074462 
  6001 	 -0.0404972 
  6101 	 -0.0587162 
  6201 	 -0.0671082 
  6301 	 -0.0180362 
  6401 	 0.0115052 
  6501 	 -0.0434882 
  6601 	 0.0924382 
  6701 	 -0.0424802 
  6801 	 0.0677192 
  6901 	 0.0286562 
  7001 	 -0.0271302 
  7101 	 -0.1179202 
  7201 	 -0.0219422 
  7301 	 0.0107732 
  7401 	 -0.0649412 
  7501 	 -0.0753782 
  7601 	 -0.0989692 
  7701 	 -0.0400702 
  7801 	 -0.0256042 
  7901 	 0.0174562 
  8001 	 0.0019532 
  8101 	 -0.0143742 
  8201 	 0.0086362 
  8301 	 0.0162052 
  8401 	 -0.0146482 
  8501 	 0.0033572 
  8601 	 0.0085452 
  8701 	 -0.0030822 
  8801 	 0.0029602 
  8901 	 -0.0184632 
  9001 	 0.0151062 
  9101 	 0.0049742 
  9201 	 0.0149232 
  9301 	 0.0314332 
  9401 	 -0.0229802 
  9501 	 0.0245062 
  9601 	 -0.0294192 
  9701 	 0.0029912 
  9801 	 -0.0171812 
  9901 	 0.0235602 
 10001 	 -0.0133972 
 10101 	 -0.0088202 
 10201 	 -0.0081792 
 10301 	 -0.0024722 
 10401 	 0.0399172 
 10501 	 -0.0098272 
 10601 	 -0.0050662 
 10701 	 -0.0016782 
 10801 	 0.0015262 
 10901 	 0.0127262 
 11001 	 0.0348822 
 11101 	 -0.0029912 
 11201 	 -0.0366822 
 11301 	 0.0375062 
 11401 	 0.0065612 
 11501 	 0.0247192 
 11601 	 -0.0515752 
 11701 	 0.0618592 
 11801 	 -0.0323792 
 11901 	 -0.0154422 
 12001 	 0.0000002 
 12101 	 0.0092472 
 12201 	 -0.0040282 
 12301 	 0.0173342 
 12401 	 0.0149842 
 12501 	 -0.0470892 
 12601 	 0.0020452 
 12701 	 0.0020142 
 12801 	 0.0031132 
 12901 	 -0.0037842 
 13001 	 0.0119632 
 13101 	 -0.0150762 
 13201 	 0.0019232 
 13301 	 0.0039982 
 13401 	 -0.0091252 
 13501 	 0.0105292 
 13601 	 -0.0004272 
 13701 	 -0.0063172 
 13801 	 0.0096132 
 13901 	 0.0016482 
 14001 	 -0.0122992 
 14101 	 0.0010682 
 14201 	 -0.0015562 
 14301 	 0.0018922 
 14401 	 0.0018922 
 14501 	 0.0038152 
 14601 	 0.0143742 
 14701 	 -0.0409242 
 14801 	 0.0031742 
 14901 	 -0.0099792 
 15001 	 -0.0262452 
 15101 	 0.0362852 
 15201 	 -0.0169982 
 15301 	 0.0147092 
 15401 	 -0.0133362 
 15501 	 0.0193182 
 15601 	 -0.0000312 
 15701 	 -0.0106202 
 15801 	 0.0021672 
 15901 	 0.0116582 
 16001 	 0.0078432 
 16101 	 -0.0031132 
 16201 	 -0.0077822 
 16301 	 0.0184332 
 16401 	 -0.0135802 
 16501 	 -0.0004882 
 16601 	 0.0089722 
 16701 	 0.0051882 
 16801 	 0.0033262 
 16901 	 -0.0051572 
 17001 	 0.0056762 
 17101 	 0.0009772 
 17201 	 -0.0053102 
 17301 	 0.0012212 
 17401 	 0.0024722 
 17501 	 0.0009162 
 17601 	 0.0007632 
 17701 	 -0.0001532 
 17801 	 0.0027162 
 17901 	 0.0018622 
 18001 	 0.0008542 
 18101 	 -0.0005802 
 18201 	 0.0069892 
 18301 	 0.0090942 
 18401 	 -0.0054322 
 18501 	 0.0253602 
 18601 	 -0.0547182 
 18701 	 0.0169982 
 18801 	 -0.0419312 
 18901 	 0.0137632 
 19001 	 0.0307622 
 19101 	 0.1009222 
 19201 	 0.0533142 
 19301 	 0.0216062 
 19401 	 0.0580442 
 19501 	 0.0974122 
 19601 	 0.0459292 
 19701 	 0.0314642 
 19801 	 0.0442502 
 19901 	 0.0141912 
 20001 	 0.0067442 
 20101 	 -0.0673522 
 20201 	 0.1078492 
 20301 	 0.0188902 
 20401 	 0.0470582 
 20501 	 0.1245122 
 20601 	 -0.0207522 
 20701 	 -0.0878302 
 20801 	 0.0074772 
 20901 	 -0.0135802 
 21001 	 0.0032962 
 21101 	 -0.0153502 
 21201 	 -0.0068362 
 21301 	 0.0165412 
 21401 	 0.0022892 
 21501 	 0.0249022 
 21601 	 -0.0084232 
 21701 	 0.0054932 
 21801 	 0.0144652 
 21901 	 -0.0098882 
 22001 	 -0.0027772 
 22101 	 -0.0069582 
 22201 	 0.0004882 
 22301 	 0.0083922 
 22401 	 0.0132752 
 22501 	 0.0058292 
 22601 	 -0.0008852 
 22701 	 0.0000312 
 22801 	 0.0107422 
 22901 	 0.0019842 
 23001 	 0.0036322 
 23101 	 -0.0026252 
 23201 	 0.0030822 
 23301 	 0.0032962 
 23401 	 -0.0052492 
 23501 	 -0.0066222 
 23601 	 0.0009772 
 23701 	 0.0025632 
 23801 	 0.0052802 
 23901 	 0.0018622 
 24001 	 0.0006102 
 24101 	 0.0033572 
 24201 	 0.0044252 
 24301 	 -0.0039372 
 24401 	 -0.0006412 
 24501 	 0.0005192 
 24601 	 -0.0008242 
 24701 	 -0.0011602 
 24801 	 -0.0011902 
 24901 	 0.0013432 
 25001 	 -0.0004582 
 25101 	 0.0009462 
 25201 	 0.0000922 
 25301 	 -0.0007322 
 25401 	 0.0005192 
 25501 	 -0.0000612 
 25601 	 -0.0002442 
 25701 	 -0.0003662 
 25801 	 0.0009772 
 25901 	 0.0001222 
 26001 	 -0.0000922 
 26101 	 0.0000312 
 26201 	 -0.0003662 
 26301 	 0.0001832 
 26401 	 -0.0003362 
 26501 	 0.0000612 
 26601 	 -0.0000612 
 26701 	 0.0005802 
 26801 	 0.0000612 
 26901 	 0.0002752 
 27001 	 -0.0017092 
 27101 	 0.0006102 
 27201 	 -0.0003362 
 27301 	 0.0013732 
 27401 	 0.0002442 
 27501 	 0.0008242 
 27601 	 0.0004272 
 27701 	 -0.0001832 
 27801 	 0.0005492 
 27901 	 -0.0003972 
 28001 	 0.0003972 
 28101 	 -0.0003972 
 28201 	 0.0000002 
 28301 	 0.0004582 
 28401 	 0.0004272 
 28501 	 0.0007932 
 28601 	 0.0001832 
 28701 	 0.0000922 
 28801 	 -0.0003052 
 28901 	 -0.0002442 
 29001 	 0.0005492 
 29101 	 0.0002142 
 29201 	 -0.0005192 
 29301 	 -0.0006102 
 29401 	 0.0000612 
 29501 	 0.0003052 
 29601 	 -0.0004582 
 29701 	 0.0007632 
 29801 	 -0.0001832 
 29901 	 0.0001222 
 30001 	 -0.0007632 
 30101 	 0.0003662 
 30201 	 -0.0003972 
 30301 	 -0.0000612 
 30401 	 0.0000922 
 30501 	 -0.0001832 
 30601 	 -0.0001832 
 30701 	 0.0000312 
 30801 	 0.0002442 
 30901 	 -0.0002442 
 31001 	 0.0000002 
 31101 	 -0.0001222 
 31201 	 0.0000002 
 31301 	 0.0002142 
 31401 	 0.0001222 
 31501 	 0.0000312 
 31601 	 -0.0001222 
 31701 	 0.0002142 
 31801 	 -0.0003362 
 31901 	 0.0001222 
 32001 	 0.0002442 
 32101 	 -0.0000612 
 32201 	 -0.0000312 
 32301 	 -0.0003362 
 32401 	 -0.0002442 
 32501 	 -0.0002752 
 32601 	 0.0000312 
 32701 	 0.0001832 
 32801 	 0.0003662 
 32901 	 -0.0000922 
 33001 	 0.0000002 
 33101 	 -0.0001532 
 33201 	 -0.0000312 
 33301 	 0.0000002 
 33401 	 0.0001222 
 33501 	 0.0002752 
 33601 	 0.0000312 
 33701 	 0.0000312 
 33801 	 0.0004882 
 33901 	 0.0000312 
 34001 	 -0.0000312 
 34101 	 -0.0001832 
 34201 	 -0.0001532 
 34301 	 -0.0005802 
 34401 	 -0.0001532 
 34501 	 -0.0003362 
 34601 	 0.0000612 
 34701 	 -0.0003662 
 34801 	 -0.0002142 
 34901 	 0.0001832 
 35001 	 0.0000002 
 35101 	 -0.0002142 
 35201 	 0.0002442 
 35301 	 -0.0000612 
 35401 	 0.0003362 
 35501 	 -0.0001832 
 35601 	 0.0000002 
 35701 	 0.0001222 
 35801 	 -0.0000612 
 35901 	 0.0000922 
 36001 	 -0.0001832 
 36101 	 0.0000612 
 36201 	 0.0001222 
 36301 	 0.0000312 
 36401 	 0.0000922 
 36501 	 0.0000002 
 36601 	 0.0000312 
 36701 	 0.0000312 
 36801 	 -0.0001832 
 36901 	 -0.0000922 
 37001 	 -0.0000612 
 37101 	 -0.0000922 
 37201 	 -0.0000312 
 37301 	 -0.0001222 
 37401 	 0.0000612 
 37501 	 -0.0000312 
 37601 	 0.0000922 
 37701 	 0.0000002 
 37801 	 0.0000002 
 37901 	 -0.0000922 
 38001 	 0.0001832 
 38101 	 0.0000312 
 38201 	 0.0000612 
 38301 	 -0.0004272 
 38401 	 -0.0079962 
 38501 	 -0.0011292 
 38601 	 0.0010382 
 38701 	 -0.0034792 
 38801 	 0.0117802 
 38901 	 -0.0025332 
 39001 	 0.0093382 
 39101 	 -0.0060122 
 39201 	 0.0034792 
 39301 	 -0.0003362 
 39401 	 -0.0029302 
 39501 	 0.0076902 
 39601 	 -0.0123902 
 39701 	 -0.0154422 
 39801 	 0.0155032 
 39901 	 0.0368652 
 40001 	 0.0013122 
 40101 	 0.0261232 
 40201 	 -0.0174562 
 40301 	 -0.0228582 
 40401 	 0.0234682 
 40501 	 -0.0007322 
 40601 	 -0.0057372 
 40701 	 0.0075682 
 40801 	 -0.0057072 
 40901 	 -0.0095212 
 41001 	 -0.0096132 
 41101 	 0.0157472 
 41201 	 -0.0020752 
 41301 	 -0.0316772 
 41401 	 0.0265812 
 41501 	 0.0505372 
 41601 	 0.0318602 
 41701 	 -0.0417182 
 41801 	 0.0078742 
 41901 	 0.0132142 
 42001 	 0.0069892 
 42101 	 0.0050352 
 42201 	 0.0122072 
 42301 	 0.0136722 
 42401 	 0.0092772 
 42501 	 -0.0009462 
 42601 	 -0.0001832 
 42701 	 0.0040892 
 42801 	 -0.0032042 
 42901 	 -0.0035102 
 43001 	 0.0160832 
 43101 	 -0.0051272 
 43201 	 -0.0555422 
 43301 	 -0.0090942 
 43401 	 -0.0049442 
 43501 	 -0.0028382 
 43601 	 0.0041502 
 43701 	 -0.0073852 
 43801 	 -0.0490422 
 43901 	 0.0166632 
 44001 	 0.0680242 
 44101 	 0.0314332 
 44201 	 -0.0030822 
 44301 	 -0.0664672 
 44401 	 -0.0608832 
 44501 	 -0.0100102 
 44601 	 0.0158392 
 44701 	 0.0178832 
 44801 	 -0.0109562 
 44901 	 0.0020142 
 45001 	 -0.0018312 
 45101 	 -0.0186772 
 45201 	 -0.0223392 
 45301 	 -0.0130622 
 45401 	 0.0094912 
 45501 	 0.0103452 
 45601 	 -0.0002752 
 45701 	 -0.0037232 
 45801 	 0.0108642 
 45901 	 0.0040282 
 46001 	 0.0189822 
 46101 	 0.0280762 
 46201 	 -0.0137022 
 46301 	 0.0127562 
 46401 	 -0.0077822 
 46501 	 -0.0032962 
 46601 	 -0.0015562 
 46701 	 -0.0041202 
 46801 	 0.0105592 
 46901 	 -0.0006712 
 47001 	 0.0019532 
 47101 	 -0.0072632 
 47201 	 0.0042722 
 47301 	 0.0042112 
 47401 	 -0.0010992 
 47501 	 0.0054932 
 47601 	 0.0036932 
 47701 	 0.0025022 
 47801 	 -0.0046392 
 47901 	 -0.0019842 
 48001 	 -0.0029602 
 48101 	 -0.0005192 
 48201 	 0.0034482 
 48301 	 -0.0066832 
 48401 	 0.0005192 
 48501 	 0.0010382 
 48601 	 0.0343932 
 48701 	 0.0191962 
 48801 	 -0.0091862 
 48901 	 -0.0130622 
 49001 	 0.0076902 
 49101 	 0.0191042 
 49201 	 0.0012512 
 49301 	 0.0099182 
 49401 	 0.0003052 
 49501 	 -0.0024722 
 49601 	 -0.0033872 
 49701 	 -0.0028992 
 49801 	 -0.0004582 
 49901 	 -0.0021972 
 50001 	 0.0016482 
 50101 	 -0.0016482 
 50201 	 0.0013122 
 50301 	 0.0122992 
 50401 	 -0.0024112 
 50501 	 -0.0050352 
 50601 	 0.0001832 
 50701 	 0.0023802 
 50801 	 -0.0023192 
 50901 	 -0.0014952 
 51001 	 -0.0006712 
 51101 	 0.0014652 
 51201 	 0.0039982 
 51301 	 0.0032652 
 51401 	 0.0039062 
 51501 	 -0.0049132 
 51601 	 0.0034482 
 51701 	 0.0144962 
 51801 	 0.0604252 
 51901 	 0.0066222 
 52001 	 0.0250852 
 52101 	 0.0484622 
 52201 	 0.0321662 
 52301 	 -0.0218512 
 52401 	 0.0484312 
 52501 	 0.0150152 
 52601 	 0.0097662 
 52701 	 0.0066532 
 52801 	 -0.0496222 
 52901 	 0.0627142 
 53001 	 -0.0148622 
 53101 	 0.0639652 
 53201 	 0.0543522 
 53301 	 0.0331732 
 53401 	 0.0233462 
 53501 	 0.0096742 
 53601 	 -0.0123902 
 53701 	 0.0240482 
 53801 	 0.0325932 
 53901 	 0.0159912 
 54001 	 -0.0006102 
 54101 	 0.0234682 
 54201 	 -0.1166992 
 54301 	 0.0124512 
 54401 	 -0.0050662 
 54501 	 0.0201722 
 54601 	 0.0015562 
 54701 	 0.0066832 
 54801 	 -0.0183112 
 54901 	 -0.0089112 
 55001 	 0.0046692 
 55101 	 0.0003052 
 55201 	 -0.0158082 
 55301 	 0.0019532 
 55401 	 0.0013122 
 55501 	 -0.0179442 
 55601 	 -0.0034182 
 55701 	 -0.0075072 
 55801 	 0.0018312 
 55901 	 0.0253912 
 56001 	 0.0798032 
 56101 	 -0.0034792 
 56201 	 -0.0117192 
 56301 	 -0.1466372 
 56401 	 -0.0152282 
 56501 	 0.0479742 
 56601 	 0.0494692 
 56701 	 -0.1211552 
 56801 	 -0.0246892 
 56901 	 -0.0761112 
 57001 	 -0.1472172 
 57101 	 0.0115662 
 57201 	 0.0373842 
 57301 	 0.0783392 
 57401 	 -0.0201422 
 57501 	 -0.0266722 
 57601 	 -0.1288152 
 57701 	 -0.0128482 
 57801 	 0.0300292 
 57901 	 -0.0458682 
 58001 	 0.0046392 
 58101 	 0.0180662 
 58201 	 -0.0053712 
 58301 	 0.0065922 
 58401 	 0.0023802 
 58501 	 0.0154722 
 58601 	 0.0042112 
 58701 	 -0.0056762 
 58801 	 -0.0163272 
 58901 	 0.0100712 
 59001 	 -0.0007022 
 59101 	 0.0183412 
 59201 	 -0.0239262 
 59301 	 -0.0036622 
 59401 	 0.0074162 
 59501 	 -0.0047912 
 59601 	 0.0304572 
 59701 	 -0.0135802 
 59801 	 -0.0144352 
 59901 	 -0.0002142 
 60001 	 -0.0097352 
 60101 	 -0.0010382 
 60201 	 0.0011902 
 60301 	 0.0011602 
 60401 	 -0.0012512 
 60501 	 0.0035102 
 60601 	 -0.0061342 
 60701 	 0.0102232 
 60801 	 0.0057982 
 60901 	 0.0294492 
 61001 	 -0.0397032 
 61101 	 -0.0029302 
 61201 	 -0.0040282 
 61301 	 0.0090942 
 61401 	 0.0000312 
 61501 	 0.0034792 
 61601 	 -0.0022892 
 61701 	 0.0048222 
 61801 	 -0.0043642 
 61901 	 0.0018622 
 62001 	 -0.0364992 
 62101 	 -0.0193182 
 62201 	 -0.0046082 
 62301 	 0.0487062 
 62401 	 -0.0242922 
 62501 	 -0.0085452 
 62601 	 0.0095522 
 62701 	 0.0143742 
 62801 	 -0.0048222 
 62901 	 -0.0146182 
 63001 	 0.0484922 
 63101 	 0.0126952 
 63201 	 -0.0147712 
 63301 	 0.0130312 
 63401 	 0.0041202 
 63501 	 -0.0095212 
 63601 	 -0.0216672 
 63701 	 0.0000922 
 63801 	 -0.0238042 
 63901 	 0.0373232 
 64001 	 0.0208442 
 64101 	 -0.0343632 
 64201 	 0.0960082 
 64301 	 0.0162662 
 64401 	 -0.0228272 
 64501 	 0.0365602 
 64601 	 0.0364692 
 64701 	 0.0533142 
 64801 	 -0.0905152 
 64901 	 0.0319212 
 65001 	 0.0293882 
 65101 	 -0.0342412 
 65201 	 0.0205082 
 65301 	 -0.0086672 
 65401 	 -0.0007632 
 65501 	 0.0290832 
 65601 	 -0.0028082 
 65701 	 -0.0742492 
 65801 	 0.0101932 
 65901 	 0.0072632 
 66001 	 -0.0142822 
 66101 	 0.0065312 
 66201 	 0.0128482 
 66301 	 -0.0078122 
 66401 	 0.0007632 
 66501 	 0.0182502 
 66601 	 0.0030522 
 66701 	 0.0001532 
 66801 	 -0.0038152 
 66901 	 -0.0420532 
 67001 	 0.0016782 
 67101 	 0.0004272 
 67201 	 0.0097352 
 67301 	 -0.0162052 
 67401 	 -0.0070192 
 67501 	 -0.0037542 
 67601 	 -0.0043332 
 67701 	 -0.0120542 
 67801 	 -0.0049132 
 67901 	 0.0030522 
 68001 	 -0.0036012 
 68101 	 0.0021672 
 68201 	 0.0027772 
 68301 	 0.0105292 
 68401 	 0.0003362 
 68501 	 0.0033572 
 68601 	 -0.0038452 
 68701 	 -0.0069892 
 68801 	 0.0012512 
 68901 	 -0.0012512 
 69001 	 -0.0004272 
 69101 	 0.0042722 
 69201 	 -0.0034182 
 69301 	 -0.0010382 
 69401 	 -0.0000612 
 69501 	 0.0039062 
 69601 	 -0.0006712 
 69701 	 0.0020752 
 69801 	 -0.0020142 
 69901 	 -0.0011902 
 70001 	 -0.0015872 
 70101 	 -0.0015262 
 70201 	 -0.0121772 
 70301 	 0.0014342 
 70401 	 -0.0024112 
 70501 	 -0.0126652 
 70601 	 -0.0401612 
 70701 	 -0.1475832 
 70801 	 -0.0116582 
 70901 	 -0.0171202 
 71001 	 -0.0029912 
 71101 	 0.0020452 
 71201 	 -0.0057372 
 71301 	 0.0418092 
 71401 	 -0.0438542 
 71501 	 -0.0126952 
 71601 	 0.0632322 
 71701 	 -0.0261542 
 71801 	 -0.0267032 
 71901 	 0.0127562 
 72001 	 0.0161132 
 72101 	 -0.0115362 
 72201 	 0.0133672 
 72301 	 0.0690312 
 72401 	 -0.0254822 
 72501 	 -0.0223692 
 72601 	 0.0121462 
 72701 	 -0.0050962 
 72801 	 -0.0408332 
 72901 	 0.0036012 
 73001 	 0.0357362 
 73101 	 -0.0526732 
 73201 	 0.0128482 
 73301 	 0.0247192 
 73401 	 -0.0648192 
 73501 	 0.0046692 
 73601 	 0.0097962 
 73701 	 0.0231322 
 73801 	 -0.0130002 
 73901 	 -0.0534972 
 74001 	 -0.0048522 
 74101 	 -0.0078432 
 74201 	 0.0108032 
 74301 	 0.0067142 
 74401 	 -0.0126342 
 74501 	 -0.0174262 
 74601 	 0.0010992 
 74701 	 -0.0162962 
 74801 	 -0.0018622 
 74901 	 0.0155642 
 75001 	 -0.0021062 
 75101 	 -0.1174012 
 75201 	 0.0213012 
 75301 	 0.0173652 
 75401 	 -0.0074462 
 75501 	 0.0138852 
 75601 	 -0.0086362 
 75701 	 0.0814512 
 75801 	 -0.0238952 
 75901 	 0.0082092 
 76001 	 0.0020142 
 76101 	 -0.0152892 
 76201 	 0.0248412 
 76301 	 0.0125122 
 76401 	 -0.0099492 
 76501 	 0.0107422 
 76601 	 0.0002752 
 76701 	 -0.0146182 
 76801 	 0.0083012 
 76901 	 -0.0001222 
 77001 	 -0.0054632 
 77101 	 -0.0233462 
 77201 	 0.0047912 
 77301 	 -0.0009462 
 77401 	 -0.0049442 
 77501 	 -0.0041812 
 77601 	 -0.0053712 
 77701 	 -0.0028382 
 77801 	 -0.0054022 
 77901 	 -0.0005192 
 78001 	 -0.0020142 
 78101 	 0.0032042 
 78201 	 0.0073242 
 78301 	 0.0098272 
 78401 	 -0.0005492 
 78501 	 0.0037842 
 78601 	 0.0034182 
 78701 	 0.0004582 
 78801 	 -0.0035712 
 78901 	 0.0014042 
 79001 	 0.0017402 
 79101 	 0.0057682 
 79201 	 -0.0010072 
 79301 	 0.0058292 
 79401 	 -0.0168462 
 79501 	 0.0019842 
 79601 	 0.0011902 
 79701 	 0.0050662 
 79801 	 0.0014042 
 79901 	 0.0210272 
 80001 	 0.0006412 
 80101 	 -0.0082092 
 80201 	 -0.0213012 
 80301 	 -0.0067142 
 80401 	 0.0053102 
 80501 	 -0.0078742 
 80601 	 0.0090032 
 80701 	 0.0176702 
 80801 	 0.0026862 
 80901 	 0.0055542 
 81001 	 0.0886232 
 81101 	 0.0112922 
 81201 	 -0.0006412 
 81301 	 -0.0196232 
 81401 	 0.0052802 
 81501 	 -0.0911872 
 81601 	 -0.0165712 
 81701 	 -0.0224302 
 81801 	 -0.0045172 
 81901 	 -0.0120242 
 82001 	 0.0109562 
 82101 	 0.0107122 
 82201 	 -0.0181582 
 82301 	 0.0234382 
 82401 	 0.0124212 
 82501 	 0.0462342 
 82601 	 -0.0043332 
 82701 	 0.0164182 
 82801 	 0.0123602 
 82901 	 -0.0029302 
 83001 	 0.0089112 
 83101 	 0.0085752 
 83201 	 0.0087892 
 83301 	 -0.0149842 
 83401 	 0.0108952 
 83501 	 -0.0024112 
 83601 	 0.0002142 
 83701 	 0.0007322 
 83801 	 0.0056462 
 83901 	 0.0038152 
 84001 	 -0.0007022 
 84101 	 0.0012822 
 84201 	 -0.0007322 
 84301 	 -0.0035712 
 84401 	 -0.0036012 
 84501 	 -0.0042112 
 84601 	 -0.0044862 
 84701 	 -0.0012212 
 84801 	 0.0018012 
 84901 	 0.0030212 
 85001 	 0.0068662 
 85101 	 -0.0033872 
 85201 	 0.0061952 
 85301 	 0.0036322 
 85401 	 0.0040892 
 85501 	 0.0014652 
 85601 	 0.0000312 
 85701 	 -0.0054932 
 85801 	 0.0045472 
 85901 	 0.0171812 
 86001 	 -0.0198672 
 86101 	 -0.0411682 
 86201 	 -0.0061952 
 86301 	 -0.0104372 
 86401 	 0.0130622 
 86501 	 0.0392152 
 86601 	 -0.0771482 
 86701 	 -0.0058902 
 86801 	 -0.0155332 
 86901 	 0.0057072 
 87001 	 0.0055542 
 87101 	 0.0132452 
 87201 	 0.0109862 
 87301 	 -0.0036622 
 87401 	 -0.0192572 
 87501 	 0.0169372 
 87601 	 -0.0024412 
 87701 	 0.0178832 
 87801 	 0.0065612 
 87901 	 0.0103152 
 88001 	 -0.0077822 
 88101 	 0.0016172 
 88201 	 -0.0015262 
 88301 	 0.0034182 
 88401 	 0.0023802 
 88501 	 -0.0063782 
 88601 	 0.0051272 
 88701 	 -0.0022582 
 88801 	 0.0082402 
 88901 	 0.0031742 
 89001 	 -0.0011292 
 89101 	 -0.0051882 
 89201 	 0.0059812 
 89301 	 0.0013432 
 89401 	 -0.0004882 
 89501 	 0.0003362 
 89601 	 0.0095832 
 89701 	 -0.0017092 
 89801 	 0.0021362 
 89901 	 0.0013122 
 90001 	 -0.0014042 
 90101 	 0.0040592 
 90201 	 -0.0007632 
 90301 	 -0.0013732 
 90401 	 -0.0029602 
 90501 	 -0.0022892 
 90601 	 0.0003362 
 90701 	 -0.0002442 
 90801 	 0.0021062 
 90901 	 -0.0009162 
 91001 	 -0.0005492 
 91101 	 0.0000312 
 91201 	 -0.0019532 
 91301 	 0.0012512 
 91401 	 0.0022282 
 91501 	 -0.0010682 
 91601 	 0.0011292 
 91701 	 0.0005192 
 91801 	 0.0000612 
 91901 	 -0.0003362 
 92001 	 -0.0001222 
 92101 	 0.0000922 
 92201 	 -0.0009772 
 92301 	 -0.0003052 
 92401 	 -0.0006412 
 92501 	 -0.0005492 
 92601 	 0.0006412 
 92701 	 0.0002752 
 92801 	 0.0006412 
 92901 	 -0.0007932 
 93001 	 -0.0002752 
 93101 	 0.0001832 
 93201 	 0.0001832 
 93301 	 0.0000312 
 93401 	 -0.0001222 
 93501 	 0.0003362 
 93601 	 0.0000312 
 93701 	 0.0000922 
 93801 	 -0.0000922 
 93901 	 0.0000002 
 94001 	 0.0003972 
 94101 	 0.0000612 
 94201 	 -0.0000312 
 94301 	 -0.0003662 
 94401 	 -0.0000312 
 94501 	 -0.0001222 
 94601 	 0.0001222 
 94701 	 -0.0002752 
 94801 	 -0.0001832 
 94901 	 -0.0000922 
 95001 	 -0.0001532 
 95101 	 0.0000002 
 95201 	 -0.0001532 
 95301 	 0.0000312 
 95401 	 0.0000922 
 95501 	 -0.0002442 
 95601 	 -0.0003052 
 95701 	 -0.0006412 
 95801 	 0.0005492 
 95901 	 -0.0008542 
 96001 	 0.0000612 
 96101 	 0.0026252 
 96201 	 -0.0003662 
 96301 	 0.0014652 
 96401 	 0.0224912 
 96501 	 -0.0079652 
 96601 	 0.0093692 
 96701 	 -0.0294192 
 96801 	 -0.0137942 
 96901 	 0.0115362 
 97001 	 -0.0454712 
 97101 	 -0.0115972 
 97201 	 -0.0005492 
 97301 	 -0.0107422 
 97401 	 -0.0106202 
 97501 	 -0.0046692 
 97601 	 -0.0111082 
 97701 	 0.0055852 
 97801 	 -0.0088502 
 97901 	 0.0106202 
 98001 	 -0.0185552 
 98101 	 -0.0099492 
 98201 	 0.0131532 
 98301 	 0.0009162 
 98401 	 -0.0119632 
 98501 	 0.0300292 
 98601 	 0.0099492 
 98701 	 0.0289612 
 98801 	 0.0786132 
 98901 	 -0.0152282 
 99001 	 0.0074462 
 99101 	 0.0020142 
 99201 	 -0.0136112 
 99301 	 0.0188902 
 99401 	 0.0029302 
 99501 	 0.0065002 
 99601 	 0.0143742 
 99701 	 -0.0054632 
 99801 	 -0.0072022 
 99901 	 0.0070192 
100001 	 -0.0070192 
100101 	 0.0041502 
100201 	 0.0034792 
100301 	 -0.0017092 
100401 	 -0.0032042 
100501 	 0.0010382 
100601 	 -0.0108642 
100701 	 0.0044562 
100801 	 0.0045472 
100901 	 -0.0008242 
101001 	 0.0034792 
101101 	 -0.0013122 
101201 	 -0.0032352 
101301 	 -0.0109862 
101401 	 -0.0065312 
101501 	 0.0182192 
101601 	 0.0504152 
101701 	 0.0270082 
101801 	 0.1976622 
101901 	 -0.0112922 
102001 	 0.0102232 
102101 	 0.0623472 
102201 	 -0.0216672 
102301 	 0.0147092 
102401 	 0.0188292 
102501 	 0.0698852 
102601 	 -0.0107732 
102701 	 -0.0301822 
102801 	 0.0267942 
102901 	 -0.0346682 
103001 	 -0.0317992 
103101 	 0.0671692 
103201 	 -0.0153502 
103301 	 -0.0036012 
103401 	 -0.0867922 
103501 	 0.1757202 
103601 	 -0.0126042 
103701 	 0.0193482 
103801 	 -0.0498962 
103901 	 0.3243412 
104001 	 -0.0494692 
104101 	 -0.0522162 
104201 	 0.0742192 
104301 	 -0.0640872 
104401 	 0.0098272 
104501 	 0.0681762 
104601 	 0.0177312 
104701 	 -0.0180662 
104801 	 -0.0014042 
104901 	 0.0379332 
105001 	 -0.0523382 
105101 	 -0.0060422 
105201 	 0.0396422 
105301 	 -0.0026862 
105401 	 -0.0159002 
105501 	 -0.0019842 
105601 	 0.0359192 
105701 	 0.0045172 
105801 	 -0.0285952 
105901 	 0.0177612 
106001 	 0.0024412 
106101 	 -0.0119932 
106201 	 -0.0013122 
106301 	 -0.0057372 
106401 	 0.0149232 
106501 	 -0.0148012 
106601 	 0.0016172 
106701 	 -0.0365602 
106801 	 0.0021672 
106901 	 0.0082092 
107001 	 0.0107732 
107101 	 0.0072632 
107201 	 0.0089422 
107301 	 -0.0218202 
107401 	 -0.0343322 
107501 	 -0.0089722 
107601 	 -0.0024412 
107701 	 -0.0214232 
107801 	 -0.0042722 
107901 	 -0.0042112 
108001 	 -0.0156252 
108101 	 0.0068362 
108201 	 0.0059512 
108301 	 -0.0026252 
108401 	 -0.0022892 
108501 	 -0.0038762 
108601 	 -0.0115052 
108701 	 -0.0096442 
108801 	 0.0103152 
108901 	 0.0133062 
109001 	 0.0122682 
109101 	 -0.0002142 
109201 	 -0.0049132 
109301 	 -0.0049742 
109401 	 -0.0007632 
109501 	 -0.0033262 
109601 	 -0.0008852 
109701 	 -0.0036012 
109801 	 0.0020752 
109901 	 -0.0050352 
110001 	 0.0050352 
110101 	 0.0068052 
110201 	 0.0013732 
110301 	 -0.0031432 
110401 	 -0.0344852 
110501 	 -0.0144652 
110601 	 0.0160222 
110701 	 -0.0078122 
110801 	 0.0034482 
110901 	 -0.0004272 
111001 	 0.0007022 
111101 	 0.0040282 
111201 	 -0.0044862 
111301 	 0.0022582 
111401 	 0.0001222 
111501 	 0.0035102 
111601 	 -0.0027772 
111701 	 -0.0013732 
111801 	 0.0020752 
111901 	 0.0022892 
112001 	 0.0011292 
112101 	 0.0013122 
112201 	 0.0003662 
112301 	 -0.0008542 
112401 	 0.0016172 
112501 	 0.0016782 
112601 	 0.0033572 
112701 	 -0.0034792 
112801 	 0.0054932 
112901 	 0.0014342 
113001 	 -0.0101322 
113101 	 0.0108032 
113201 	 0.0115052 
113301 	 0.0238342 
113401 	 -0.0198972 
113501 	 0.0206602 
113601 	 0.0527042 
113701 	 -0.0195312 
113801 	 -0.0198362 
113901 	 -0.0799562 
114001 	 0.0065922 
114101 	 0.0078742 
114201 	 0.0475162 
114301 	 -0.0040592 
114401 	 0.0124212 
114501 	 0.0024722 
114601 	 -0.0102232 
114701 	 -0.0006712 
114801 	 0.0021672 
114901 	 -0.0022282 
115001 	 0.0068052 
115101 	 0.0045172 
115201 	 -0.0057372 
115301 	 -0.0050962 
115401 	 0.0018922 
115501 	 -0.0020752 
115601 	 0.0047002 
115701 	 -0.0029602 
115801 	 -0.0188292 
115901 	 0.0102232 
116001 	 0.0021062 
116101 	 0.0023802 
116201 	 0.0234992 
116301 	 0.0003662 
116401 	 -0.0025022 
116501 	 0.0081482 
116601 	 0.0077822 
116701 	 0.0114142 
116801 	 0.0008852 
116901 	 -0.0008852 
117001 	 0.0037842 
117101 	 -0.0081792 
117201 	 0.0092772 
117301 	 -0.0029602 
117401 	 0.0042112 
117501 	 0.0000002 
117601 	 0.0001832 
117701 	 -0.0011292 
117801 	 -0.0002752 
117901 	 0.0002752 
118001 	 -0.0001532 
118101 	 -0.0010382 
118201 	 -0.0019532 
118301 	 -0.0004582 
118401 	 -0.0022582 
118501 	 0.0006712 
118601 	 0.0042112 
118701 	 -0.0085752 
118801 	 -0.0099792 
118901 	 0.0064092 
119001 	 -0.0129702 
119101 	 -0.0031132 
119201 	 0.0006102 
119301 	 0.0015262 
119401 	 0.0259702 
119501 	 -0.0131232 
119601 	 -0.0750432 
119701 	 -0.0002752 
119801 	 0.0010072 
119901 	 -0.0178532 
120001 	 -0.0818182 
120101 	 -0.0014652 
120201 	 0.0619812 
120301 	 -0.0447082 
120401 	 0.0011902 
120501 	 0.0187072 
120601 	 0.0072942 
120701 	 -0.0087592 
120801 	 0.0190122 
120901 	 0.0133062 
121001 	 -0.0024722 
121101 	 -0.0094602 
121201 	 -0.0039982 
121301 	 -0.0068662 
121401 	 0.0149842 
121501 	 0.0183722 
121601 	 -0.0045472 
121701 	 -0.0083312 
121801 	 -0.0033872 
121901 	 0.0044562 
122001 	 -0.0042722 
122101 	 -0.0014952 
122201 	 0.0126952 
122301 	 0.0108642 
122401 	 -0.0121462 
122501 	 -0.0108342 
122601 	 0.0087892 
122701 	 -0.0075072 
122801 	 -0.0012822 
122901 	 0.0126952 
123001 	 0.0607912 
123101 	 -0.0065312 
123201 	 -0.0037542 
123301 	 0.0027772 
123401 	 0.0022892 
123501 	 -0.0023502 
123601 	 -0.0010072 
123701 	 -0.0026552 
123801 	 -0.0086362 
123901 	 -0.0082702 
124001 	 0.0013432 
124101 	 -0.0001832 
124201 	 -0.0018622 
124301 	 0.0012512 
124401 	 -0.0007632 
124501 	 0.0001222 
124601 	 -0.0004582 
124701 	 0.0006412 
124801 	 -0.0001832 
124901 	 -0.0000612 
125001 	 -0.0007322 
125101 	 0.0002752 
125201 	 -0.0006102 
125301 	 0.0007322 
125401 	 0.0008542 
125501 	 -0.0001222 
125601 	 0.0001222 
125701 	 -0.0003662 
125801 	 0.0007022 
125901 	 -0.0009772 
126001 	 -0.0003972 
126101 	 -0.0001832 
126201 	 -0.0002442 
126301 	 -0.0005802 
126401 	 0.0011292 
126501 	 -0.0001832 
126601 	 0.0000312 
126701 	 -0.0004272 
126801 	 -0.0000312 
126901 	 0.0000922 
127001 	 0.0002142 
127101 	 0.0000612 
127201 	 0.0000922 
127301 	 -0.0001532 
127401 	 -0.0000612 
127501 	 -0.0000312 
127601 	 -0.0000612 
127701 	 0.0001222 
127801 	 0.0002442 
127901 	 0.0027772 
128001 	 0.0005192 
128101 	 -0.0002442 
128201 	 -0.0002442 
128301 	 0.0002752 
128401 	 -0.0001222 
128501 	 -0.0000312 
128601 	 -0.0002142 
128701 	 0.0000312 
128801 	 0.0001222 
128901 	 0.0000312 
129001 	 0.0000312 
129101 	 0.0000922 
129201 	 0.0000312 
129301 	 -0.0000922 
129401 	 0.0000312 
129501 	 -0.0001532 
129601 	 0.0001222 
129701 	 -0.0001222 
129801 	 0.0000312 
129901 	 0.0000312 
130001 	 -0.0000922 
130101 	 0.0000312 
130201 	 0.0000612 
130301 	 -0.0000312 
130401 	 -0.0000922 
130501 	 0.0000002 
130601 	 0.0000312 
130701 	 0.0000002 
130801 	 0.0000312 
130901 	 -0.0000312 
131001 	 -0.0000312 
131101 	 0.0000312 
131201 	 -0.0000612 
131301 	 0.0000002 
131401 	 0.0000002 
131501 	 -0.0000312 
131601 	 -0.0000312 
131701 	 0.0000312 
131801 	 0.0000312 
131901 	 -0.0000612 
132001 	 0.0000002 
132101 	 -0.0000312 
132201 	 -0.0000312 
132301 	 -0.0000312 
132401 	 -0.0000312 
132501 	 -0.0000312 
132601 	 -0.0000312 
132701 	 -0.0000312 
132801 	 -0.0000312 
132901 	 -0.0000312 
133001 	 -0.0000312 
133101 	 -0.0000312 
133201 	 -0.0000312 
133301 	 -0.0000312 
133401 	 -0.0000312 
133501 	 -0.0000312 
133601 	 -0.0000312 
133701 	 -0.0000312 
133801 	 -0.0000312 
133901 	 -0.0000312 
134001 	 -0.0000312 
134101 	 -0.0000312 
134201 	 -0.0000312 
134301 	 -0.0000312 
134401 	 -0.0000312 
134501 	 -0.0000312 
134601 	 -0.0000312 
134701 	 -0.0000312 
134801 	 -0.0000312 
134901 	 -0.0000312 
135001 	 -0.0000312 
135101 	 -0.0000312 
135201 	 -0.0000312 
135301 	 -0.0000312 
135401 	 -0.0000312 
135501 	 -0.0000312 
135601 	 -0.0000312 
135701 	 -0.0000312 
135801 	 -0.0000312 
135901 	 -0.0000312 
136001 	 -0.0000312 
136101 	 -0.0000312 
136201 	 -0.0000312 
136301 	 -0.0000312 
136401 	 -0.0000312 
136501 	 -0.0000312 
136601 	 -0.0000312 
136701 	 -0.0000312 
136801 	 -0.0000312 
136901 	 -0.0000312 
137001 	 -0.0000312 
137101 	 -0.0000312 
137201 	 -0.0000312 
137301 	 -0.0000312 
137401 	 -0.0000312 
137501 	 -0.0000312 
137601 	 -0.0000312 
137701 	 -0.0000312 
137801 	 -0.0000312 
137901 	 -0.0000312 
138001 	 -0.0000312 
138101 	 -0.0000312 
138201 	 -0.0000312 
138301 	 -0.0000312 
138401 	 -0.0000312 
138501 	 -0.0000312 
138601 	 -0.0000312 
138701 	 -0.0000312 
138801 	 -0.0000312 
138901 	 -0.0000312 
139001 	 -0.0000312 
139101 	 -0.0000312 
139201 	 -0.0000312 
139301 	 -0.0000312 
139401 	 -0.0000312 
139501 	 -0.0000312 
139601 	 -0.0000312 
139701 	 -0.0000312 
139801 	 -0.0000312 
139901 	 -0.0000312 
140001 	 -0.0000312 
140101 	 -0.0000312 
140201 	 -0.0000312 
140301 	 -0.0000312 
140401 	 -0.0000312 
140501 	 -0.0000312 
140601 	 -0.0000312 
140701 	 -0.0000312 
140801 	 -0.0000312 
140901 	 -0.0000312 
141001 	 -0.0000312 
141101 	 -0.0000312 
141201 	 -0.0000312 
141301 	 -0.0000312 
141401 	 -0.0000312 
141501 	 -0.0000312 
141601 	 -0.0000312 
141701 	 -0.0000312 
141801 	 -0.0000312 
141901 	 -0.0000312 
142001 	 -0.0000312 
142101 	 -0.0000312 
142201 	 -0.0000312 
142301 	 -0.0000312 
142401 	 -0.0000312 
142501 	 -0.0000312 
142601 	 -0.0000312 
142701 	 -0.0000312 
142801 	 -0.0000312 
142901 	 -0.0000312 
143001 	 -0.0000312 
143101 	 -0.0000312 
143201 	 -0.0000312 
143301 	 -0.0000312 
143401 	 -0.0000312 
143501 	 -0.0000312 
143601 	 -0.0000312 
143701 	 -0.0000312 
143801 	 -0.0000312 
143901 	 -0.0000312 
144001 	 -0.0000312 
144101 	 -0.0000312 
144201 	 -0.0000312 
144301 	 -0.0000312 
144401 	 -0.0000312 
144501 	 -0.0000312 
144601 	 -0.0000312 
144701 	 -0.0000312 
144801 	 -0.0000312 
144901 	 -0.0000312 
145001 	 -0.0000312 
145101 	 -0.0000312 
145201 	 -0.0000312 
145301 	 -0.0000312 
145401 	 -0.0000312 
145501 	 -0.0000312 
145601 	 -0.0000312 
145701 	 -0.0000312 
145801 	 -0.0000312 
145901 	 -0.0000312 
146001 	 -0.0000312 
146101 	 -0.0000312 
146201 	 -0.0000312 
146301 	 -0.0000312 
146401 	 -0.0000312 
146501 	 -0.0000312 
146601 	 -0.0000312 
146701 	 -0.0000312 
146801 	 -0.0000312 
146901 	 -0.0000312 
147001 	 -0.0000312 
147101 	 -0.0000312 
147201 	 -0.0000312 
147301 	 -0.0000312 
147401 	 -0.0000312 
147501 	 -0.0000312 
147601 	 -0.0000312 
147701 	 -0.0000312 
147801 	 -0.0000312 
147901 	 -0.0000312 
148001 	 -0.0000312 
148101 	 -0.0000312 
148201 	 -0.0000312 
148301 	 -0.0000312 
148401 	 -0.0000312 
148501 	 -0.0000312 
148601 	 -0.0000312 
148701 	 -0.0000312 
148801 	 -0.0000312 
148901 	 -0.0000312 
149001 	 -0.0000312 
149101 	 -0.0000312 
149201 	 -0.0000312 
149301 	 -0.0000312 
149401 	 -0.0000312 
149501 	 -0.0000312 
149601 	 -0.0000312 
149701 	 -0.0000312 
149801 	 -0.0000312 
149901 	 -0.0000312 
150001 	 -0.0000312 
150101 	 -0.0000312 
150201 	 -0.0000312 
150301 	 -0.0000312 
150401 	 -0.0000312 
150501 	 -0.0000312 
150601 	 -0.0000312 
150701 	 -0.0000312 
150801 	 -0.0000312 
150901 	 -0.0000312 
151001 	 -0.0000312 
151101 	 -0.0000312 
151201 	 -0.0000312 
151301 	 -0.0000312 
151401 	 -0.0000312 
151501 	 -0.0000312 
151601 	 -0.0000312 
151701 	 -0.0000312 
151801 	 -0.0000312 
151901 	 -0.0000312 
152001 	 -0.0000312 
152101 	 -0.0000312 
152201 	 -0.0000312 
152301 	 -0.0000312 
152401 	 -0.0000312 
152501 	 -0.0000312 
152601 	 -0.0000312 
152701 	 -0.0000312 
152801 	 -0.0000312 
152901 	 -0.0000312 
153001 	 -0.0000312 
153101 	 -0.0000312 
153201 	 -0.0000312 
153301 	 -0.0000312 
153401 	 -0.0000312 
153501 	 -0.0000312 
153601 	 -0.0000312 
153701 	 -0.0000312 
153801 	 -0.0000312 
153901 	 -0.0000312 
154001 	 -0.0000312 
154101 	 -0.0000312 
154201 	 -0.0000312 
154301 	 -0.0000312 
154401 	 -0.0000312 
154501 	 -0.0000312 
154601 	 -0.0000312 
154701 	 -0.0000312 
154801 	 -0.0000312 
154901 	 -0.0000312 
155001 	 -0.0000312 
155101 	 -0.0000312 
155201 	 -0.0000312 
155301 	 -0.0000312 
155401 	 -0.0000312 
155501 	 -0.0000312 
155601 	 -0.0000312 
155701 	 -0.0000312 
155801 	 -0.0000312 
155901 	 -0.0000312 
156001 	 -0.0000312 
156101 	 -0.0000312 
156201 	 -0.0000312 
156301 	 -0.0000312 
156401 	 -0.0000312 
156501 	 -0.0000312 
156601 	 -0.0000312 
156701 	 -0.0000312 
156801 	 -0.0000312 
156901 	 -0.0000312 
157001 	 -0.0000312 
157101 	 -0.0000312 
157201 	 -0.0000312 
157301 	 -0.0000312 
157401 	 -0.0000312 
157501 	 -0.0000312 
157601 	 -0.0000312 
157701 	 -0.0000312 
157801 	 -0.0000312 
157901 	 -0.0000312 
158001 	 -0.0000312 
158101 	 -0.0000312 
158201 	 -0.0000312 
158301 	 -0.0000312 
158401 	 -0.0000312 
158501 	 -0.0000312 
158601 	 -0.0000312 
158701 	 -0.0000312 
158801 	 -0.0000312 
158901 	 -0.0000312 
159001 	 -0.0000312 
159101 	 -0.0000312 
159201 	 -0.0000312 
159301 	 -0.0000312 
159401 	 -0.0000312 
159501 	 -0.0000312 
159601 	 -0.0000312 
159701 	 -0.0000312 
159801 	 -0.0000312 
159901 	 -0.0000312 
160001 	 -0.0000312 
160101 	 -0.0000312 
160201 	 -0.0000312 
160301 	 -0.0000312 
160401 	 -0.0000312 
160501 	 -0.0000312 
160601 	 -0.0000312 
160701 	 -0.0000312 
160801 	 -0.0000312 
160901 	 -0.0000312 
161001 	 -0.0000312 
161101 	 -0.0000312 
161201 	 -0.0000312 
161301 	 -0.0000312 
161401 	 -0.0000312 
161501 	 -0.0000312 
161601 	 -0.0000312 
161701 	 -0.0000312 
161801 	 -0.0000312 
161901 	 -0.0000312 
162001 	 -0.0000312 
162101 	 -0.0000312 
162201 	 -0.0000312 
162301 	 -0.0000312 
162401 	 -0.0000312 
162501 	 -0.0000312 
162601 	 -0.0000312 
162701 	 -0.0000312 
162801 	 -0.0000312 
162901 	 -0.0000312 
163001 	 -0.0000312 
163101 	 -0.0000312 
163201 	 -0.0000312 
163301 	 -0.0000312 
163401 	 -0.0000312 
163501 	 -0.0000312 
163601 	 -0.0000312 
163701 	 -0.0000312 
163801 	 -0.0000312 
163901 	 -0.0000312 
164001 	 -0.0000312 
164101 	 -0.0000312 
164201 	 -0.0000312 
164301 	 -0.0000312 
164401 	 -0.0000312 
164501 	 -0.0000312 
164601 	 -0.0000312 
164701 	 -0.0000312 
164801 	 -0.0000312 
164901 	 -0.0000312 
165001 	 -0.0000312 
165101 	 -0.0000312 
165201 	 -0.0000312 
165301 	 -0.0000312 
165401 	 -0.0000312 
165501 	 -0.0000312 
165601 	 -0.0000312 
165701 	 -0.0000312 
165801 	 -0.0000312 
165901 	 -0.0000312 
166001 	 -0.0000312 
166101 	 -0.0000312 
166201 	 -0.0000312 
166301 	 -0.0000312 
166401 	 -0.0000312 
166501 	 -0.0000312 
166601 	 -0.0000312 
166701 	 -0.0000312 
166801 	 -0.0000312 
166901 	 -0.0000312 
167001 	 -0.0000312 
167101 	 -0.0000312 
167201 	 -0.0000312 
167301 	 -0.0000312 
167401 	 -0.0000312 
167501 	 -0.0000312 
167601 	 -0.0000312 
167701 	 -0.0000312 
167801 	 -0.0000312 
167901 	 -0.0000312 
168001 	 -0.0000312 
168101 	 -0.0000312 
168201 	 -0.0000312 
168301 	 -0.0000312 
168401 	 -0.0000312 
168501 	 -0.0000312 
168601 	 -0.0000312 
168701 	 -0.0000312 
168801 	 -0.0000312 
168901 	 -0.0000312 
169001 	 -0.0000312 
169101 	 -0.0000312 
169201 	 -0.0000312 
169301 	 -0.0000312 
169401 	 -0.0000312 
169501 	 -0.0000312 
169601 	 -0.0000312 
169701 	 -0.0000312 
169801 	 -0.0000312 
169901 	 -0.0000312 
170001 	 -0.0000312 
170101 	 -0.0000312 
170201 	 -0.0000312 
170301 	 -0.0000312 
170401 	 -0.0000312 
170501 	 -0.0000312 
170601 	 -0.0000312 
170701 	 -0.0000312 
170801 	 -0.0000312 
170901 	 -0.0000312 
171001 	 -0.0000312 
171101 	 -0.0000312 
171201 	 -0.0000312 
171301 	 -0.0000312 
171401 	 -0.0000312 
171501 	 -0.0000312 
171601 	 -0.0000312 
171701 	 -0.0000312 
171801 	 -0.0000312 
171901 	 -0.0000312 
172001 	 -0.0000312 
172101 	 -0.0000312 
172201 	 -0.0000312 
172301 	 -0.0000312 
172401 	 -0.0000312 
172501 	 -0.0000312 
172601 	 -0.0000312 
172701 	 -0.0000312 
172801 	 -0.0000312 
172901 	 -0.0000312 
173001 	 -0.0000312 
173101 	 -0.0000312 
173201 	 -0.0000312 
173301 	 -0.0000312 
173401 	 -0.0000312 
173501 	 -0.0000312 
173601 	 -0.0000312 
173701 	 -0.0000312 
173801 	 -0.0000312 
173901 	 -0.0000312 
174001 	 -0.0000312 
174101 	 -0.0000312 
174201 	 -0.0000312 
174301 	 -0.0000312 
174401 	 -0.0000312 
174501 	 -0.0000312 
174601 	 -0.0000312 
174701 	 -0.0000312 
174801 	 -0.0000312 
174901 	 -0.0000312 
175001 	 -0.0000312 
175101 	 -0.0000312 
175201 	 -0.0000312 
175301 	 -0.0000312 
175401 	 -0.0000312 
175501 	 -0.0000312 
175601 	 -0.0000312 
175701 	 -0.0000312 
175801 	 -0.0000312 
175901 	 -0.0000312 
176001 	 -0.0000312 
176101 	 -0.0000312 
176201 	 -0.0000312 
176301 	 -0.0000312 
176401 	 -0.0000312 
176501 	 -0.0000312 
176601 	 -0.0000312 
176701 	 -0.0000312 
176801 	 -0.0000312 
176901 	 -0.0000312 
177001 	 -0.0000312 
177101 	 -0.0000312 
177201 	 -0.0000312 
177301 	 -0.0000312 
177401 	 -0.0000312 
177501 	 -0.0000312 
177601 	 -0.0000312 
177701 	 -0.0000312 
177801 	 -0.0000312 
177901 	 -0.0000312 
178001 	 -0.0000312 
178101 	 -0.0000312 
178201 	 -0.0000312 
178301 	 -0.0000312 
178401 	 -0.0000312 
178501 	 -0.0000312 
178601 	 -0.0000312 
178701 	 -0.0000312 
178801 	 -0.0000312 
178901 	 -0.0000312 
179001 	 -0.0000312 
179101 	 -0.0000312 
179201 	 -0.0000312 
179301 	 -0.0000312 
179401 	 -0.0000312 
179501 	 -0.0000312 
179601 	 -0.0000312 
179701 	 -0.0000312 
179801 	 -0.0000312 
179901 	 -0.0000312 
180001 	 -0.0000312 
180101 	 -0.0000312 
180201 	 -0.0000312 
180301 	 -0.0000312 
180401 	 -0.0000312 
180501 	 -0.0000312 
180601 	 -0.0000312 
180701 	 -0.0000312 
180801 	 -0.0000312 
180901 	 -0.0000312 
181001 	 -0.0000312 
181101 	 -0.0000312 
181201 	 -0.0000312 
181301 	 -0.0000312 
181401 	 -0.0000312 
181501 	 -0.0000312 
181601 	 -0.0000312 
181701 	 -0.0000312 
181801 	 -0.0000312 
181901 	 -0.0000312 
182001 	 -0.0000312 
182101 	 -0.0000312 
182201 	 -0.0000312 
182301 	 -0.0000312 
182401 	 -0.0000312 
182501 	 -0.0000312 
182601 	 -0.0000312 
182701 	 -0.0000312 
182801 	 -0.0000312 
182901 	 -0.0000312 
183001 	 -0.0000312 
183101 	 -0.0000312 
183201 	 -0.0000312 
183301 	 -0.0000312 
183401 	 -0.0000312 
183501 	 -0.0000312 
183601 	 -0.0000312 
183701 	 -0.0000312 
183801 	 -0.0000312 
183901 	 -0.0000312 
184001 	 -0.0000312 
184101 	 -0.0000312 
184201 	 -0.0000312 
184301 	 -0.0000312 
184401 	 -0.0000312 
184501 	 -0.0000312 
184601 	 -0.0000312 
184701 	 -0.0000312 
184801 	 -0.0000312 
184901 	 -0.0000312 
185001 	 -0.0000312 
185101 	 -0.0000312 
185201 	 -0.0000312 
185301 	 -0.0000312 
185401 	 -0.0000312 
185501 	 -0.0000312 
185601 	 -0.0000312 
185701 	 -0.0000312 
185801 	 -0.0000312 
185901 	 -0.0000312 
186001 	 -0.0000312 
186101 	 -0.0000312 
186201 	 -0.0000312 
186301 	 -0.0000312 
186401 	 -0.0000312 
186501 	 -0.0000312 
186601 	 -0.0000312 
186701 	 -0.0000312 
186801 	 -0.0000312 
186901 	 -0.0000312 
187001 	 -0.0000312 
187101 	 -0.0000312 
187201 	 -0.0000312 
187301 	 -0.0000312 
187401 	 -0.0000312 
187501 	 -0.0000312 
187601 	 -0.0000312 
187701 	 -0.0000312 
187801 	 -0.0000312 
187901 	 -0.0000312 
188001 	 -0.0000312 
188101 	 -0.0000312 
188201 	 -0.0000312 
188301 	 -0.0000312 
188401 	 -0.0000312 
188501 	 -0.0000312 
188601 	 -0.0000312 
188701 	 -0.0000312 
188801 	 -0.0000312 
188901 	 -0.0000312 
189001 	 -0.0000312 
189101 	 -0.0000312 
189201 	 -0.0000312 
189301 	 -0.0000312 
189401 	 -0.0000312 
189501 	 -0.0000312 
189601 	 -0.0000312 
189701 	 -0.0000312 
189801 	 -0.0000312 
189901 	 -0.0000312 
190001 	 -0.0000312 
190101 	 -0.0000312 
190201 	 -0.0000312 
190301 	 -0.0000312 
190401 	 -0.0000312 
190501 	 -0.0000312 
190601 	 -0.0000312 
190701 	 -0.0000312 
190801 	 -0.0000312 
190901 	 -0.0000312 
191001 	 -0.0000312 
191101 	 -0.0000312 
191201 	 -0.0000312 
191301 	 -0.0000312 
191401 	 -0.0000312 
191501 	 -0.0000312 
191601 	 -0.0000312 
191701 	 -0.0000312 
191801 	 -0.0000312 
191901 	 -0.0000312 
192001 	 -0.0000312 
192101 	 -0.0000312 
192201 	 -0.0000312 
192301 	 -0.0000312 
192401 	 -0.0000312 
192501 	 -0.0000312 
192601 	 -0.0000312 
192701 	 -0.0000312 
192801 	 -0.0000312 
192901 	 -0.0000312 
193001 	 -0.0000312 
193101 	 -0.0000312 
193201 	 -0.0000312 
193301 	 -0.0000312 
193401 	 -0.0000312 
193501 	 -0.0000312 
193601 	 -0.0000312 
193701 	 -0.0000312 
193801 	 -0.0000312 
193901 	 -0.0000312 
194001 	 -0.0000312 
194101 	 -0.0000312 
194201 	 -0.0000312 
194301 	 -0.0000312 
194401 	 -0.0000312 
194501 	 -0.0000312 
194601 	 -0.0000312 
194701 	 -0.0000312 
194801 	 -0.0000312 
194901 	 -0.0000312 
195001 	 -0.0000312 
195101 	 -0.0000312 
195201 	 -0.0000312 
195301 	 -0.0000312 
195401 	 -0.0000312 
195501 	 -0.0000312 
195601 	 -0.0000312 
195701 	 -0.0000312 
195801 	 -0.0000312 
195901 	 -0.0000312 
196001 	 -0.0000312 
196101 	 -0.0000312 
196201 	 -0.0000312 
196301 	 -0.0000312 
196401 	 -0.0000312 
196501 	 -0.0000312 
196601 	 -0.0000312 
196701 	 -0.0000312 
196801 	 -0.0000312 
196901 	 -0.0000312 
197001 	 -0.0000312 
197101 	 -0.0000312 
197201 	 -0.0000312 
197301 	 -0.0000312 
197401 	 -0.0000312 
197501 	 -0.0000312 
197601 	 -0.0000312 
197701 	 -0.0000312 
197801 	 -0.0000312 
197901 	 -0.0000312 
198001 	 -0.0000312 
198101 	 -0.0000312 
198201 	 -0.0000312 
198301 	 -0.0000312 
198401 	 -0.0000312 
198501 	 -0.0000312 
198601 	 -0.0000312 
198701 	 -0.0000312 
198801 	 -0.0000312 
198901 	 -0.0000312 
199001 	 -0.0000312 
199101 	 -0.0000312 
199201 	 -0.0000312 
199301 	 -0.0000312 
199401 	 -0.0000312 
199501 	 -0.0000312 
199601 	 -0.0000312 
199701 	 -0.0000312 
199801 	 -0.0000312 
199901 	 -0.0000312 
200001 	 -0.0000312 
200101 	 -0.0000312 
200201 	 -0.0000312 
200301 	 -0.0000312 
200401 	 -0.0000312 
200501 	 -0.0000312 
200601 	 -0.0000312 
200701 	 -0.0000312 
200801 	 -0.0000312 
200901 	 -0.0000312 
201001 	 -0.0000312 
201101 	 -0.0000312 
201201 	 -0.0000312 
201301 	 -0.0000312 
201401 	 -0.0000312 
201501 	 -0.0000312 
201601 	 -0.0000312 
201701 	 -0.0000312 
201801 	 -0.0000312 
201901 	 -0.0000312 
202001 	 -0.0000312 
202101 	 -0.0000312 
202201 	 -0.0000312 
202301 	 -0.0000312 
202401 	 -0.0000312 
202501 	 -0.0000312 
202601 	 -0.0000312 
202701 	 -0.0000312 
202801 	 -0.0000312 
202901 	 -0.0000312 
203001 	 -0.0000312 
203101 	 -0.0000312 
203201 	 -0.0000312 
203301 	 -0.0000312 
203401 	 -0.0000312 
203501 	 -0.0000312 
203601 	 -0.0000312 
203701 	 -0.0000312 
203801 	 -0.0000312 
203901 	 -0.0000312 
204001 	 -0.0000312 
204101 	 -0.0000312 
204201 	 -0.0000312 
204301 	 -0.0000312 
204401 	 -0.0000312 
204501 	 -0.0000312 
204601 	 -0.0000312 
204701 	 -0.0000312 
204801 	 -0.0000312 
204901 	 -0.0000312 
205001 	 -0.0000312 
205101 	 -0.0000312 
205201 	 -0.0000312 
205301 	 -0.0000312 
205401 	 -0.0000312 
205501 	 -0.0000312 
205601 	 -0.0000312 
205701 	 -0.0000312 
205801 	 -0.0000312 
205901 	 -0.0000312 
206001 	 -0.0000312 
206101 	 -0.0000312 
206201 	 -0.0000312 
206301 	 -0.0000312 
206401 	 -0.0000312 
206501 	 -0.0000312 
206601 	 -0.0000312 
206701 	 -0.0000312 
206801 	 -0.0000312 
206901 	 -0.0000312 
207001 	 -0.0000312 
207101 	 -0.0000312 
207201 	 -0.0000312 
207301 	 -0.0000312 
207401 	 -0.0000312 
207501 	 -0.0000312 
207601 	 -0.0000312 
207701 	 -0.0000312 
207801 	 -0.0000312 
207901 	 -0.0000312 
208001 	 -0.0000312 
208101 	 -0.0000312 
208201 	 -0.0000312 
208301 	 -0.0000312 
208401 	 -0.0000312 
208501 	 -0.0000312 
208601 	 -0.0000312 
208701 	 -0.0000312 
208801 	 -0.0000312 
208901 	 -0.0000312 
209001 	 -0.0000312 
209101 	 -0.0000312 
209201 	 -0.0000312 
209301 	 -0.0000312 
209401 	 -0.0000312 
209501 	 -0.0000312 
209601 	 -0.0000312 
209701 	 -0.0000312 
209801 	 -0.0000312 
209901 	 -0.0000312 
210001 	 -0.0000312 
210101 	 -0.0000312 
210201 	 -0.0000312 
210301 	 -0.0000312 
210401 	 -0.0000312 
210501 	 -0.0000312 
210601 	 -0.0000312 
210701 	 -0.0000312 
210801 	 -0.0000312 
210901 	 -0.0000312 
211001 	 -0.0000312 
211101 	 -0.0000312 
211201 	 -0.0000312 
211301 	 -0.0000312 
211401 	 -0.0000312 
211501 	 -0.0000312 
211601 	 -0.0000312 
211701 	 -0.0000312 
211801 	 -0.0000312 
211901 	 -0.0000312 
212001 	 -0.0000312 
212101 	 -0.0000312 
212201 	 -0.0000312 
212301 	 -0.0000312 
212401 	 -0.0000312 
212501 	 -0.0000312 
212601 	 -0.0000312 
212701 	 -0.0000312 
212801 	 -0.0000312 
212901 	 -0.0000312 
213001 	 -0.0000312 
213101 	 -0.0000312 
213201 	 -0.0000312 
213301 	 -0.0000312 
213401 	 -0.0000312 
213501 	 -0.0000312 
213601 	 -0.0000312 
213701 	 -0.0000312 
213801 	 -0.0000312 
213901 	 -0.0000312 
214001 	 -0.0000312 
214101 	 -0.0000312 
214201 	 -0.0000312 
214301 	 -0.0000312 
214401 	 -0.0000312 
214501 	 -0.0000312 
214601 	 -0.0000312 
214701 	 -0.0000312 
214801 	 -0.0000312 
214901 	 -0.0000312 
215001 	 -0.0000312 
215101 	 -0.0000312 
215201 	 -0.0000312 
215301 	 -0.0000312 
215401 	 -0.0000312 
215501 	 -0.0000312 
215601 	 -0.0000312 
215701 	 -0.0000312 
215801 	 -0.0000312 
215901 	 -0.0000312 
216001 	 -0.0000312 
216101 	 -0.0000312 
216201 	 -0.0000312 
216301 	 -0.0000312 
216401 	 -0.0000312 
216501 	 -0.0000312 
216601 	 -0.0000312 
216701 	 -0.0000312 
216801 	 -0.0000312 
216901 	 -0.0000312 
217001 	 -0.0000312 
217101 	 -0.0000312 
217201 	 -0.0000312 
217301 	 -0.0000312 
217401 	 -0.0000312 
217501 	 -0.0000312 
217601 	 -0.0000312 
217701 	 -0.0000312 
217801 	 -0.0000312 
217901 	 -0.0000312 
218001 	 -0.0000312 
218101 	 -0.0000312 
218201 	 -0.0000312 
218301 	 -0.0000312 
218401 	 -0.0000312 
218501 	 -0.0000312 
218601 	 -0.0000312 
218701 	 -0.0000312 
218801 	 -0.0000312 
218901 	 -0.0000312 
219001 	 -0.0000312 
219101 	 -0.0000312 
219201 	 -0.0000312 
219301 	 -0.0000312 
219401 	 -0.0000312 
219501 	 -0.0000312 
219601 	 -0.0000312 
219701 	 -0.0000312 
219801 	 -0.0000312 
219901 	 -0.0000312 
220001 	 -0.0000312 
220101 	 -0.0000312 
220201 	 -0.0000312 
220301 	 -0.0000312 
220401 	 -0.0000312 
220501 	 -0.0000312 
220601 	 -0.0000312 
220701 	 -0.0000312 
220801 	 -0.0000312 
220901 	 -0.0000312 
221001 	 -0.0000312 
221101 	 -0.0000312 
221201 	 -0.0000312 
221301 	 -0.0000312 
221401 	 -0.0000312 
221501 	 -0.0000312 
221601 	 -0.0000312 
221701 	 -0.0000312 
221801 	 -0.0000312 
221901 	 -0.0000312 
222001 	 -0.0000312 
222101 	 -0.0000312 
222201 	 -0.0000312 
222301 	 -0.0000312 
222401 	 -0.0000312 
222501 	 -0.0000312 
222601 	 -0.0000312 
222701 	 -0.0000312 
222801 	 -0.0000312 
222901 	 -0.0000312 
223001 	 -0.0000312 
223101 	 -0.0000312 
223201 	 -0.0000312 
223301 	 -0.0000312 
223401 	 -0.0000312 
223501 	 -0.0000312 
223601 	 -0.0000312 
223701 	 -0.0000312 
223801 	 -0.0000312 
223901 	 -0.0000312 
224001 	 -0.0000312 
224101 	 -0.0000312 
224201 	 -0.0000312 
224301 	 -0.0000312 
224401 	 -0.0000312 
224501 	 -0.0000312 
224601 	 -0.0000312 
224701 	 -0.0000312 
224801 	 -0.0000312 
224901 	 -0.0000312 
225001 	 -0.0000312 
225101 	 -0.0000312 
225201 	 -0.0000312 
225301 	 -0.0000312 
225401 	 -0.0000312 
225501 	 -0.0000312 
225601 	 -0.0000312 
225701 	 -0.0000312 
225801 	 -0.0000312 
225901 	 -0.0000312 
226001 	 -0.0000312 
226101 	 -0.0000312 
226201 	 -0.0000312 
226301 	 -0.0000312 
226401 	 -0.0000312 
226501 	 -0.0000312 
226601 	 -0.0000312 
226701 	 -0.0000312 
226801 	 -0.0000312 
226901 	 -0.0000312 
227001 	 -0.0000312 
227101 	 -0.0000312 
227201 	 -0.0000312 
227301 	 -0.0000312 
227401 	 -0.0000312 
227501 	 -0.0000312 
227601 	 -0.0000312 
227701 	 -0.0000312 
227801 	 -0.0000312 
227901 	 -0.0000312 
228001 	 -0.0000312 
228101 	 -0.0000312 
228201 	 -0.0000312 
228301 	 -0.0000312 
228401 	 -0.0000312 
228501 	 -0.0000312 
228601 	 -0.0000312 
228701 	 -0.0000312 
228801 	 -0.0000312 
228901 	 -0.0000312 
229001 	 -0.0000312 
229101 	 -0.0000312 
229201 	 -0.0000312 
229301 	 -0.0000312 
229401 	 -0.0000312 
229501 	 -0.0000312 
229601 	 -0.0000312 
229701 	 -0.0000312 
229801 	 -0.0000312 
229901 	 -0.0000312 
230001 	 -0.0000312 
230101 	 -0.0000312 
230201 	 -0.0000312 
230301 	 -0.0000312 
230401 	 -0.0000312 
230501 	 -0.0000312 
230601 	 -0.0000312 
230701 	 -0.0000312 
230801 	 -0.0000312 
230901 	 -0.0000312 
231001 	 -0.0000312 
231101 	 -0.0000312 
231201 	 -0.0000312 
231301 	 -0.0000312 
231401 	 -0.0000312 
231501 	 -0.0000312 
231601 	 -0.0000312 
231701 	 -0.0000312 
231801 	 -0.0000312 
231901 	 -0.0000312 
232001 	 -0.0000312 
232101 	 -0.0000312 
232201 	 -0.0000312 
232301 	 -0.0000312 
232401 	 -0.0000312 
232501 	 -0.0000312 
232601 	 -0.0000312 
232701 	 -0.0000312 
232801 	 -0.0000312 
232901 	 -0.0000312 
233001 	 -0.0000312 
233101 	 -0.0000312 
233201 	 -0.0000312 
233301 	 -0.0000312 
233401 	 -0.0000312 
233501 	 -0.0000312 
233601 	 -0.0000312 
233701 	 -0.0000312 
233801 	 -0.0000312 
233901 	 -0.0000312 
234001 	 -0.0000312 
234101 	 -0.0000312 
234201 	 -0.0000312 
234301 	 -0.0000312 
234401 	 -0.0000312 
234501 	 -0.0000312 
234601 	 -0.0000312 
234701 	 -0.0000312 
234801 	 -0.0000312 
234901 	 -0.0000312 
235001 	 -0.0000312 
235101 	 -0.0000312 
235201 	 -0.0000312 
235301 	 -0.0000312 
235401 	 -0.0000312 
235501 	 -0.0000312 
235601 	 -0.0000312 
235701 	 -0.0000312 
235801 	 -0.0000312 
235901 	 -0.0000312 
236001 	 -0.0000312 
236101 	 -0.0000312 
236201 	 -0.0000312 
236301 	 -0.0000312 
236401 	 -0.0000312 
236501 	 -0.0000312 
236601 	 -0.0000312 
236701 	 -0.0000312 
236801 	 -0.0000312 
236901 	 -0.0000312 
237001 	 -0.0000312 
237101 	 -0.0000312 
237201 	 -0.0000312 
237301 	 -0.0000312 
237401 	 -0.0000312 
237501 	 -0.0000312 
237601 	 -0.0000312 
237701 	 -0.0000312 
237801 	 -0.0000312 
237901 	 -0.0000312 
238001 	 -0.0000312 
238101 	 -0.0000312 
238201 	 -0.0000312 
238301 	 -0.0000312 
238401 	 -0.0000312 
238501 	 -0.0000312 
238601 	 -0.0000312 
238701 	 -0.0000312 
238801 	 -0.0000312 
238901 	 -0.0000312 
239001 	 -0.0000312 
239101 	 -0.0000312 
239201 	 -0.0000312 
239301 	 -0.0000312 
239401 	 -0.0000312 
239501 	 -0.0000312 
239601 	 -0.0000312 
239701 	 -0.0000312 
239801 	 -0.0000312 
239901 	 -0.0000312 
240001 	 -0.0000312 
240101 	 -0.0000312 
240201 	 -0.0000312 
240301 	 -0.0000312 
240401 	 -0.0000312 
240501 	 -0.0000312 
240601 	 -0.0000312 
240701 	 -0.0000312 
240801 	 -0.0000312 
240901 	 -0.0000312 
241001 	 -0.0000312 
241101 	 -0.0000312 
241201 	 -0.0000312 
241301 	 -0.0000312 
241401 	 -0.0000312 
241501 	 -0.0000312 
241601 	 -0.0000312 
241701 	 -0.0000312 
241801 	 -0.0000312 
241901 	 -0.0000312 
242001 	 -0.0000312 
242101 	 -0.0000312 
242201 	 -0.0000312 
242301 	 -0.0000312 
242401 	 -0.0000312 
242501 	 -0.0000312 
242601 	 -0.0000312 
242701 	 -0.0000312 
242801 	 -0.0000312 
242901 	 -0.0000312 
243001 	 -0.0000312 
243101 	 -0.0000312 
243201 	 -0.0000312 
243301 	 -0.0000312 
243401 	 -0.0000312 
243501 	 -0.0000312 
243601 	 -0.0000312 
243701 	 -0.0000312 
243801 	 -0.0000312 
243901 	 -0.0000312 
244001 	 -0.0000312 
244101 	 -0.0000312 
244201 	 -0.0000312 
244301 	 -0.0000312 
244401 	 -0.0000312 
244501 	 -0.0000312 
244601 	 -0.0000312 
244701 	 -0.0000312 
244801 	 -0.0000312 
244901 	 -0.0000312 
245001 	 -0.0000312 
245101 	 -0.0000312 
245201 	 -0.0000312 
245301 	 -0.0000312 
245401 	 -0.0000312 
245501 	 -0.0000312 
245601 	 -0.0000312 
245701 	 -0.0000312 
245801 	 -0.0000312 
245901 	 -0.0000312 
246001 	 -0.0000312 
246101 	 -0.0000312 
246201 	 -0.0000312 
246301 	 -0.0000312 
246401 	 -0.0000312 
246501 	 -0.0000312 
246601 	 -0.0000312 
246701 	 -0.0000312 
246801 	 -0.0000312 
246901 	 -0.0000312 
247001 	 -0.0000312 
247101 	 -0.0000312 
247201 	 -0.0000312 
247301 	 -0.0000312 
247401 	 -0.0000312 
247501 	 -0.0000312 
247601 	 -0.0000312 
247701 	 -0.0000312 
247801 	 -0.0000312 
247901 	 -0.0000312 
248001 	 -0.0000312 
248101 	 -0.0000312 
248201 	 -0.0000312 
248301 	 -0.0000312 
248401 	 -0.0000312 
248501 	 -0.0000312 
248601 	 -0.0000312 
248701 	 -0.0000312 
248801 	 -0.0000312 
248901 	 -0.0000312 
249001 	 -0.0000312 
249101 	 -0.0000312 
249201 	 -0.0000312 
249301 	 -0.0000312 
249401 	 -0.0000312 
249501 	 -0.0000312 
249601 	 -0.0000312 
249701 	 -0.0000312 
249801 	 -0.0000312 
249901 	 -0.0000312 
250001 	 -0.0000312 
250101 	 -0.0000312 
250201 	 -0.0000312 
250301 	 -0.0000312 
250401 	 -0.0000312 
250501 	 -0.0000312 
250601 	 -0.0000312 
250701 	 -0.0000312 
250801 	 -0.0000312 
250901 	 -0.0000312 
251001 	 -0.0000312 
251101 	 -0.0000312 
251201 	 -0.0000312 
251301 	 -0.0000312 
251401 	 -0.0000312 
251501 	 -0.0000312 
251601 	 -0.0000312 
251701 	 -0.0000312 
251801 	 -0.0000312 
251901 	 -0.0000312 
252001 	 -0.0000312 
252101 	 -0.0000312 
252201 	 -0.0000312 
252301 	 -0.0000312 
252401 	 -0.0000312 
252501 	 -0.0000312 
252601 	 -0.0000312 
252701 	 -0.0000312 
252801 	 -0.0000312 
252901 	 -0.0000312 
253001 	 -0.0000312 
253101 	 -0.0000312 
253201 	 -0.0000312 
253301 	 -0.0000312 
253401 	 -0.0000312 
253501 	 -0.0000312 
253601 	 -0.0000312 
253701 	 -0.0000312 
253801 	 -0.0000312 
253901 	 -0.0000312 
254001 	 -0.0000312 
254101 	 -0.0000312 
254201 	 -0.0000312 
254301 	 -0.0000312 
254401 	 -0.0000312 
254501 	 -0.0000312 
254601 	 -0.0000312 
254701 	 -0.0000312 
254801 	 -0.0000312 
254901 	 -0.0000312 
255001 	 -0.0000312 
255101 	 -0.0000312 
255201 	 -0.0000312 
255301 	 -0.0000312 
255401 	 -0.0000312 
255501 	 -0.0000312 
255601 	 -0.0000312 
255701 	 -0.0000312 
255801 	 -0.0000312 
255901 	 -0.0000312 
256001 	 -0.0000312 
256101 	 0.0000612 
256201 	 -0.0002142 
256301 	 0.0000002 
256401 	 0.0000922 
256501 	 -0.0000312 
256601 	 -0.0000312 
256701 	 -0.0000612 
256801 	 0.0000612 
256901 	 0.0001222 
257001 	 -0.0000312 
257101 	 0.0001222 
257201 	 0.0000312 
257301 	 -0.0001832 
257401 	 0.0000922 
257501 	 -0.0000312 
257601 	 -0.0000922 
257701 	 -0.0006712 
257801 	 -0.0003662 
257901 	 -0.0005192 
258001 	 0.0000922 
258101 	 0.0004272 
258201 	 0.0007022 
258301 	 0.0188602 
258401 	 -0.0078432 
258501 	 -0.0017402 
258601 	 -0.0317692 
258701 	 -0.0017402 
258801 	 0.0019842 
258901 	 0.0140382 
259001 	 0.0379642 
259101 	 -0.0030522 
259201 	 0.0377202 
259301 	 -0.0724492 
259401 	 -0.0121462 
259501 	 0.0045782 
259601 	 0.0224002 
259701 	 0.0050962 
259801 	 -0.0249332 
259901 	 -0.0193182 
260001 	 0.1232602 
260101 	 0.0181582 
260201 	 -0.0448302 
260301 	 0.0989072 
260401 	 0.0317382 
260501 	 -0.0295412 
260601 	 0.0433352 
260701 	 0.1662902 
260801 	 -0.0574342 
260901 	 -0.0970152 
261001 	 0.0387882 
261101 	 -0.0069892 
261201 	 0.0535582 
261301 	 0.0816962 
261401 	 0.0278932 
261501 	 -0.0500182 
261601 	 0.0271612 
261701 	 0.0778812 
261801 	 -0.0364072 
261901 	 -0.0073852 
262001 	 -0.0039982 
262101 	 0.0002752 
262201 	 -0.0123602 
262301 	 -0.0130922 
262401 	 0.0280762 
262501 	 0.0174562 
262601 	 -0.0229192 
262701 	 0.0015562 
262801 	 0.0131532 
262901 	 0.0244142 
263001 	 0.0347292 
263101 	 0.0050662 
263201 	 -0.0086362 
263301 	 -0.0645452 
263401 	 0.0804142 
263501 	 -0.0094912 
263601 	 -0.0097352 
263701 	 -0.0054632 
263801 	 -0.0021362 
263901 	 0.0181272 
264001 	 -0.0179752 
264101 	 -0.0212712 
264201 	 0.0140382 
264301 	 -0.0331422 
264401 	 0.0107732 
264501 	 -0.0121772 
264601 	 0.0054932 
264701 	 0.0083622 
264801 	 -0.0012212 
264901 	 -0.0143742 
265001 	 -0.0059512 
265101 	 0.0029302 
265201 	 0.0416262 
265301 	 0.0042112 
265401 	 -0.0066532 
265501 	 -0.0102842 
265601 	 0.0084232 
265701 	 0.0016172 
265801 	 0.0051882 
265901 	 0.0027472 
266001 	 -0.0035712 
266101 	 0.0649112 
266201 	 -0.1207892 
266301 	 -0.0224612 
266401 	 0.0122072 
266501 	 0.0243532 
266601 	 0.1221012 
266701 	 -0.0262152 
266801 	 -0.0206912 
266901 	 0.0688172 
267001 	 -0.0032652 
267101 	 0.0361632 
267201 	 0.0662842 
267301 	 -0.0357362 
267401 	 0.2126462 
267501 	 0.0229192 
267601 	 -0.0912482 
267701 	 0.0476382 
267801 	 0.0431822 
267901 	 -0.0203552 
268001 	 0.1402892 
268101 	 -0.1819462 
268201 	 0.0092472 
268301 	 0.0971982 
268401 	 -0.2247922 
268501 	 0.2807922 
268601 	 -0.0140382 
268701 	 -0.0360722 
268801 	 0.0213012 
268901 	 -0.0888672 
269001 	 -0.0128782 
269101 	 0.0039062 
269201 	 -0.0094912 
269301 	 0.0032652 
269401 	 -0.0037232 
269501 	 -0.0072022 
269601 	 0.0185552 
269701 	 -0.0192872 
269801 	 -0.0224002 
269901 	 0.0284732 
270001 	 -0.0146792 
270101 	 0.0109862 
270201 	 0.0068052 
270301 	 -0.0110472 
270401 	 0.0101932 
270501 	 -0.0168762 
270601 	 -0.0086062 
270701 	 0.0173032 
270801 	 0.0019842 
270901 	 -0.0154112 
271001 	 -0.0006102 
271101 	 0.0071412 
271201 	 -0.0083312 
271301 	 0.0034482 
271401 	 0.0026552 
271501 	 -0.0023192 
271601 	 -0.0035712 
271701 	 -0.0030522 
271801 	 -0.0005192 
271901 	 0.0028082 
272001 	 -0.0080572 
272101 	 0.0018012 
272201 	 0.0039062 
272301 	 -0.0104982 
272401 	 0.0033262 
272501 	 0.0067142 
272601 	 -0.0106512 
272701 	 -0.0053102 
272801 	 -0.0384832 
272901 	 -0.0454412 
273001 	 -0.0349432 
273101 	 0.0037842 
273201 	 -0.0154112 
273301 	 0.0040892 
273401 	 0.0028082 
273501 	 -0.0109562 
273601 	 -0.0137022 
273701 	 0.0094912 
273801 	 -0.0357972 
273901 	 -0.0101622 
274001 	 -0.0025942 
274101 	 -0.0138852 
274201 	 -0.0094602 
274301 	 -0.0061652 
274401 	 0.0309452 
274501 	 -0.0139162 
274601 	 0.0030522 
274701 	 0.0102542 
274801 	 -0.0204162 
274901 	 -0.0033872 
275001 	 -0.0016782 
275101 	 -0.0115052 
275201 	 0.0047002 
275301 	 -0.0075382 
275401 	 -0.0058292 
275501 	 0.0062262 
275601 	 0.0050962 
275701 	 0.0052802 
275801 	 0.0425422 
275901 	 0.0676572 
276001 	 -0.0048222 
276101 	 -0.0138852 
276201 	 -0.0002752 
276301 	 0.0705572 
276401 	 -0.0219122 
276501 	 0.0415342 
276601 	 -0.0566712 
276701 	 0.0433042 
276801 	 0.0159002 
276901 	 -0.0259402 
277001 	 0.0947572 
277101 	 -0.1646732 
277201 	 0.0472412 
277301 	 0.0403442 
277401 	 -0.0982672 
277501 	 0.0815432 
277601 	 -0.0090032 
277701 	 -0.0031742 
277801 	 -0.0016172 
277901 	 -0.0358892 
278001 	 0.0040282 
278101 	 0.0191962 
278201 	 -0.0018012 
278301 	 0.0105292 
278401 	 -0.0027472 
278501 	 0.0033262 
278601 	 0.0112612 
278701 	 -0.0028082 
278801 	 0.0114142 
278901 	 0.0106202 
279001 	 -0.0077212 
279101 	 0.0112302 
279201 	 -0.0137632 
279301 	 -0.0290222 
279401 	 -0.0551152 
279501 	 -0.0009462 
279601 	 0.0241092 
279701 	 0.0035102 
279801 	 -0.0054632 
279901 	 -0.0014652 
280001 	 0.0036322 
280101 	 -0.0031432 
280201 	 -0.0060732 
280301 	 -0.0051882 
280401 	 -0.0023802 
280501 	 -0.0048222 
280601 	 0.0044562 
280701 	 -0.0024722 
280801 	 0.0050352 
280901 	 0.0137632 
281001 	 -0.0058902 
281101 	 -0.0010682 
281201 	 0.0000922 
281301 	 -0.0081182 
281401 	 -0.0153502 
281501 	 0.0269172 
281601 	 0.0234682 
281701 	 -0.0093992 
281801 	 -0.0534972 
281901 	 0.0036012 
282001 	 -0.0018922 
282101 	 0.0259402 
282201 	 0.0923462 
282301 	 0.0159612 
282401 	 -0.0036322 
282501 	 0.0051882 
282601 	 -0.0091862 
282701 	 -0.0379032 
282801 	 0.0187992 
282901 	 0.0142212 
283001 	 0.0072942 
283101 	 0.0069892 
283201 	 0.0067752 
283301 	 0.0077822 
283401 	 0.0135502 
283501 	 0.0184632 
283601 	 0.0065612 
283701 	 0.0101932 
283801 	 -0.0112302 
283901 	 0.0169072 
284001 	 -0.0034792 
284101 	 -0.0021672 
284201 	 0.0047002 
284301 	 -0.0044562 
284401 	 -0.0031132 
284501 	 -0.0034182 
284601 	 -0.0038452 
284701 	 0.0046692 
284801 	 0.0055242 
284901 	 -0.0075382 
285001 	 0.0008852 
285101 	 0.0054322 
285201 	 0.0456242 
285301 	 0.0029302 
285401 	 -0.0283812 
285501 	 0.0143132 
285601 	 -0.0501712 
285701 	 -0.0341802 
285801 	 0.0104372 
285901 	 -0.0062262 
286001 	 0.0117492 
286101 	 0.0115362 
286201 	 -0.0083922 
286301 	 -0.0111082 
286401 	 0.0059512 
286501 	 0.0045782 
286601 	 -0.0095832 
286701 	 0.0008852 
286801 	 0.0045472 
286901 	 -0.0340582 
287001 	 -0.0000922 
287101 	 0.0047002 
287201 	 0.0127872 
287301 	 0.0136112 
287401 	 -0.0559082 
287501 	 0.0078742 
287601 	 0.0159002 
287701 	 0.0226442 
287801 	 -0.0443732 
287901 	 0.0025632 
288001 	 0.0020752 
288101 	 0.0005802 
288201 	 -0.0084842 
288301 	 0.0000002 
288401 	 -0.0032962 
288501 	 0.0081792 
288601 	 -0.0056152 
288701 	 -0.0071722 
288801 	 -0.0003362 
288901 	 0.0042112 
289001 	 0.0065612 
289101 	 0.0004582 
289201 	 0.0032352 
289301 	 -0.0072022 
289401 	 -0.0012212 
289501 	 0.0026252 
289601 	 -0.0068052 
289701 	 0.0270692 
289801 	 0.0010682 
289901 	 0.0258182 
290001 	 -0.0873412 
290101 	 -0.0003662 
290201 	 0.0270082 
290301 	 -0.0134282 
290401 	 -0.0065312 
290501 	 -0.0126042 
290601 	 0.0184942 
290701 	 -0.0033572 
290801 	 0.0158082 
290901 	 0.0019232 
291001 	 -0.0022282 
291101 	 0.0100102 
291201 	 0.0027772 
291301 	 -0.0050352 
291401 	 -0.0007932 
291501 	 0.0061342 
291601 	 -0.0034182 
291701 	 -0.0004882 
291801 	 -0.0022582 
291901 	 0.0027772 
292001 	 -0.0016172 
292101 	 0.0025332 
292201 	 -0.0047302 
292301 	 0.0083012 
292401 	 0.0034792 
292501 	 -0.0032962 
292601 	 0.0041502 
292701 	 0.0001532 
292801 	 -0.0051272 
292901 	 0.0013732 
293001 	 0.0001532 
293101 	 0.0024112 
293201 	 0.0028382 
293301 	 0.0012822 
293401 	 -0.0008542 
293501 	 -0.0014952 
293601 	 0.0014652 
293701 	 0.0011602 
293801 	 0.0000922 
293901 	 -0.0007322 
294001 	 -0.0004272 
294101 	 -0.0001532 
294201 	 0.0006102 
294301 	 -0.0007322 
294401 	 -0.0004882 
294501 	 0.0003972 
294601 	 -0.0002752 
294701 	 0.0008242 
294801 	 0.0003972 
294901 	 0.0003052 
295001 	 -0.0002442 
295101 	 -0.0001222 
295201 	 -0.0002752 
295301 	 0.0000612 
295401 	 0.0000312 
295501 	 0.0002752 
295601 	 0.0000312 
295701 	 0.0002442 
295801 	 0.0008542 
295901 	 0.0009462 
296001 	 0.0002442 
296101 	 -0.0007932 
296201 	 -0.0001222 
296301 	 -0.0008542 
296401 	 -0.0014952 
296501 	 -0.0003052 
296601 	 -0.0019232 
296701 	 -0.0036932 
296801 	 -0.0024112 
296901 	 -0.0010682 
297001 	 -0.0018312 
297101 	 -0.0015872 
297201 	 0.0012212 
297301 	 -0.0021672 
297401 	 -0.0010992 
297501 	 0.0006712 
297601 	 -0.0009162 
297701 	 0.0032042 
297801 	 0.0017402 
297901 	 0.0044562 
298001 	 -0.0017092 
298101 	 0.0009462 
298201 	 0.0018622 
298301 	 0.0002752 
298401 	 0.0008242 
298501 	 0.0010382 
298601 	 -0.0006412 
298701 	 0.0010072 
298801 	 -0.0026252 
298901 	 -0.0007322 
299001 	 -0.0036932 
299101 	 -0.0006712 
299201 	 0.0008542 
299301 	 0.0012212 
299401 	 0.0044862 
299501 	 0.0005492 
299601 	 0.0001222 
299701 	 -0.0021972 
299801 	 0.0028992 
299901 	 0.0043952 
300001 	 0.0022892 
300101 	 -0.0004272 
300201 	 0.0032962 
300301 	 0.0005492 
300401 	 0.0000312 
300501 	 -0.0020752 
300601 	 -0.0013732 
300701 	 0.0010682 
300801 	 0.0017092 
300901 	 0.0006712 
301001 	 -0.0055852 
301101 	 0.0001832 
301201 	 0.0065612 
301301 	 0.0013732 
301401 	 0.0006712 
301501 	 -0.0013122 
301601 	 0.0020752 
301701 	 0.0007932 
301801 	 -0.0027472 
301901 	 -0.0002142 
302001 	 0.0003052 
302101 	 -0.0001832 
302201 	 -0.0000922 
302301 	 -0.0001532 
302401 	 -0.0007322 
302501 	 0.0007022 
302601 	 -0.0005492 
302701 	 0.0002442 
302801 	 -0.0001532 
302901 	 -0.0001832 
303001 	 0.0002442 
303101 	 0.0003362 
303201 	 -0.0024412 
303301 	 0.0032962 
303401 	 -0.0001832 
303501 	 -0.0007322 
303601 	 0.0009462 
303701 	 -0.0008242 
303801 	 0.0095832 
303901 	 -0.0092472 
304001 	 0.0085452 
304101 	 0.0413212 
304201 	 -0.0225832 
304301 	 0.0114442 
304401 	 -0.0141912 
304501 	 -0.0974732 
304601 	 -0.0207822 
304701 	 -0.1606142 
304801 	 0.0312812 
304901 	 0.0043032 
305001 	 -0.0185552 
305101 	 0.1155092 
305201 	 -0.0200812 
305301 	 0.0505982 
305401 	 0.1769102 
305501 	 0.0152282 
305601 	 0.1268312 
305701 	 -0.0095522 
305801 	 0.0428772 
305901 	 -0.0312502 
306001 	 0.0112002 
306101 	 0.0562442 
306201 	 -0.0208442 
306301 	 -0.0445252 
306401 	 -0.0042112 
306501 	 0.0334782 
306601 	 0.0353702 
306701 	 0.0336912 
306801 	 0.0190432 
306901 	 0.0195622 
307001 	 0.0090332 
307101 	 -0.0115972 
307201 	 -0.0102232 
307301 	 -0.0083312 
307401 	 -0.0343632 
307501 	 0.0100402 
307601 	 0.0244452 
307701 	 -0.0097052 
307801 	 -0.0462042 
307901 	 0.0010992 
308001 	 0.0044862 
308101 	 -0.0131532 
308201 	 -0.0147402 
308301 	 -0.0540162 
308401 	 -0.0068662 
308501 	 0.0101322 
308601 	 0.0281982 
308701 	 0.0171202 
308801 	 -0.0797732 
308901 	 0.0039982 
309001 	 0.0072332 
309101 	 -0.0088812 
309201 	 -0.0067752 
309301 	 0.0215152 
309401 	 -0.0368352 
309501 	 0.0495612 
309601 	 0.0079352 
309701 	 -0.0039372 
309801 	 0.0302122 
309901 	 -0.0165102 
310001 	 0.0872502 
310101 	 -0.0182802 
310201 	 0.0198062 
310301 	 0.0111082 
310401 	 -0.0258182 
310501 	 -0.0197142 
310601 	 -0.0189212 
310701 	 0.0192262 
310801 	 -0.0245972 
310901 	 -0.0191042 
311001 	 0.0023192 
311101 	 0.0037542 
311201 	 0.0006712 
311301 	 0.0020142 
311401 	 -0.0292052 
311501 	 -0.0085142 
311601 	 0.0424802 
311701 	 -0.0264282 
311801 	 0.0164182 
311901 	 -0.0036622 
312001 	 -0.0162352 
312101 	 -0.0049742 
312201 	 0.0077512 
312301 	 -0.0281372 
312401 	 0.0181272 
312501 	 0.0110782 
312601 	 0.0164492 
312701 	 0.0013432 
312801 	 0.0605472 
312901 	 -0.0083622 
313001 	 0.0448302 
313101 	 -0.0052492 
313201 	 -0.0221252 
313301 	 -0.0171202 
313401 	 -0.0038152 
313501 	 -0.0031742 
313601 	 -0.0089112 
313701 	 0.0562132 
313801 	 0.0207522 
313901 	 0.0117192 
314001 	 -0.0364382 
314101 	 -0.0901182 
314201 	 -0.1574402 
314301 	 -0.0534672 
314401 	 -0.0808722 
314501 	 -0.0414732 
314601 	 -0.1101682 
314701 	 -0.0305792 
314801 	 -0.0667422 
314901 	 -0.0569462 
315001 	 -0.0390622 
315101 	 -0.0350342 
315201 	 -0.0022892 
315301 	 0.0261842 
315401 	 -0.0618292 
315501 	 -0.0584112 
315601 	 0.0799872 
315701 	 -0.0007022 
315801 	 0.0113532 
315901 	 0.0318302 
316001 	 -0.0085452 
316101 	 -0.0210272 
316201 	 0.0130002 
316301 	 -0.0248412 
316401 	 0.0305182 
316501 	 -0.0061042 
316601 	 0.0012822 
316701 	 0.0012212 
316801 	 -0.0264892 
316901 	 0.0001832 
317001 	 -0.0137332 
317101 	 -0.0077512 
317201 	 -0.0053712 
317301 	 -0.0117492 
317401 	 -0.0162352 
317501 	 0.0121772 
317601 	 -0.0164792 
317701 	 -0.0008242 
317801 	 -0.0037842 
317901 	 -0.0007322 
318001 	 -0.0065312 
318101 	 -0.0119932 
318201 	 -0.0031132 
318301 	 -0.0006412 
318401 	 0.0373232 
318501 	 0.0052802 
318601 	 -0.0095832 
318701 	 -0.0168462 
318801 	 0.0274352 
318901 	 -0.0081482 
319001 	 -0.0068362 
319101 	 0.0240172 
319201 	 -0.0115052 
319301 	 0.0241092 
319401 	 0.0191352 
319501 	 -0.0072632 
319601 	 0.0148322 
319701 	 0.0054932 
319801 	 0.0323792 
319901 	 0.0008542 
320001 	 -0.0119932 
320101 	 0.0131532 
320201 	 0.0205082 
320301 	 -0.0192872 
320401 	 0.0270082 
320501 	 0.0105292 
320601 	 0.0063172 
320701 	 0.0012822 
320801 	 0.0006102 
320901 	 0.0041202 
321001 	 0.0020452 
321101 	 0.0003972 
321201 	 -0.0093992 
321301 	 0.0002752 
321401 	 0.0016482 
321501 	 -0.0000922 
321601 	 -0.0047612 
321701 	 0.0149542 
321801 	 0.0041202 
321901 	 0.0035712 
322001 	 -0.0187072 
322101 	 -0.0198672 
322201 	 0.0032352 
322301 	 -0.0130002 
322401 	 0.0222472 
322501 	 -0.0108342 
322601 	 0.0049132 
322701 	 0.0147402 
322801 	 0.0072022 
322901 	 0.0018312 
323001 	 0.0075992 
323101 	 0.0115362 
323201 	 -0.0045782 
323301 	 0.0003662 
323401 	 -0.0060732 
323501 	 -0.0093082 
323601 	 0.0245362 
323701 	 -0.0115362 
323801 	 0.0055242 
323901 	 -0.0087592 
324001 	 -0.0075072 
324101 	 -0.0210272 
324201 	 -0.0049442 
324301 	 0.0002142 
324401 	 0.0009162 
324501 	 -0.0006102 
324601 	 -0.0074462 
324701 	 -0.0152592 
324801 	 -0.0122072 
324901 	 -0.0073242 
325001 	 0.0065002 
325101 	 0.0018012 
325201 	 0.0079352 
325301 	 0.0003052 
325401 	 -0.0037542 
325501 	 0.0120542 
325601 	 0.0084532 
325701 	 -0.0006102 
325801 	 -0.0664672 
325901 	 -0.0261542 
326001 	 0.0055542 
326101 	 0.0025632 
326201 	 0.0047912 
326301 	 0.0069582 
326401 	 0.0073552 
326501 	 -0.0051882 
326601 	 0.0012212 
326701 	 0.0003972 
326801 	 -0.0198672 
326901 	 0.0054022 
327001 	 0.0001832 
327101 	 0.0018312 
327201 	 0.0101012 
327301 	 -0.0071412 
327401 	 0.0156862 
327501 	 -0.0226752 
327601 	 0.0074162 
327701 	 0.0286872 
327801 	 -0.0377202 
327901 	 0.0372922 
328001 	 -0.0217592 
328101 	 0.0382082 
328201 	 -0.0284422 
328301 	 0.0062262 
328401 	 -0.0045782 
328501 	 0.0005492 
328601 	 0.0057682 
328701 	 -0.0089722 
328801 	 0.0054322 
328901 	 -0.0051572 
329001 	 0.0047612 
329101 	 -0.0054632 
329201 	 0.0034792 
329301 	 -0.0032042 
329401 	 0.0008542 
329501 	 0.0037542 
329601 	 -0.0025022 
329701 	 0.0043032 
329801 	 -0.0021362 
329901 	 0.0022282 
330001 	 0.0027472 
330101 	 0.0203552 
330201 	 -0.0039062 
330301 	 0.0003662 
330401 	 -0.0013122 
330501 	 0.0025632 
330601 	 -0.0105592 
330701 	 0.0111082 
330801 	 0.0144042 
330901 	 -0.0173032 
331001 	 0.0059202 
331101 	 0.0189212 
331201 	 0.0088502 
331301 	 0.0267332 
331401 	 -0.0062872 
331501 	 0.0051572 
331601 	 -0.0091552 
331701 	 -0.0038762 
331801 	 0.0102542 
331901 	 -0.0030522 
332001 	 -0.0009162 
332101 	 0.0364072 
332201 	 -0.0102542 
332301 	 0.0000002 
332401 	 -0.0053412 
332501 	 -0.0028382 
332601 	 -0.0018012 
332701 	 0.0025632 
332801 	 0.0011902 
332901 	 0.0001532 
333001 	 0.0013122 
333101 	 0.0110172 
333201 	 0.0022582 
333301 	 -0.0029302 
333401 	 0.0006412 
333501 	 0.0050352 
333601 	 -0.0012212 
333701 	 0.0054932 
333801 	 -0.0098882 
333901 	 -0.0030212 
334001 	 0.0005492 
334101 	 0.0045172 
334201 	 -0.0037842 
334301 	 -0.0032352 
334401 	 0.0042112 
334501 	 0.0006712 
334601 	 -0.0019842 
334701 	 0.0139472 
334801 	 0.0014342 
334901 	 -0.0115972 
335001 	 0.0000002 
335101 	 -0.0130002 
335201 	 0.0029302 
335301 	 0.0080572 
335401 	 0.0148012 
335501 	 0.0081482 
335601 	 0.0045172 
335701 	 -0.0393982 
335801 	 -0.0015872 
335901 	 0.0084842 
336001 	 -0.0020752 
336101 	 0.0119022 
336201 	 -0.0132452 
336301 	 0.0019532 
336401 	 0.0041502 
336501 	 -0.0362242 
336601 	 0.0004272 
336701 	 0.0018922 
336801 	 -0.0009462 
336901 	 -0.0032352 
337001 	 -0.0134282 
337101 	 -0.0002752 
337201 	 0.0023802 
337301 	 0.0005802 
337401 	 0.0013122 
337501 	 -0.0087282 
337601 	 0.0024112 
337701 	 -0.0004272 
337801 	 0.0044252 
337901 	 -0.0047302 
338001 	 0.0017402 
338101 	 -0.0061652 
338201 	 -0.0073242 
338301 	 -0.0112302 
338401 	 -0.0042112 
338501 	 0.0086362 
338601 	 0.0032652 
338701 	 0.0262762 
338801 	 0.0042112 
338901 	 -0.0028992 
339001 	 0.0174262 
339101 	 0.0083922 
339201 	 -0.0025332 
339301 	 0.0050962 
339401 	 -0.0030212 
339501 	 0.0118102 
339601 	 -0.0011602 
339701 	 -0.0057982 
339801 	 0.0007632 
339901 	 0.0062262 
340001 	 -0.0358282 
340101 	 -0.0018622 
340201 	 0.0181882 
340301 	 -0.0357062 
340401 	 0.0034482 
340501 	 0.0013122 
340601 	 0.0183112 
340701 	 0.0149232 
340801 	 0.0029602 
340901 	 0.0028382 
341001 	 -0.0054932 
341101 	 0.0013122 
341201 	 0.0044862 
341301 	 -0.0027162 
341401 	 0.0049442 
341501 	 -0.0005492 
341601 	 -0.0030212 
341701 	 0.0007322 
341801 	 -0.0033262 
341901 	 -0.0002142 
342001 	 -0.0100102 
342101 	 -0.0037232 
342201 	 0.0136112 
342301 	 -0.0024412 
342401 	 0.0041812 
342501 	 -0.0037232 
342601 	 0.0019842 
342701 	 -0.0094602 
342801 	 -0.0026252 
342901 	 0.0042722 
343001 	 0.0214842 
343101 	 -0.0017092 
343201 	 0.0032962 
343301 	 -0.0072332 
343401 	 0.0034792 
343501 	 0.0004882 
343601 	 -0.0031132 
343701 	 0.0051272 
343801 	 -0.0120542 
343901 	 -0.0013122 
344001 	 -0.0028692 
344101 	 0.0017402 
344201 	 -0.0164182 
344301 	 0.0367432 
344401 	 0.0002442 
344501 	 0.0152282 
344601 	 0.0134282 
344701 	 -0.0072022 
344801 	 -0.0056762 
344901 	 -0.0016172 
345001 	 0.0012512 
345101 	 -0.0154112 
345201 	 0.0175782 
345301 	 -0.0057372 
345401 	 0.0125122 
345501 	 -0.0091862 
345601 	 0.0058902 
345701 	 0.0047612 
345801 	 -0.0046082 
345901 	 0.0124212 
346001 	 0.0035402 
346101 	 0.0045782 
346201 	 0.0044862 
346301 	 -0.0058902 
346401 	 -0.0035402 
346501 	 0.0338442 
346601 	 -0.0013732 
346701 	 -0.0030522 
346801 	 0.0243532 
346901 	 -0.0077212 
347001 	 0.0044862 
347101 	 0.0595402 
347201 	 -0.0049132 
347301 	 -0.0191652 
347401 	 0.0482792 
347501 	 0.0079962 
347601 	 -0.0294802 
347701 	 0.0247802 
347801 	 0.0080872 
347901 	 0.0309142 
348001 	 0.1300352 
348101 	 0.0048222 
348201 	 0.0063172 
348301 	 -0.0347292 
348401 	 -0.0088502 
348501 	 0.0098572 
348601 	 -0.0135192 
348701 	 0.0105592 
348801 	 -0.0054932 
348901 	 -0.0234382 
349001 	 0.0088202 
349101 	 -0.0102232 
349201 	 -0.0071412 
349301 	 -0.0174562 
349401 	 -0.0050662 
349501 	 -0.0099792 
349601 	 -0.0084532 
349701 	 -0.0024722 
349801 	 0.0122072 
349901 	 0.0039672 
350001 	 -0.0108642 
350101 	 0.0067142 
350201 	 -0.0087282 
350301 	 -0.0120542 
350401 	 -0.0054932 
350501 	 -0.0021672 
350601 	 -0.0099492 
350701 	 0.0035712 
350801 	 -0.0029912 
350901 	 -0.0005492 
351001 	 -0.0033572 
351101 	 0.0183722 
351201 	 -0.0188602 
351301 	 0.0036012 
351401 	 -0.0108342 
351501 	 -0.0149232 
351601 	 0.0013432 
351701 	 -0.0032652 
351801 	 0.0039982 
351901 	 0.0092472 
352001 	 0.0007632 
352101 	 0.0069892 
352201 	 -0.0010382 
352301 	 -0.0038762 
352401 	 0.0025022 
352501 	 -0.0066532 
352601 	 -0.0039672 
352701 	 0.0085142 
352801 	 -0.0033872 
352901 	 0.0029602 
353001 	 -0.0013432 
353101 	 0.0001532 
353201 	 0.0006412 
353301 	 0.0021972 
353401 	 -0.0011902 
353501 	 0.0007932 
353601 	 0.0000922 
353701 	 -0.0044252 
353801 	 0.0026552 
353901 	 -0.0007322 
354001 	 -0.0001832 
354101 	 0.0035402 
354201 	 -0.0016172 
354301 	 0.0009772 
354401 	 -0.0034182 
354501 	 -0.0010072 
354601 	 0.0018622 
354701 	 -0.0008852 
354801 	 -0.0000922 
354901 	 0.0014652 
355001 	 -0.0016782 
355101 	 0.0014342 
355201 	 -0.0003972 
355301 	 0.0002752 
355401 	 0.0003662 
355501 	 0.0003972 
355601 	 -0.0005192 
355701 	 -0.0007022 
355801 	 -0.0002752 
355901 	 -0.0000312 
356001 	 -0.0005802 
356101 	 -0.0001222 
356201 	 0.0002142 
356301 	 -0.0002442 
356401 	 -0.0001832 
356501 	 -0.0002442 
356601 	 0.0003972 
356701 	 -0.0004882 
356801 	 0.0003052 
356901 	 0.0001222 
357001 	 -0.0000922 
357101 	 0.0001832 
357201 	 0.0002142 
357301 	 -0.0004272 
357401 	 -0.0002142 
357501 	 -0.0000312 
357601 	 -0.0004582 
357701 	 -0.0004582 
357801 	 -0.0000922 
357901 	 -0.0005802 
358001 	 0.0000312 
358101 	 -0.0000922 
358201 	 0.0000312 
358301 	 0.0001832 
358401 	 0.0001832 
358501 	 -0.0000312 
358601 	 -0.0002442 
358701 	 -0.0003052 
358801 	 0.0000002 
358901 	 -0.0001832 
359001 	 -0.0000922 
359101 	 0.0001832 
359201 	 -0.0000922 
359301 	 0.0002142 
359401 	 -0.0001222 
359501 	 0.0000312 
359601 	 -0.0000612 
359701 	 0.0000002 
359801 	 0.0000612 
359901 	 0.0000002 
360001 	 0.0000312 
360101 	 0.0000002 
360201 	 -0.0001532 
360301 	 0.0000002 
360401 	 0.0000312 
360501 	 -0.0000612 
360601 	 -0.0000312 
360701 	 0.0000002 
360801 	 0.0000312 
360901 	 0.0000612 
361001 	 0.0002142 
361101 	 0.0003972 
361201 	 -0.0002142 
361301 	 -0.0003972 
361401 	 0.0005802 
361501 	 -0.0044562 
361601 	 0.0023502 
361701 	 0.0211492 
361801 	 -0.0352172 
361901 	 -0.0653692 
362001 	 -0.0111392 
362101 	 0.0029302 
362201 	 -0.0455632 
362301 	 -0.0811462 
362401 	 -0.0111392 
362501 	 -0.0292362 
362601 	 -0.0112612 
362701 	 -0.0376892 
362801 	 -0.0043332 
362901 	 -0.0039372 
363001 	 -0.0566412 
363101 	 -0.0090332 
363201 	 -0.0516662 
363301 	 0.0394902 
363401 	 -0.0349732 
363501 	 -0.0322572 
363601 	 0.0033572 
363701 	 -0.0298462 
363801 	 -0.0064702 
363901 	 0.0203252 
364001 	 0.0058902 
364101 	 -0.0238342 
364201 	 0.0106812 
364301 	 -0.0093992 
364401 	 0.0303042 
364501 	 -0.1080632 
364601 	 -0.0319212 
364701 	 0.0204162 
364801 	 -0.0105592 
364901 	 -0.0100102 
365001 	 0.0122682 
365101 	 0.0110172 
365201 	 0.0173342 
365301 	 0.0631102 
365401 	 -0.0197142 
365501 	 0.0321662 
365601 	 -0.0502012 
365701 	 0.0281072 
365801 	 -0.0121152 
365901 	 0.0200502 
366001 	 0.0384222 
366101 	 -0.0244752 
366201 	 0.1117862 
366301 	 -0.0147712 
366401 	 -0.0187072 
366501 	 0.0477912 
366601 	 -0.0658872 
366701 	 0.0108642 
366801 	 0.0204162 
366901 	 -0.0592352 
367001 	 0.0162962 
367101 	 -0.0245362 
367201 	 0.0198362 
367301 	 -0.0200202 
367401 	 0.0024722 
367501 	 -0.0077822 
367601 	 0.0018622 
367701 	 0.0110472 
367801 	 -0.0251462 
367901 	 0.0097352 
368001 	 0.0171512 
368101 	 0.0064702 
368201 	 -0.0052192 
368301 	 0.0108642 
368401 	 0.0026252 
368501 	 0.0051572 
368601 	 -0.0021062 
368701 	 0.0032352 
368801 	 -0.0067442 
368901 	 0.0026862 
369001 	 -0.0041502 
369101 	 -0.0034792 
369201 	 0.0059512 
369301 	 -0.0025942 
369401 	 0.0038152 
369501 	 0.0025022 
369601 	 0.0073552 
369701 	 -0.0005492 
369801 	 -0.0044562 
369901 	 0.0028382 
370001 	 0.0053412 
370101 	 -0.0015562 
370201 	 -0.0008242 
370301 	 0.0122682 
370401 	 -0.0018922 
370501 	 -0.0179142 
370601 	 0.0084842 
370701 	 0.0142212 
370801 	 0.0061652 
370901 	 0.0118412 
371001 	 -0.0048522 
371101 	 -0.0241392 
371201 	 -0.0136412 
371301 	 0.0294192 
371401 	 -0.0145872 
371501 	 0.0131842 
371601 	 -0.0044252 
371701 	 -0.0041502 
371801 	 -0.0111392 
371901 	 -0.0144962 
372001 	 -0.0278932 
372101 	 -0.0321042 
372201 	 -0.0136722 
372301 	 0.0013432 
372401 	 0.0000312 
372501 	 -0.0194402 
372601 	 0.0473632 
372701 	 -0.0708622 
372801 	 0.0000312 
372901 	 -0.0022582 
373001 	 -0.0070802 
373101 	 -0.0053412 
373201 	 -0.0052802 
373301 	 0.0050662 
373401 	 0.0033872 
373501 	 -0.0004272 
373601 	 0.0018312 
373701 	 0.0007322 
373801 	 0.0012212 
373901 	 0.0090942 
374001 	 0.0139472 
374101 	 -0.0064702 
374201 	 0.0054322 
374301 	 0.0016172 
374401 	 0.0053412 
374501 	 -0.0005192 
374601 	 0.0020452 
374701 	 0.0059202 
374801 	 -0.0148012 
374901 	 0.0035102 
375001 	 -0.0130312 
375101 	 0.0228582 
375201 	 -0.0226752 
375301 	 0.0000612 
375401 	 -0.0196842 
375501 	 -0.0140692 
375601 	 0.0022282 
375701 	 -0.0044862 
375801 	 0.0026252 
375901 	 -0.0035102 
376001 	 -0.0636292 
376101 	 0.0060422 
376201 	 0.0003362 
376301 	 0.0324402 
376401 	 0.0045782 
376501 	 0.0444032 
376601 	 -0.0686042 
376701 	 0.0664982 
376801 	 -0.0270392 
376901 	 0.0142822 
377001 	 -0.0183722 
377101 	 -0.0097352 
377201 	 0.0429692 
377301 	 -0.0753172 
377401 	 -0.0151672 
377501 	 0.0372312 
377601 	 -0.0012512 
377701 	 -0.0028082 
377801 	 0.0183722 
377901 	 -0.1101072 
378001 	 -0.0155332 
378101 	 -0.0316772 
378201 	 0.0644842 
378301 	 -0.0162052 
378401 	 0.0092772 
378501 	 -0.0010682 
378601 	 0.0124822 
378701 	 -0.0498662 
378801 	 0.0050052 
378901 	 -0.0073552 
379001 	 0.0221562 
379101 	 0.0020752 
379201 	 -0.0071722 
379301 	 -0.0083312 
379401 	 0.0079962 
379501 	 -0.0171812 
379601 	 0.0043332 
379701 	 -0.0011902 
379801 	 0.0083922 
379901 	 -0.0018012 
380001 	 -0.0066532 
380101 	 -0.0055852 
380201 	 0.0062562 
380301 	 0.0343022 
380401 	 0.0092162 
380501 	 0.0129392 
380601 	 -0.0044562 
380701 	 -0.0058592 
380801 	 0.0038762 
380901 	 -0.0162962 
381001 	 -0.0021672 
381101 	 0.0025632 
381201 	 0.0007632 
381301 	 -0.0062562 
381401 	 -0.0007022 
381501 	 0.0000922 
381601 	 -0.0021672 
381701 	 0.0014342 
381801 	 0.0084532 
381901 	 0.0038762 
382001 	 0.0039982 
382101 	 0.0355832 
382201 	 0.0079962 
382301 	 -0.0055242 
382401 	 0.0510252 
382501 	 0.0051272 
382601 	 0.0033872 
382701 	 0.0054322 
382801 	 -0.0043952 
382901 	 0.0391242 
383001 	 -0.0861822 
383101 	 -0.0069892 
383201 	 0.0307622 
383301 	 0.0309752 
383401 	 0.0000312 
383501 	 -0.0382392 
383601 	 -0.0137942 
383701 	 0.0131232 
383801 	 0.0357062 
383901 	 0.0129392 


==> fig/plots_20dB/single/Kalman_long8_eqD_SER0_SNR0_BB_s.txt <==
    01 	 -0.0000312 
   101 	 -0.0000312 
   201 	 -0.0000312 
   301 	 -0.0000312 
   401 	 -0.0000312 
   501 	 -0.0000312 
   601 	 -0.0000312 
   701 	 -0.0000312 
   801 	 -0.0000312 
   901 	 -0.0000312 
  1001 	 -0.0000312 
  1101 	 -0.0000312 
  1201 	 -0.0000312 
  1301 	 -0.0000312 
  1401 	 -0.0000312 
  1501 	 -0.0000312 
  1601 	 -0.0000312 
  1701 	 -0.0000312 
  1801 	 -0.0000312 
  1901 	 -0.0000312 
  2001 	 -0.0000312 
  2101 	 -0.0000312 
  2201 	 -0.0000312 
  2301 	 -0.0000312 
  2401 	 -0.0000312 
  2501 	 -0.0000312 
  2601 	 -0.0000312 
  2701 	 -0.0000312 
  2801 	 -0.0000312 
  2901 	 -0.0000312 
  3001 	 -0.0000312 
  3101 	 -0.0000312 
  3201 	 -0.0000312 
  3301 	 -0.0000312 
  3401 	 -0.0000312 
  3501 	 -0.0000312 
  3601 	 -0.0000312 
  3701 	 -0.0000312 
  3801 	 -0.0000312 
  3901 	 -0.0000312 
  4001 	 -0.0000312 
  4101 	 -0.0000312 
  4201 	 -0.0000312 
  4301 	 -0.0000312 
  4401 	 -0.0000312 
  4501 	 -0.0000312 
  4601 	 -0.0000312 
  4701 	 -0.0000312 
  4801 	 -0.0000312 
  4901 	 -0.0000312 
  5001 	 -0.0000312 
  5101 	 -0.0000312 
  5201 	 -0.0000312 
  5301 	 -0.0000312 
  5401 	 -0.0000312 
  5501 	 -0.0000312 
  5601 	 -0.0000312 
  5701 	 -0.0000312 
  5801 	 -0.0000312 
  5901 	 -0.0000312 
  6001 	 -0.0000312 
  6101 	 -0.0000312 
  6201 	 -0.0000312 
  6301 	 -0.0000312 
  6401 	 -0.0000312 
  6501 	 -0.0000312 
  6601 	 -0.0000312 
  6701 	 -0.0000312 
  6801 	 -0.0000312 
  6901 	 -0.0000312 
  7001 	 -0.0000312 
  7101 	 -0.0000312 
  7201 	 -0.0000312 
  7301 	 -0.0000312 
  7401 	 -0.0000312 
  7501 	 -0.0000312 
  7601 	 -0.0000312 
  7701 	 -0.0000312 
  7801 	 -0.0000312 
  7901 	 -0.0000312 
  8001 	 -0.0000312 
  8101 	 -0.0000312 
  8201 	 -0.0000312 
  8301 	 -0.0000312 
  8401 	 -0.0000312 
  8501 	 -0.0000312 
  8601 	 -0.0000312 
  8701 	 -0.0000312 
  8801 	 -0.0000312 
  8901 	 -0.0000312 
  9001 	 -0.0000312 
  9101 	 -0.0000312 
  9201 	 -0.0000312 
  9301 	 -0.0000312 
  9401 	 -0.0000312 
  9501 	 -0.0000312 
  9601 	 -0.0000312 
  9701 	 -0.0000312 
  9801 	 -0.0000312 
  9901 	 -0.0000312 
 10001 	 -0.0000312 
 10101 	 -0.0000312 
 10201 	 -0.0000312 
 10301 	 -0.0000312 
 10401 	 -0.0000312 
 10501 	 -0.0000312 
 10601 	 -0.0000312 
 10701 	 -0.0000312 
 10801 	 -0.0000312 
 10901 	 -0.0000312 
 11001 	 -0.0000312 
 11101 	 -0.0000312 
 11201 	 -0.0000312 
 11301 	 -0.0000312 
 11401 	 -0.0000312 
 11501 	 -0.0000312 
 11601 	 -0.0000312 
 11701 	 -0.0000312 
 11801 	 -0.0000312 
 11901 	 -0.0000312 
 12001 	 -0.0000312 
 12101 	 -0.0000312 
 12201 	 -0.0000312 
 12301 	 -0.0000312 
 12401 	 -0.0000312 
 12501 	 -0.0000312 
 12601 	 -0.0000312 
 12701 	 -0.0000312 
 12801 	 -0.0000312 
 12901 	 -0.0000312 
 13001 	 -0.0000312 
 13101 	 -0.0000312 
 13201 	 -0.0000312 
 13301 	 -0.0000312 
 13401 	 -0.0000312 
 13501 	 -0.0000312 
 13601 	 -0.0000312 
 13701 	 -0.0000312 
 13801 	 -0.0000312 
 13901 	 -0.0000312 
 14001 	 -0.0000312 
 14101 	 -0.0000312 
 14201 	 -0.0000312 
 14301 	 -0.0000312 
 14401 	 -0.0000312 
 14501 	 -0.0000312 
 14601 	 -0.0000312 
 14701 	 -0.0000312 
 14801 	 -0.0000312 
 14901 	 -0.0000312 
 15001 	 -0.0000312 
 15101 	 -0.0000312 
 15201 	 -0.0000312 
 15301 	 -0.0000312 
 15401 	 -0.0000312 
 15501 	 -0.0000312 
 15601 	 -0.0000312 
 15701 	 -0.0000312 
 15801 	 -0.0000312 
 15901 	 -0.0000312 
 16001 	 -0.0000312 
 16101 	 -0.0000312 
 16201 	 -0.0000312 
 16301 	 -0.0000312 
 16401 	 -0.0000312 
 16501 	 -0.0000312 
 16601 	 -0.0000312 
 16701 	 -0.0000312 
 16801 	 -0.0000312 
 16901 	 -0.0000312 
 17001 	 -0.0000312 
 17101 	 -0.0000312 
 17201 	 -0.0000312 
 17301 	 -0.0000312 
 17401 	 -0.0000312 
 17501 	 -0.0000312 
 17601 	 -0.0000312 
 17701 	 -0.0000312 
 17801 	 -0.0000312 
 17901 	 -0.0000312 
 18001 	 -0.0000312 
 18101 	 -0.0000312 
 18201 	 -0.0000312 
 18301 	 -0.0000312 
 18401 	 -0.0000312 
 18501 	 -0.0000312 
 18601 	 -0.0000312 
 18701 	 -0.0000312 
 18801 	 -0.0000312 
 18901 	 -0.0000312 
 19001 	 -0.0000312 
 19101 	 -0.0000312 
 19201 	 -0.0000312 
 19301 	 -0.0000312 
 19401 	 -0.0000312 
 19501 	 -0.0000312 
 19601 	 -0.0000312 
 19701 	 -0.0000312 
 19801 	 -0.0000312 
 19901 	 -0.0000312 
 20001 	 -0.0000312 
 20101 	 -0.0000312 
 20201 	 -0.0000312 
 20301 	 -0.0000312 
 20401 	 -0.0000312 
 20501 	 -0.0000312 
 20601 	 -0.0000312 
 20701 	 -0.0000312 
 20801 	 -0.0000312 
 20901 	 -0.0000312 
 21001 	 -0.0000312 
 21101 	 -0.0000312 
 21201 	 -0.0000312 
 21301 	 -0.0000312 
 21401 	 -0.0000312 
 21501 	 -0.0000312 
 21601 	 -0.0000312 
 21701 	 -0.0000312 
 21801 	 -0.0000312 
 21901 	 -0.0000312 
 22001 	 -0.0000312 
 22101 	 -0.0000312 
 22201 	 -0.0000312 
 22301 	 -0.0000312 
 22401 	 -0.0000312 
 22501 	 -0.0000312 
 22601 	 -0.0000312 
 22701 	 -0.0000312 
 22801 	 -0.0000312 
 22901 	 -0.0000312 
 23001 	 -0.0000312 
 23101 	 -0.0000312 
 23201 	 -0.0000312 
 23301 	 -0.0000312 
 23401 	 -0.0000312 
 23501 	 -0.0000312 
 23601 	 -0.0000312 
 23701 	 -0.0000312 
 23801 	 -0.0000312 
 23901 	 -0.0000312 
 24001 	 -0.0000312 
 24101 	 -0.0000312 
 24201 	 -0.0000312 
 24301 	 -0.0000312 
 24401 	 -0.0000312 
 24501 	 -0.0000312 
 24601 	 -0.0000312 
 24701 	 -0.0000312 
 24801 	 -0.0000312 
 24901 	 -0.0000312 
 25001 	 -0.0000312 
 25101 	 -0.0000312 
 25201 	 -0.0000312 
 25301 	 -0.0000312 
 25401 	 -0.0000312 
 25501 	 -0.0000312 
 25601 	 -0.0000312 
 25701 	 -0.0000312 
 25801 	 -0.0000312 
 25901 	 -0.0000312 
 26001 	 -0.0000312 
 26101 	 -0.0000312 
 26201 	 -0.0000312 
 26301 	 -0.0000312 
 26401 	 -0.0000312 
 26501 	 -0.0000312 
 26601 	 -0.0000312 
 26701 	 -0.0000312 
 26801 	 -0.0000312 
 26901 	 -0.0000312 
 27001 	 -0.0000312 
 27101 	 -0.0000312 
 27201 	 -0.0000312 
 27301 	 -0.0000312 
 27401 	 -0.0000312 
 27501 	 -0.0000312 
 27601 	 -0.0000312 
 27701 	 -0.0000312 
 27801 	 -0.0000312 
 27901 	 -0.0000312 
 28001 	 -0.0000312 
 28101 	 -0.0000312 
 28201 	 -0.0000312 
 28301 	 -0.0000312 
 28401 	 -0.0000312 
 28501 	 -0.0000312 
 28601 	 -0.0000312 
 28701 	 -0.0000312 
 28801 	 -0.0000312 
 28901 	 -0.0000312 
 29001 	 -0.0000312 
 29101 	 -0.0000312 
 29201 	 -0.0000312 
 29301 	 -0.0000312 
 29401 	 -0.0000312 
 29501 	 -0.0000312 
 29601 	 -0.0000312 
 29701 	 -0.0000312 
 29801 	 -0.0000312 
 29901 	 -0.0000312 
 30001 	 -0.0000312 
 30101 	 -0.0000312 
 30201 	 -0.0000312 
 30301 	 -0.0000312 
 30401 	 -0.0000312 
 30501 	 -0.0000312 
 30601 	 -0.0000312 
 30701 	 -0.0000312 
 30801 	 -0.0000312 
 30901 	 -0.0000312 
 31001 	 -0.0000312 
 31101 	 -0.0000312 
 31201 	 -0.0000312 
 31301 	 -0.0000312 
 31401 	 -0.0000312 
 31501 	 -0.0000312 
 31601 	 -0.0000312 
 31701 	 -0.0000312 
 31801 	 -0.0000312 
 31901 	 -0.0000312 
 32001 	 -0.0000312 
 32101 	 -0.0000312 
 32201 	 -0.0000312 
 32301 	 -0.0000312 
 32401 	 -0.0000312 
 32501 	 -0.0000312 
 32601 	 -0.0000312 
 32701 	 -0.0000312 
 32801 	 -0.0000312 
 32901 	 -0.0000312 
 33001 	 -0.0000312 
 33101 	 -0.0000312 
 33201 	 -0.0000312 
 33301 	 -0.0000312 
 33401 	 -0.0000312 
 33501 	 -0.0000312 
 33601 	 -0.0000312 
 33701 	 -0.0000312 
 33801 	 -0.0000312 
 33901 	 -0.0000312 
 34001 	 -0.0000312 
 34101 	 -0.0000312 
 34201 	 -0.0000312 
 34301 	 -0.0000312 
 34401 	 -0.0000312 
 34501 	 -0.0000312 
 34601 	 -0.0000312 
 34701 	 -0.0000312 
 34801 	 -0.0000312 
 34901 	 -0.0000312 
 35001 	 -0.0000312 
 35101 	 -0.0000312 
 35201 	 -0.0000312 
 35301 	 -0.0000312 
 35401 	 -0.0000312 
 35501 	 -0.0000312 
 35601 	 -0.0000312 
 35701 	 -0.0000312 
 35801 	 -0.0000312 
 35901 	 -0.0000312 
 36001 	 -0.0000312 
 36101 	 -0.0000312 
 36201 	 -0.0000312 
 36301 	 -0.0000312 
 36401 	 -0.0000312 
 36501 	 -0.0000312 
 36601 	 -0.0000312 
 36701 	 -0.0000312 
 36801 	 -0.0000312 
 36901 	 -0.0000312 
 37001 	 -0.0000312 
 37101 	 -0.0000312 
 37201 	 -0.0000312 
 37301 	 -0.0000312 
 37401 	 -0.0000312 
 37501 	 -0.0000312 
 37601 	 -0.0000312 
 37701 	 -0.0000312 
 37801 	 -0.0000312 
 37901 	 -0.0000312 
 38001 	 -0.0000312 
 38101 	 -0.0000312 
 38201 	 -0.0000312 
 38301 	 -0.0000312 
 38401 	 -0.0000312 
 38501 	 -0.0000312 
 38601 	 -0.0000312 
 38701 	 -0.0000312 
 38801 	 -0.0000312 
 38901 	 -0.0000312 
 39001 	 -0.0000312 
 39101 	 -0.0000312 
 39201 	 -0.0000312 
 39301 	 -0.0000312 
 39401 	 -0.0000312 
 39501 	 -0.0000312 
 39601 	 -0.0000312 
 39701 	 -0.0000312 
 39801 	 -0.0000312 
 39901 	 -0.0000312 
 40001 	 -0.0000312 
 40101 	 -0.0000312 
 40201 	 -0.0000312 
 40301 	 -0.0000312 
 40401 	 -0.0000312 
 40501 	 -0.0000312 
 40601 	 -0.0000312 
 40701 	 -0.0000312 
 40801 	 -0.0000312 
 40901 	 -0.0000312 
 41001 	 -0.0000312 
 41101 	 -0.0000312 
 41201 	 -0.0000312 
 41301 	 -0.0000312 
 41401 	 -0.0000312 
 41501 	 -0.0000312 
 41601 	 -0.0000312 
 41701 	 -0.0000312 
 41801 	 -0.0000312 
 41901 	 -0.0000312 
 42001 	 -0.0000312 
 42101 	 -0.0000312 
 42201 	 -0.0000312 
 42301 	 -0.0000312 
 42401 	 -0.0000312 
 42501 	 -0.0000312 
 42601 	 -0.0000312 
 42701 	 -0.0000312 
 42801 	 -0.0000312 
 42901 	 -0.0000312 
 43001 	 -0.0000312 
 43101 	 -0.0000312 
 43201 	 -0.0000312 
 43301 	 -0.0000312 
 43401 	 -0.0000312 
 43501 	 -0.0000312 
 43601 	 -0.0000312 
 43701 	 -0.0000312 
 43801 	 -0.0000312 
 43901 	 -0.0000312 
 44001 	 -0.0000312 
 44101 	 -0.0000312 
 44201 	 -0.0000312 
 44301 	 -0.0000312 
 44401 	 -0.0000312 
 44501 	 -0.0000312 
 44601 	 -0.0000312 
 44701 	 -0.0000312 
 44801 	 -0.0000312 
 44901 	 -0.0000312 
 45001 	 -0.0000312 
 45101 	 -0.0000312 
 45201 	 -0.0000312 
 45301 	 -0.0000312 
 45401 	 -0.0000312 
 45501 	 -0.0000312 
 45601 	 -0.0000312 
 45701 	 -0.0000312 
 45801 	 -0.0000312 
 45901 	 -0.0000312 
 46001 	 -0.0000312 
 46101 	 -0.0000312 
 46201 	 -0.0000312 
 46301 	 -0.0000312 
 46401 	 -0.0000312 
 46501 	 -0.0000312 
 46601 	 -0.0000312 
 46701 	 -0.0000312 
 46801 	 -0.0000312 
 46901 	 -0.0000312 
 47001 	 -0.0000312 
 47101 	 -0.0000312 
 47201 	 -0.0000312 
 47301 	 -0.0000312 
 47401 	 -0.0000312 
 47501 	 -0.0000312 
 47601 	 -0.0000312 
 47701 	 -0.0000312 
 47801 	 -0.0000312 
 47901 	 -0.0000312 
 48001 	 -0.0000312 
 48101 	 -0.0000312 
 48201 	 -0.0000312 
 48301 	 -0.0000312 
 48401 	 -0.0000312 
 48501 	 -0.0000312 
 48601 	 -0.0000312 
 48701 	 -0.0000312 
 48801 	 -0.0000312 
 48901 	 -0.0000312 
 49001 	 -0.0000312 
 49101 	 -0.0000312 
 49201 	 -0.0000312 
 49301 	 -0.0000312 
 49401 	 -0.0000312 
 49501 	 -0.0000312 
 49601 	 -0.0000312 
 49701 	 -0.0000312 
 49801 	 -0.0000312 
 49901 	 -0.0000312 
 50001 	 -0.0000312 
 50101 	 -0.0000312 
 50201 	 -0.0000312 
 50301 	 -0.0000312 
 50401 	 -0.0000312 
 50501 	 -0.0000312 
 50601 	 -0.0000312 
 50701 	 -0.0000312 
 50801 	 -0.0000312 
 50901 	 -0.0000312 
 51001 	 -0.0000312 
 51101 	 -0.0000312 
 51201 	 -0.0000312 
 51301 	 -0.0000312 
 51401 	 -0.0000312 
 51501 	 -0.0000312 
 51601 	 -0.0000312 
 51701 	 -0.0000312 
 51801 	 -0.0000312 
 51901 	 -0.0000312 
 52001 	 -0.0000312 
 52101 	 -0.0000312 
 52201 	 -0.0000312 
 52301 	 -0.0000312 
 52401 	 -0.0000312 
 52501 	 -0.0000312 
 52601 	 -0.0000312 
 52701 	 -0.0000312 
 52801 	 -0.0000312 
 52901 	 -0.0000312 
 53001 	 -0.0000312 
 53101 	 -0.0000312 
 53201 	 -0.0000312 
 53301 	 -0.0000312 
 53401 	 -0.0000312 
 53501 	 -0.0000312 
 53601 	 -0.0000312 
 53701 	 -0.0000312 
 53801 	 -0.0000312 
 53901 	 -0.0000312 
 54001 	 -0.0000312 
 54101 	 -0.0000312 
 54201 	 -0.0000312 
 54301 	 -0.0000312 
 54401 	 -0.0000312 
 54501 	 -0.0000312 
 54601 	 -0.0000312 
 54701 	 -0.0000312 
 54801 	 -0.0000312 
 54901 	 -0.0000312 
 55001 	 -0.0000312 
 55101 	 -0.0000312 
 55201 	 -0.0000312 
 55301 	 -0.0000312 
 55401 	 -0.0000312 
 55501 	 -0.0000312 
 55601 	 -0.0000312 
 55701 	 -0.0000312 
 55801 	 -0.0000312 
 55901 	 -0.0000312 
 56001 	 -0.0000312 
 56101 	 -0.0000312 
 56201 	 -0.0000312 
 56301 	 -0.0000312 
 56401 	 -0.0000312 
 56501 	 -0.0000312 
 56601 	 -0.0000312 
 56701 	 -0.0000312 
 56801 	 -0.0000312 
 56901 	 -0.0000312 
 57001 	 -0.0000312 
 57101 	 -0.0000312 
 57201 	 -0.0000312 
 57301 	 -0.0000312 
 57401 	 -0.0000312 
 57501 	 -0.0000312 
 57601 	 -0.0000312 
 57701 	 -0.0000312 
 57801 	 -0.0000312 
 57901 	 -0.0000312 
 58001 	 -0.0000312 
 58101 	 -0.0000312 
 58201 	 -0.0000312 
 58301 	 -0.0000312 
 58401 	 -0.0000312 
 58501 	 -0.0000312 
 58601 	 -0.0000312 
 58701 	 -0.0000312 
 58801 	 -0.0000312 
 58901 	 -0.0000312 
 59001 	 -0.0000312 
 59101 	 -0.0000312 
 59201 	 -0.0000312 
 59301 	 -0.0000312 
 59401 	 -0.0000312 
 59501 	 -0.0000312 
 59601 	 -0.0000312 
 59701 	 -0.0000312 
 59801 	 -0.0000312 
 59901 	 -0.0000312 
 60001 	 -0.0000312 
 60101 	 -0.0000312 
 60201 	 -0.0000312 
 60301 	 -0.0000312 
 60401 	 -0.0000312 
 60501 	 -0.0000312 
 60601 	 -0.0000312 
 60701 	 -0.0000312 
 60801 	 -0.0000312 
 60901 	 -0.0000312 
 61001 	 -0.0000312 
 61101 	 -0.0000312 
 61201 	 -0.0000312 
 61301 	 -0.0000312 
 61401 	 -0.0000312 
 61501 	 -0.0000312 
 61601 	 -0.0000312 
 61701 	 -0.0000312 
 61801 	 -0.0000312 
 61901 	 -0.0000312 
 62001 	 -0.0000312 
 62101 	 -0.0000312 
 62201 	 -0.0000312 
 62301 	 -0.0000312 
 62401 	 -0.0000312 
 62501 	 -0.0000312 
 62601 	 -0.0000312 
 62701 	 -0.0000312 
 62801 	 -0.0000312 
 62901 	 -0.0000312 
 63001 	 -0.0000312 
 63101 	 -0.0000312 
 63201 	 -0.0000312 
 63301 	 -0.0000312 
 63401 	 -0.0000312 
 63501 	 -0.0000312 
 63601 	 -0.0000312 
 63701 	 -0.0000312 
 63801 	 -0.0000312 
 63901 	 -0.0000312 
 64001 	 -0.0000312 
 64101 	 -0.0000312 
 64201 	 -0.0000312 
 64301 	 -0.0000312 
 64401 	 -0.0000312 
 64501 	 -0.0000312 
 64601 	 -0.0000312 
 64701 	 -0.0000312 
 64801 	 -0.0000312 
 64901 	 -0.0000312 
 65001 	 -0.0000312 
 65101 	 -0.0000312 
 65201 	 -0.0000312 
 65301 	 -0.0000312 
 65401 	 -0.0000312 
 65501 	 -0.0000312 
 65601 	 -0.0000312 
 65701 	 -0.0000312 
 65801 	 -0.0000312 
 65901 	 -0.0000312 
 66001 	 -0.0000312 
 66101 	 -0.0000312 
 66201 	 -0.0000312 
 66301 	 -0.0000312 
 66401 	 -0.0000312 
 66501 	 -0.0000312 
 66601 	 -0.0000312 
 66701 	 -0.0000312 
 66801 	 -0.0000312 
 66901 	 -0.0000312 
 67001 	 -0.0000312 
 67101 	 -0.0000312 
 67201 	 -0.0000312 
 67301 	 -0.0000312 
 67401 	 -0.0000312 
 67501 	 -0.0000312 
 67601 	 -0.0000312 
 67701 	 -0.0000312 
 67801 	 -0.0000312 
 67901 	 -0.0000312 
 68001 	 -0.0000312 
 68101 	 -0.0000312 
 68201 	 -0.0000312 
 68301 	 -0.0000312 
 68401 	 -0.0000312 
 68501 	 -0.0000312 
 68601 	 -0.0000312 
 68701 	 -0.0000312 
 68801 	 -0.0000312 
 68901 	 -0.0000312 
 69001 	 -0.0000312 
 69101 	 -0.0000312 
 69201 	 -0.0000312 
 69301 	 -0.0000312 
 69401 	 -0.0000312 
 69501 	 -0.0000312 
 69601 	 -0.0000312 
 69701 	 -0.0000312 
 69801 	 -0.0000312 
 69901 	 -0.0000312 
 70001 	 -0.0000312 
 70101 	 -0.0000312 
 70201 	 -0.0000312 
 70301 	 -0.0000312 
 70401 	 -0.0000312 
 70501 	 -0.0000312 
 70601 	 -0.0000312 
 70701 	 -0.0000312 
 70801 	 -0.0000312 
 70901 	 -0.0000312 
 71001 	 -0.0000312 
 71101 	 -0.0000312 
 71201 	 -0.0000312 
 71301 	 -0.0000312 
 71401 	 -0.0000312 
 71501 	 -0.0000312 
 71601 	 -0.0000312 
 71701 	 -0.0000312 
 71801 	 -0.0000312 
 71901 	 -0.0000312 
 72001 	 -0.0000312 
 72101 	 -0.0000312 
 72201 	 -0.0000312 
 72301 	 -0.0000312 
 72401 	 -0.0000312 
 72501 	 -0.0000312 
 72601 	 -0.0000312 
 72701 	 -0.0000312 
 72801 	 -0.0000312 
 72901 	 -0.0000312 
 73001 	 -0.0000312 
 73101 	 -0.0000312 
 73201 	 -0.0000312 
 73301 	 -0.0000312 
 73401 	 -0.0000312 
 73501 	 -0.0000312 
 73601 	 -0.0000312 
 73701 	 -0.0000312 
 73801 	 -0.0000312 
 73901 	 -0.0000312 
 74001 	 -0.0000312 
 74101 	 -0.0000312 
 74201 	 -0.0000312 
 74301 	 -0.0000312 
 74401 	 -0.0000312 
 74501 	 -0.0000312 
 74601 	 -0.0000312 
 74701 	 -0.0000312 
 74801 	 -0.0000312 
 74901 	 -0.0000312 
 75001 	 -0.0000312 
 75101 	 -0.0000312 
 75201 	 -0.0000312 
 75301 	 -0.0000312 
 75401 	 -0.0000312 
 75501 	 -0.0000312 
 75601 	 -0.0000312 
 75701 	 -0.0000312 
 75801 	 -0.0000312 
 75901 	 -0.0000312 
 76001 	 -0.0000312 
 76101 	 -0.0000312 
 76201 	 -0.0000312 
 76301 	 -0.0000312 
 76401 	 -0.0000312 
 76501 	 -0.0000312 
 76601 	 -0.0000312 
 76701 	 -0.0000312 
 76801 	 -0.0000312 
 76901 	 -0.0000312 
 77001 	 -0.0000312 
 77101 	 -0.0000312 
 77201 	 -0.0000312 
 77301 	 -0.0000312 
 77401 	 -0.0000312 
 77501 	 -0.0000312 
 77601 	 -0.0000312 
 77701 	 -0.0000312 
 77801 	 -0.0000312 
 77901 	 -0.0000312 
 78001 	 -0.0000312 
 78101 	 -0.0000312 
 78201 	 -0.0000312 
 78301 	 -0.0000312 
 78401 	 -0.0000312 
 78501 	 -0.0000312 
 78601 	 -0.0000312 
 78701 	 -0.0000312 
 78801 	 -0.0000312 
 78901 	 -0.0000312 
 79001 	 -0.0000312 
 79101 	 -0.0000312 
 79201 	 -0.0000312 
 79301 	 -0.0000312 
 79401 	 -0.0000312 
 79501 	 -0.0000312 
 79601 	 -0.0000312 
 79701 	 -0.0000312 
 79801 	 -0.0000312 
 79901 	 -0.0000312 
 80001 	 -0.0000312 
 80101 	 -0.0000312 
 80201 	 -0.0000312 
 80301 	 -0.0000312 
 80401 	 -0.0000312 
 80501 	 -0.0000312 
 80601 	 -0.0000312 
 80701 	 -0.0000312 
 80801 	 -0.0000312 
 80901 	 -0.0000312 
 81001 	 -0.0000312 
 81101 	 -0.0000312 
 81201 	 -0.0000312 
 81301 	 -0.0000312 
 81401 	 -0.0000312 
 81501 	 -0.0000312 
 81601 	 -0.0000312 
 81701 	 -0.0000312 
 81801 	 -0.0000312 
 81901 	 -0.0000312 
 82001 	 -0.0000312 
 82101 	 -0.0000312 
 82201 	 -0.0000312 
 82301 	 -0.0000312 
 82401 	 -0.0000312 
 82501 	 -0.0000312 
 82601 	 -0.0000312 
 82701 	 -0.0000312 
 82801 	 -0.0000312 
 82901 	 -0.0000312 
 83001 	 -0.0000312 
 83101 	 -0.0000312 
 83201 	 -0.0000312 
 83301 	 -0.0000312 
 83401 	 -0.0000312 
 83501 	 -0.0000312 
 83601 	 -0.0000312 
 83701 	 -0.0000312 
 83801 	 -0.0000312 
 83901 	 -0.0000312 
 84001 	 -0.0000312 
 84101 	 -0.0000312 
 84201 	 -0.0000312 
 84301 	 -0.0000312 
 84401 	 -0.0000312 
 84501 	 -0.0000312 
 84601 	 -0.0000312 
 84701 	 -0.0000312 
 84801 	 -0.0000312 
 84901 	 -0.0000312 
 85001 	 -0.0000312 
 85101 	 -0.0000312 
 85201 	 -0.0000312 
 85301 	 -0.0000312 
 85401 	 -0.0000312 
 85501 	 -0.0000312 
 85601 	 -0.0000312 
 85701 	 -0.0000312 
 85801 	 -0.0000312 
 85901 	 -0.0000312 
 86001 	 -0.0000312 
 86101 	 -0.0000312 
 86201 	 -0.0000312 
 86301 	 -0.0000312 
 86401 	 -0.0000312 
 86501 	 -0.0000312 
 86601 	 -0.0000312 
 86701 	 -0.0000312 
 86801 	 -0.0000312 
 86901 	 -0.0000312 
 87001 	 -0.0000312 
 87101 	 -0.0000312 
 87201 	 -0.0000312 
 87301 	 -0.0000312 
 87401 	 -0.0000312 
 87501 	 -0.0000312 
 87601 	 -0.0000312 
 87701 	 -0.0000312 
 87801 	 -0.0000312 
 87901 	 -0.0000312 
 88001 	 -0.0000312 
 88101 	 -0.0000312 
 88201 	 -0.0000312 
 88301 	 -0.0000312 
 88401 	 -0.0000312 
 88501 	 -0.0000312 
 88601 	 -0.0000312 
 88701 	 -0.0000312 
 88801 	 -0.0000312 
 88901 	 -0.0000312 
 89001 	 -0.0000312 
 89101 	 -0.0000312 
 89201 	 -0.0000312 
 89301 	 -0.0000312 
 89401 	 -0.0000312 
 89501 	 -0.0000312 
 89601 	 -0.0000312 
 89701 	 -0.0000312 
 89801 	 -0.0000312 
 89901 	 -0.0000312 
 90001 	 -0.0000312 
 90101 	 -0.0000312 
 90201 	 -0.0000312 
 90301 	 -0.0000312 
 90401 	 -0.0000312 
 90501 	 -0.0000312 
 90601 	 -0.0000312 
 90701 	 -0.0000312 
 90801 	 -0.0000312 
 90901 	 -0.0000312 
 91001 	 -0.0000312 
 91101 	 -0.0000312 
 91201 	 -0.0000312 
 91301 	 -0.0000312 
 91401 	 -0.0000312 
 91501 	 -0.0000312 
 91601 	 -0.0000312 
 91701 	 -0.0000312 
 91801 	 -0.0000312 
 91901 	 -0.0000312 
 92001 	 -0.0000312 
 92101 	 -0.0000312 
 92201 	 -0.0000312 
 92301 	 -0.0000312 
 92401 	 -0.0000312 
 92501 	 -0.0000312 
 92601 	 -0.0000312 
 92701 	 -0.0000312 
 92801 	 -0.0000312 
 92901 	 -0.0000312 
 93001 	 -0.0000312 
 93101 	 -0.0000312 
 93201 	 -0.0000312 
 93301 	 -0.0000312 
 93401 	 -0.0000312 
 93501 	 -0.0000312 
 93601 	 -0.0000312 
 93701 	 -0.0000312 
 93801 	 -0.0000312 
 93901 	 -0.0000312 
 94001 	 -0.0000312 
 94101 	 -0.0000312 
 94201 	 -0.0000312 
 94301 	 -0.0000312 
 94401 	 -0.0000312 
 94501 	 -0.0000312 
 94601 	 -0.0000312 
 94701 	 -0.0000312 
 94801 	 -0.0000312 
 94901 	 -0.0000312 
 95001 	 -0.0000312 
 95101 	 -0.0000312 
 95201 	 -0.0000312 
 95301 	 -0.0000312 
 95401 	 -0.0000312 
 95501 	 -0.0000312 
 95601 	 -0.0000312 
 95701 	 -0.0000312 
 95801 	 -0.0000312 
 95901 	 -0.0000312 
 96001 	 -0.0000312 
 96101 	 -0.0000312 
 96201 	 -0.0000312 
 96301 	 -0.0000312 
 96401 	 -0.0000312 
 96501 	 -0.0000312 
 96601 	 -0.0000312 
 96701 	 -0.0000312 
 96801 	 -0.0000312 
 96901 	 -0.0000312 
 97001 	 -0.0000312 
 97101 	 -0.0000312 
 97201 	 -0.0000312 
 97301 	 -0.0000312 
 97401 	 -0.0000312 
 97501 	 -0.0000312 
 97601 	 -0.0000312 
 97701 	 -0.0000312 
 97801 	 -0.0000312 
 97901 	 -0.0000312 
 98001 	 -0.0000312 
 98101 	 -0.0000312 
 98201 	 -0.0000312 
 98301 	 -0.0000312 
 98401 	 -0.0000312 
 98501 	 -0.0000312 
 98601 	 -0.0000312 
 98701 	 -0.0000312 
 98801 	 -0.0000312 
 98901 	 -0.0000312 
 99001 	 -0.0000312 
 99101 	 -0.0000312 
 99201 	 -0.0000312 
 99301 	 -0.0000312 
 99401 	 -0.0000312 
 99501 	 -0.0000312 
 99601 	 -0.0000312 
 99701 	 -0.0000312 
 99801 	 -0.0000312 
 99901 	 -0.0000312 
100001 	 -0.0000312 
100101 	 -0.0000312 
100201 	 -0.0000312 
100301 	 -0.0000312 
100401 	 -0.0000312 
100501 	 -0.0000312 
100601 	 -0.0000312 
100701 	 -0.0000312 
100801 	 -0.0000312 
100901 	 -0.0000312 
101001 	 -0.0000312 
101101 	 -0.0000312 
101201 	 -0.0000312 
101301 	 -0.0000312 
101401 	 -0.0000312 
101501 	 -0.0000312 
101601 	 -0.0000312 
101701 	 -0.0000312 
101801 	 -0.0000312 
101901 	 -0.0000312 
102001 	 -0.0000312 
102101 	 -0.0000312 
102201 	 -0.0000312 
102301 	 -0.0000312 
102401 	 -0.0000312 
102501 	 -0.0000312 
102601 	 -0.0000312 
102701 	 -0.0000312 
102801 	 -0.0000312 
102901 	 -0.0000312 
103001 	 -0.0000312 
103101 	 -0.0000312 
103201 	 -0.0000312 
103301 	 -0.0000312 
103401 	 -0.0000312 
103501 	 -0.0000312 
103601 	 -0.0000312 
103701 	 -0.0000312 
103801 	 -0.0000312 
103901 	 -0.0000312 
104001 	 -0.0000312 
104101 	 -0.0000312 
104201 	 -0.0000312 
104301 	 -0.0000312 
104401 	 -0.0000312 
104501 	 -0.0000312 
104601 	 -0.0000312 
104701 	 -0.0000312 
104801 	 -0.0000312 
104901 	 -0.0000312 
105001 	 -0.0000312 
105101 	 -0.0000312 
105201 	 -0.0000312 
105301 	 -0.0000312 
105401 	 -0.0000312 
105501 	 -0.0000312 
105601 	 -0.0000312 
105701 	 -0.0000312 
105801 	 -0.0000312 
105901 	 -0.0000312 
106001 	 -0.0000312 
106101 	 -0.0000312 
106201 	 -0.0000312 
106301 	 -0.0000312 
106401 	 -0.0000312 
106501 	 -0.0000312 
106601 	 -0.0000312 
106701 	 -0.0000312 
106801 	 -0.0000312 
106901 	 -0.0000312 
107001 	 -0.0000312 
107101 	 -0.0000312 
107201 	 -0.0000312 
107301 	 -0.0000312 
107401 	 -0.0000312 
107501 	 -0.0000312 
107601 	 -0.0000312 
107701 	 -0.0000312 
107801 	 -0.0000312 
107901 	 -0.0000312 
108001 	 -0.0000312 
108101 	 -0.0000312 
108201 	 -0.0000312 
108301 	 -0.0000312 
108401 	 -0.0000312 
108501 	 -0.0000312 
108601 	 -0.0000312 
108701 	 -0.0000312 
108801 	 -0.0000312 
108901 	 -0.0000312 
109001 	 -0.0000312 
109101 	 -0.0000312 
109201 	 -0.0000312 
109301 	 -0.0000312 
109401 	 -0.0000312 
109501 	 -0.0000312 
109601 	 -0.0000312 
109701 	 -0.0000312 
109801 	 -0.0000312 
109901 	 -0.0000312 
110001 	 -0.0000312 
110101 	 -0.0000312 
110201 	 -0.0000312 
110301 	 -0.0000312 
110401 	 -0.0000312 
110501 	 -0.0000312 
110601 	 -0.0000312 
110701 	 -0.0000312 
110801 	 -0.0000312 
110901 	 -0.0000312 
111001 	 -0.0000312 
111101 	 -0.0000312 
111201 	 -0.0000312 
111301 	 -0.0000312 
111401 	 -0.0000312 
111501 	 -0.0000312 
111601 	 -0.0000312 
111701 	 -0.0000312 
111801 	 -0.0000312 
111901 	 -0.0000312 
112001 	 -0.0000312 
112101 	 -0.0000312 
112201 	 -0.0000312 
112301 	 -0.0000312 
112401 	 -0.0000312 
112501 	 -0.0000312 
112601 	 -0.0000312 
112701 	 -0.0000312 
112801 	 -0.0000312 
112901 	 -0.0000312 
113001 	 -0.0000312 
113101 	 -0.0000312 
113201 	 -0.0000312 
113301 	 -0.0000312 
113401 	 -0.0000312 
113501 	 -0.0000312 
113601 	 -0.0000312 
113701 	 -0.0000312 
113801 	 -0.0000312 
113901 	 -0.0000312 
114001 	 -0.0000312 
114101 	 -0.0000312 
114201 	 -0.0000312 
114301 	 -0.0000312 
114401 	 -0.0000312 
114501 	 -0.0000312 
114601 	 -0.0000312 
114701 	 -0.0000312 
114801 	 -0.0000312 
114901 	 -0.0000312 
115001 	 -0.0000312 
115101 	 -0.0000312 
115201 	 -0.0000312 
115301 	 -0.0000312 
115401 	 -0.0000312 
115501 	 -0.0000312 
115601 	 -0.0000312 
115701 	 -0.0000312 
115801 	 -0.0000312 
115901 	 -0.0000312 
116001 	 -0.0000312 
116101 	 -0.0000312 
116201 	 -0.0000312 
116301 	 -0.0000312 
116401 	 -0.0000312 
116501 	 -0.0000312 
116601 	 -0.0000312 
116701 	 -0.0000312 
116801 	 -0.0000312 
116901 	 -0.0000312 
117001 	 -0.0000312 
117101 	 -0.0000312 
117201 	 -0.0000312 
117301 	 -0.0000312 
117401 	 -0.0000312 
117501 	 -0.0000312 
117601 	 -0.0000312 
117701 	 -0.0000312 
117801 	 -0.0000312 
117901 	 -0.0000312 
118001 	 -0.0000312 
118101 	 -0.0000312 
118201 	 -0.0000312 
118301 	 -0.0000312 
118401 	 -0.0000312 
118501 	 -0.0000312 
118601 	 -0.0000312 
118701 	 -0.0000312 
118801 	 -0.0000312 
118901 	 -0.0000312 
119001 	 -0.0000312 
119101 	 -0.0000312 
119201 	 -0.0000312 
119301 	 -0.0000312 
119401 	 -0.0000312 
119501 	 -0.0000312 
119601 	 -0.0000312 
119701 	 -0.0000312 
119801 	 -0.0000312 
119901 	 -0.0000312 
120001 	 -0.0000312 
120101 	 -0.0000312 
120201 	 -0.0000312 
120301 	 -0.0000312 
120401 	 -0.0000312 
120501 	 -0.0000312 
120601 	 -0.0000312 
120701 	 -0.0000312 
120801 	 -0.0000312 
120901 	 -0.0000312 
121001 	 -0.0000312 
121101 	 -0.0000312 
121201 	 -0.0000312 
121301 	 -0.0000312 
121401 	 -0.0000312 
121501 	 -0.0000312 
121601 	 -0.0000312 
121701 	 -0.0000312 
121801 	 -0.0000312 
121901 	 -0.0000312 
122001 	 -0.0000312 
122101 	 -0.0000312 
122201 	 -0.0000312 
122301 	 -0.0000312 
122401 	 -0.0000312 
122501 	 -0.0000312 
122601 	 -0.0000312 
122701 	 -0.0000312 
122801 	 -0.0000312 
122901 	 -0.0000312 
123001 	 -0.0000312 
123101 	 -0.0000312 
123201 	 -0.0000312 
123301 	 -0.0000312 
123401 	 -0.0000312 
123501 	 -0.0000312 
123601 	 -0.0000312 
123701 	 -0.0000312 
123801 	 -0.0000312 
123901 	 -0.0000312 
124001 	 -0.0000312 
124101 	 -0.0000312 
124201 	 -0.0000312 
124301 	 -0.0000312 
124401 	 -0.0000312 
124501 	 -0.0000312 
124601 	 -0.0000312 
124701 	 -0.0000312 
124801 	 -0.0000312 
124901 	 -0.0000312 
125001 	 -0.0000312 
125101 	 -0.0000312 
125201 	 -0.0000312 
125301 	 -0.0000312 
125401 	 -0.0000312 
125501 	 -0.0000312 
125601 	 -0.0000312 
125701 	 -0.0000312 
125801 	 -0.0000312 
125901 	 -0.0000312 
126001 	 -0.0000312 
126101 	 -0.0000312 
126201 	 -0.0000312 
126301 	 -0.0000312 
126401 	 -0.0000312 
126501 	 -0.0000312 
126601 	 -0.0000312 
126701 	 -0.0000312 
126801 	 -0.0000312 
126901 	 -0.0000312 
127001 	 -0.0000312 
127101 	 -0.0000312 
127201 	 -0.0000312 
127301 	 -0.0000312 
127401 	 -0.0000312 
127501 	 -0.0000312 
127601 	 -0.0000312 
127701 	 -0.0000312 
127801 	 -0.0000312 
127901 	 -0.0000312 
128001 	 -0.0011602 
128101 	 0.0006412 
128201 	 0.0000612 
128301 	 0.0009462 
128401 	 -0.0003972 
128501 	 0.0003662 
128601 	 0.0001532 
128701 	 -0.0001222 
128801 	 -0.0001222 
128901 	 0.0000612 
129001 	 -0.0004882 
129101 	 0.0004582 
129201 	 -0.0001222 
129301 	 0.0001532 
129401 	 -0.0001222 
129501 	 -0.0002142 
129601 	 -0.0000312 
129701 	 0.0001532 
129801 	 0.0000612 
129901 	 0.0003662 
130001 	 -0.0000312 
130101 	 0.0000612 
130201 	 -0.0001222 
130301 	 0.0000612 
130401 	 -0.0001222 
130501 	 0.0000612 
130601 	 0.0001532 
130701 	 -0.0000312 
130801 	 -0.0000312 
130901 	 -0.0000312 
131001 	 0.0000612 
131101 	 -0.0001222 
131201 	 0.0001532 
131301 	 -0.0003052 
131401 	 0.0004582 
131501 	 0.0000612 
131601 	 0.0002752 
131701 	 0.0000612 
131801 	 -0.0001222 
131901 	 -0.0001222 
132001 	 -0.0000312 
132101 	 -0.0000312 
132201 	 -0.0000312 
132301 	 -0.0001222 
132401 	 -0.0000312 
132501 	 -0.0000312 
132601 	 -0.0001222 
132701 	 -0.0000312 
132801 	 0.0001532 
132901 	 -0.0002142 
133001 	 -0.0003052 
133101 	 0.0001532 
133201 	 -0.0055542 
133301 	 0.0293882 
133401 	 0.0013122 
133501 	 -0.0058592 
133601 	 0.0036012 
133701 	 0.0012212 
133801 	 -0.0072942 
133901 	 -0.0053712 
134001 	 -0.0018312 
134101 	 0.0012212 
134201 	 -0.0006102 
134301 	 -0.0000312 
134401 	 -0.0022282 
134501 	 -0.0033572 
134601 	 0.0050352 
134701 	 -0.0337222 
134801 	 -0.0973512 
134901 	 0.1797182 
135001 	 0.0834352 
135101 	 -0.1043092 
135201 	 -0.0876772 
135301 	 0.0240482 
135401 	 -0.0357362 
135501 	 0.0967102 
135601 	 -0.0058592 
135701 	 -0.0281072 
135801 	 0.0355832 
135901 	 -0.0534062 
136001 	 0.0632022 
136101 	 -0.0087282 
136201 	 -0.0363162 
136301 	 -0.0160832 
136401 	 0.0063782 
136501 	 0.0729372 
136601 	 -0.0206602 
136701 	 -0.0012512 
136801 	 -0.0130922 
136901 	 -0.0284732 
137001 	 0.0080872 
137101 	 -0.0137632 
137201 	 -0.0281072 
137301 	 0.0192572 
137401 	 0.0301512 
137501 	 -0.0016482 
137601 	 -0.0336302 
137701 	 0.0209962 
137801 	 0.0058902 
137901 	 -0.0013732 
138001 	 -0.0032652 
138101 	 0.0014952 
138201 	 0.0057982 
138301 	 -0.0008852 
138401 	 0.0014952 
138501 	 -0.0015562 
138601 	 0.0090642 
138701 	 0.0009462 
138801 	 -0.0003052 
138901 	 -0.0053712 
139001 	 0.0083922 
139101 	 0.0127872 
139201 	 0.0064702 
139301 	 -0.0018312 
139401 	 0.0017092 
139501 	 -0.0011602 
139601 	 -0.0002142 
139701 	 -0.0004882 
139801 	 -0.0003972 
139901 	 -0.0003052 
140001 	 0.0000612 
140101 	 0.0001532 
140201 	 0.0001532 
140301 	 -0.0001222 
140401 	 -0.0003972 
140501 	 -0.0001222 
140601 	 -0.0001222 
140701 	 0.0000612 
140801 	 -0.0093692 
140901 	 -0.0035712 
141001 	 -0.0007932 
141101 	 0.0010382 
141201 	 -0.0003972 
141301 	 0.0008242 
141401 	 -0.0003972 
141501 	 0.0000612 
141601 	 -0.0013732 
141701 	 0.0012212 
141801 	 -0.0020142 
141901 	 0.0025632 
142001 	 -0.0038452 
142101 	 0.0079042 
142201 	 -0.0066222 
142301 	 0.0101932 
142401 	 -0.0097662 
142501 	 -0.0021362 
142601 	 -0.0143432 
142701 	 -0.0285642 
142801 	 0.0461122 
142901 	 0.0129702 
143001 	 -0.0260932 
143101 	 0.0368352 
143201 	 -0.0106202 
143301 	 -0.0017402 
143401 	 0.0021672 
143501 	 0.0170592 
143601 	 -0.0540772 
143701 	 0.0041812 
143801 	 0.0079962 
143901 	 0.0318602 
144001 	 -0.0038452 
144101 	 0.0146792 
144201 	 0.0162962 
144301 	 0.0405582 
144401 	 -0.0730902 
144501 	 0.0341802 
144601 	 0.0610962 
144701 	 0.0497442 
144801 	 -0.0765082 
144901 	 -0.0085142 
145001 	 0.0104682 
145101 	 0.0001532 
145201 	 -0.0000312 
145301 	 0.0029302 
145401 	 -0.0003052 
145501 	 -0.0000312 
145601 	 -0.0002142 
145701 	 -0.0000312 
145801 	 -0.0000312 
145901 	 -0.0053712 
146001 	 0.0063782 
146101 	 -0.0103452 
146201 	 0.0018922 
146301 	 0.0001532 
146401 	 0.0012212 
146501 	 -0.0170292 
146601 	 0.0677802 
146701 	 0.0185852 
146801 	 0.0718992 
146901 	 0.0161132 
147001 	 -0.0038452 
147101 	 -0.0039372 
147201 	 -0.0489202 
147301 	 -0.0050962 
147401 	 -0.0602722 
147501 	 -0.0484312 
147601 	 -0.0299992 
147701 	 0.0060732 
147801 	 0.0065612 
147901 	 0.0839232 
148001 	 0.0193482 
148101 	 0.0440062 
148201 	 -0.0112922 
148301 	 -0.0325012 
148401 	 -0.0109252 
148501 	 -0.0336302 
148601 	 0.0061952 
148701 	 -0.0043332 
148801 	 0.0446782 
148901 	 -0.0017402 
149001 	 0.0477292 
149101 	 -0.0112002 
149201 	 0.0380862 
149301 	 -0.0164492 
149401 	 0.0015872 
149501 	 -0.0134892 
149601 	 0.0005492 
149701 	 0.0081792 
149801 	 -0.0015562 
149901 	 0.0236512 
150001 	 0.0223082 
150101 	 0.0275882 
150201 	 0.0297852 
150301 	 0.0118102 
150401 	 -0.0063172 
150501 	 -0.0009772 
150601 	 0.0070502 
150701 	 -0.0025942 
150801 	 0.0010382 
150901 	 -0.0004882 
151001 	 -0.0003972 
151101 	 -0.0003052 
151201 	 0.0000612 
151301 	 -0.0032652 
151401 	 0.0134282 
151501 	 -0.0032652 
151601 	 -0.0081482 
151701 	 0.0043642 
151801 	 0.0070502 
151901 	 -0.0023192 
152001 	 -0.0089112 
152101 	 -0.0043332 
152201 	 0.0101932 
152301 	 0.0046692 
152401 	 -0.0007022 
152501 	 -0.0076602 
152601 	 -0.0086062 
152701 	 0.0166022 
152801 	 0.0057982 
152901 	 -0.0046082 
153001 	 -0.0093692 
153101 	 -0.0024112 
153201 	 0.0254822 
153301 	 -0.0133062 
153401 	 0.0119022 
153501 	 0.0045472 
153601 	 -0.0178832 
153701 	 -0.0095832 
153801 	 0.0530702 
153901 	 -0.0321042 
154001 	 0.0144042 
154101 	 -0.0000312 
154201 	 -0.0051882 
154301 	 -0.0043332 
154401 	 -0.0009772 
154501 	 0.0110472 
154601 	 -0.0031742 
154701 	 0.0071412 
154801 	 -0.0076602 
154901 	 -0.0096742 
155001 	 -0.0046082 
155101 	 0.0105902 
155201 	 -0.0085142 
155301 	 0.0148622 
155401 	 -0.0118712 
155501 	 0.0003662 
155601 	 -0.0228582 
155701 	 0.0201422 
155801 	 0.0025632 
155901 	 -0.0281982 
156001 	 0.0458072 
156101 	 0.0135502 
156201 	 -0.0177922 
156301 	 -0.0299992 
156401 	 0.0377812 
156501 	 0.0413212 
156601 	 0.0053102 
156701 	 -0.0019232 
156801 	 0.0031132 
156901 	 -0.0133972 
157001 	 0.0099182 
157101 	 0.0052192 
157201 	 -0.0056462 
157301 	 0.0010382 
157401 	 -0.0048832 
157501 	 0.0045472 
157601 	 0.0010382 
157701 	 -0.0003052 
157801 	 -0.0003972 
157901 	 0.0004582 
158001 	 0.0017092 
158101 	 0.0039982 
158201 	 -0.0023192 
158301 	 0.0003662 
158401 	 -0.0001222 
158501 	 -0.0003972 
158601 	 -0.0003972 
158701 	 -0.0002142 
158801 	 -0.0001222 
158901 	 -0.0276182 
159001 	 0.0288092 
159101 	 -0.0170292 
159201 	 0.0140082 
159301 	 0.0140992 
159401 	 0.0026552 
159501 	 0.0014952 
159601 	 0.0030212 
159701 	 -0.0012512 
159801 	 -0.0047002 
159901 	 -0.0071722 
160001 	 -0.0020142 
160101 	 -0.0010682 
160201 	 -0.0013732 
160301 	 -0.0075682 
160401 	 -0.0034482 
160501 	 0.0096132 
160601 	 -0.0207522 
160701 	 0.0089422 
160801 	 0.0094302 
160901 	 -0.0172122 
161001 	 0.0027472 
161101 	 -0.0086062 
161201 	 -0.0112002 
161301 	 0.0218512 
161401 	 0.0043642 
161501 	 -0.0126342 
161601 	 -0.0076602 
161701 	 -0.0036622 
161801 	 0.0049442 
161901 	 0.0048522 
162001 	 -0.0029912 
162101 	 -0.0056462 
162201 	 -0.0065312 
162301 	 0.0088502 
162401 	 0.0036932 
162501 	 0.0018922 
162601 	 -0.0013732 
162701 	 -0.0045172 
162801 	 -0.0072942 
162901 	 0.0101932 
163001 	 0.0024722 
163101 	 -0.0080572 
163201 	 -0.0042112 
163301 	 0.0070502 
163401 	 0.0143132 
163501 	 -0.0045172 
163601 	 0.0047612 
163701 	 0.0048522 
163801 	 -0.0050052 
163901 	 0.0000612 
164001 	 0.0259402 
164101 	 -0.0041202 
164201 	 0.0025632 
164301 	 0.0018922 
164401 	 -0.0026862 
164501 	 -0.0006102 
164601 	 0.0014952 
164701 	 0.0017092 
164801 	 -0.0014652 
164901 	 0.0003662 
165001 	 -0.0050052 
165101 	 0.0010382 
165201 	 0.0035102 
165301 	 -0.0028992 
165401 	 -0.0009772 
165501 	 0.0018012 
165601 	 0.0026552 
165701 	 -0.0017402 
165801 	 -0.0008852 
165901 	 0.0005492 
166001 	 -0.0000312 
166101 	 -0.0042112 
166201 	 0.0001532 
166301 	 0.0008242 
166401 	 0.0014952 
166501 	 -0.0023192 
166601 	 0.0008242 
166701 	 -0.0011602 
166801 	 0.0003662 
166901 	 -0.0009772 
167001 	 -0.0004882 
167101 	 0.0000612 
167201 	 0.0011292 
167301 	 0.0003662 
167401 	 0.0003662 
167501 	 0.0005492 
167601 	 -0.0001222 
167701 	 0.0002752 
167801 	 -0.0003972 
167901 	 0.0002752 
168001 	 -0.0003972 
168101 	 -0.0001222 
168201 	 -0.0003972 
168301 	 -0.0000312 
168401 	 0.0001532 
168501 	 0.0001532 
168601 	 0.0001532 
168701 	 0.0000612 
168801 	 0.0001532 
168901 	 0.0000612 
169001 	 -0.0001222 
169101 	 0.0001532 
169201 	 0.0004582 
169301 	 0.0000612 
169401 	 0.0004582 
169501 	 0.0000612 
169601 	 -0.0000312 
169701 	 0.0002752 
169801 	 -0.0002142 
169901 	 0.0001532 
170001 	 0.0000612 
170101 	 0.0001532 
170201 	 0.0003662 
170301 	 0.0001532 
170401 	 -0.0017402 
170501 	 0.0072332 
170601 	 -0.0081482 
170701 	 0.0134282 
170801 	 -0.0194092 
170901 	 0.0214542 
171001 	 -0.0415652 
171101 	 -0.0178832 
171201 	 -0.0615232 
171301 	 -0.0011602 
171401 	 0.1107482 
171501 	 -0.0497742 
171601 	 0.0314032 
171701 	 -0.0273442 
171801 	 0.0128782 
171901 	 0.0025632 
172001 	 -0.0166322 
172101 	 0.0269172 
172201 	 -0.0148322 
172301 	 -0.0147402 
172401 	 0.0253912 
172501 	 0.0184942 
172601 	 0.0652162 
172701 	 -0.0482482 
172801 	 -0.0364072 
172901 	 -0.0221862 
173001 	 -0.0235292 
173101 	 -0.0104372 
173201 	 -0.0097662 
173301 	 0.0496222 
173401 	 0.0261542 
173501 	 0.0088502 
173601 	 -0.0188292 
173701 	 -0.0245672 
173801 	 -0.0238042 
173901 	 -0.0093692 
174001 	 -0.0090032 
174101 	 0.0318602 
174201 	 0.0172732 
174301 	 -0.0044252 
174401 	 -0.0067142 
174501 	 0.0034182 
174601 	 -0.0019232 
174701 	 0.0002752 
174801 	 -0.0001222 
174901 	 -0.0003972 
175001 	 0.0008242 
175101 	 -0.0007022 
175201 	 0.0004582 
175301 	 -0.0039372 
175401 	 0.0039062 
175501 	 -0.0233152 
175601 	 -0.0127262 
175701 	 0.0355832 
175801 	 -0.0612492 
175901 	 -0.0574042 
176001 	 -0.0213322 
176101 	 0.1338812 
176201 	 -0.0134892 
176301 	 0.0489812 
176401 	 0.1124882 
176501 	 -0.0572202 
176601 	 0.1030272 
176701 	 -0.1093752 
176801 	 0.1550602 
176901 	 -0.1100462 
177001 	 0.1718752 
177101 	 -0.1653442 
177201 	 0.1020512 
177301 	 -0.0189212 
177401 	 -0.0578922 
177501 	 0.0102842 
177601 	 0.0089422 
177701 	 0.0711362 
177801 	 0.0090642 
177901 	 0.0605162 
178001 	 -0.0083312 
178101 	 0.0057072 
178201 	 -0.0125432 
178301 	 0.0010382 
178401 	 -0.0003052 
178501 	 0.0012212 
178601 	 -0.0002142 
178701 	 -0.0003052 
178801 	 -0.0002142 
178901 	 -0.0000312 
179001 	 0.0003662 
179101 	 0.0001532 
179201 	 0.0000612 
179301 	 -0.0001222 
179401 	 -0.0000312 
179501 	 -0.0029912 
179601 	 0.0014042 
179701 	 0.0001532 
179801 	 0.0009462 
179901 	 -0.0058592 
180001 	 0.0045472 
180101 	 -0.0184632 
180201 	 -0.0183722 
180301 	 -0.0035712 
180401 	 -0.0082402 
180501 	 0.0152592 
180601 	 -0.0066222 
180701 	 -0.0026862 
180801 	 0.0070502 
180901 	 -0.0029912 
181001 	 0.0033262 
181101 	 -0.0010682 
181201 	 0.0003662 
181301 	 -0.0002142 
181401 	 -0.0002142 
181501 	 -0.0002142 
181601 	 0.0000612 
181701 	 -0.0002142 
181801 	 -0.0000312 
181901 	 0.0000612 
182001 	 0.0245062 
182101 	 0.0022582 
182201 	 -0.0026862 
182301 	 0.0009462 
182401 	 0.0029302 
182501 	 0.0027472 
182601 	 -0.0007932 
182701 	 0.0028382 
182801 	 -0.0147402 
182901 	 -0.0018312 
183001 	 0.0085752 
183101 	 -0.0073852 
183201 	 0.0282592 
183301 	 -0.0224612 
183401 	 -0.0842592 
183501 	 -0.0119632 
183601 	 -0.0030822 
183701 	 0.0097052 
183801 	 0.0007322 
183901 	 -0.0122382 
184001 	 -0.0428162 
184101 	 -0.0195012 
184201 	 -0.0130922 
184301 	 -0.0149232 
184401 	 -0.0125432 
184501 	 -0.0177002 
184601 	 -0.0138852 
184701 	 0.0189822 
184801 	 -0.0096742 
184901 	 -0.0036622 
185001 	 -0.0003972 
185101 	 0.0005492 
185201 	 -0.0000312 
185301 	 -0.0002142 
185401 	 0.0000612 
185501 	 0.0001532 
185601 	 0.0000612 
185701 	 -0.0003052 
185801 	 -0.0002142 
185901 	 -0.0000312 
186001 	 -0.0002142 
186101 	 0.0002752 
186201 	 0.0040892 
186301 	 -0.0237122 
186401 	 -0.0119632 
186501 	 0.0013122 
186601 	 0.0054322 
186701 	 0.0051272 
186801 	 0.0017092 
186901 	 0.0065612 
187001 	 -0.0001222 
187101 	 0.0040892 
187201 	 0.0008242 
187301 	 0.0007322 
187401 	 -0.0079652 
187501 	 0.0181272 
187601 	 -0.0303042 
187701 	 -0.0044252 
187801 	 -0.0337222 
187901 	 -0.0126342 
188001 	 -0.0294492 
188101 	 0.0088502 
188201 	 -0.0296332 
188301 	 0.0532532 
188401 	 0.0314942 
188501 	 -0.0191352 
188601 	 -0.0142522 
188701 	 -0.0395512 
188801 	 -0.0107122 
188901 	 0.0010382 
189001 	 -0.0225522 
189101 	 0.0277712 
189201 	 -0.0000312 
189301 	 -0.0184632 
189401 	 -0.0198062 
189501 	 0.0003662 
189601 	 0.0180362 
189701 	 -0.0120542 
189801 	 -0.0237122 
189901 	 0.0199282 
190001 	 0.0017092 
190101 	 -0.0047002 
190201 	 -0.0067142 
190301 	 -0.0145262 
190401 	 0.0210882 
190501 	 0.0052192 
190601 	 -0.0032652 
190701 	 0.0075072 
190801 	 -0.0096742 
190901 	 -0.0036622 
191001 	 -0.0080572 
191101 	 -0.0094912 
191201 	 0.0069582 
191301 	 0.0066532 
191401 	 0.0039982 
191501 	 0.0000612 
191601 	 -0.0023192 
191701 	 -0.0034482 
191801 	 -0.0051882 
191901 	 0.0004582 
192001 	 0.0069582 
192101 	 0.0033262 
192201 	 -0.0016482 
192301 	 -0.0020142 
192401 	 -0.0048832 
192501 	 0.0029302 
192601 	 0.0059812 
192701 	 -0.0011602 
192801 	 -0.0018312 
192901 	 -0.0025942 
193001 	 0.0030212 
193101 	 0.0001532 
193201 	 0.0011292 
193301 	 0.0006412 
193401 	 -0.0133972 
193501 	 0.0165102 
193601 	 -0.0112922 
193701 	 0.0167852 
193801 	 0.0535582 
193901 	 0.0258482 
194001 	 0.0146792 
194101 	 -0.0071722 
194201 	 0.0018012 
194301 	 0.0090642 
194401 	 -0.0126342 
194501 	 -0.0024112 
194601 	 -0.0009772 
194701 	 0.0003662 
194801 	 0.0005492 
194901 	 0.0006412 
195001 	 -0.0001222 
195101 	 -0.0010682 
195201 	 0.0003662 
195301 	 -0.0002142 
195401 	 -0.0001222 
195501 	 -0.0007932 
195601 	 -0.0019232 
195701 	 0.0012212 
195801 	 0.0025632 
195901 	 0.0004582 
196001 	 -0.0003972 
196101 	 -0.0002142 
196201 	 0.0000612 
196301 	 0.0004582 
196401 	 0.0004582 
196501 	 0.0012212 
196601 	 0.0006412 
196701 	 -0.0004882 
196801 	 -0.0006102 
196901 	 -0.0003052 
197001 	 -0.0000312 
197101 	 -0.0003052 
197201 	 0.0004582 
197301 	 -0.0001222 
197401 	 -0.0003972 
197501 	 -0.0001222 
197601 	 -0.0001222 
197701 	 -0.0001222 
197801 	 -0.0000312 
197901 	 0.0001532 
198001 	 -0.0002142 
198101 	 -0.0000312 
198201 	 0.0002752 
198301 	 0.0001532 
198401 	 0.0002752 
198501 	 -0.0002142 
198601 	 0.0044562 
198701 	 0.0062872 
198801 	 0.0062872 
198901 	 0.0011292 
199001 	 0.0151672 
199101 	 0.0222172 
199201 	 -0.0171202 
199301 	 -0.0061342 
199401 	 0.0175482 
199501 	 -0.0481572 
199601 	 -0.0478822 
199701 	 0.0514532 
199801 	 0.0557562 
199901 	 0.0064702 
200001 	 -0.0097662 
200101 	 0.0004582 
200201 	 -0.0002142 
200301 	 -0.0001222 
200401 	 -0.0001222 
200501 	 0.0001532 
200601 	 -0.0000312 
200701 	 -0.0000312 
200801 	 -0.0001222 
200901 	 -0.0000312 
201001 	 0.0000612 
201101 	 0.0000612 
201201 	 -0.0000312 
201301 	 0.0000612 
201401 	 0.0004582 
201501 	 -0.0044252 
201601 	 0.0025632 
201701 	 -0.0060422 
201801 	 -0.0019232 
201901 	 -0.0574042 
202001 	 -0.0184632 
202101 	 -0.0617982 
202201 	 -0.0414732 
202301 	 -0.0171202 
202401 	 0.0668332 
202501 	 0.0156252 
202601 	 0.0871582 
202701 	 0.1141972 
202801 	 -0.0457762 
202901 	 -0.1711732 
203001 	 -0.0708012 
203101 	 0.0017092 
203201 	 0.1879272 
203301 	 -0.0444342 
203401 	 0.0183112 
203501 	 -0.0408942 
203601 	 -0.0649722 
203701 	 -0.1288452 
203801 	 -0.0534972 
203901 	 -0.0382392 
204001 	 0.0377812 
204101 	 -0.0067142 
204201 	 0.1556402 
204301 	 0.0264282 
204401 	 -0.0107122 
204501 	 -0.0400392 
204601 	 -0.0527342 
204701 	 -0.0019232 
204801 	 0.0019842 
204901 	 0.1111452 
205001 	 -0.0322882 
205101 	 0.0622562 
205201 	 -0.0440372 
205301 	 -0.0194092 
205401 	 0.0266112 
205501 	 -0.0566412 
205601 	 0.0365602 
205701 	 -0.0313422 
205801 	 -0.0238042 
205901 	 0.0343632 
206001 	 0.0027472 
206101 	 -0.0007932 
206201 	 -0.0031742 
206301 	 -0.0025942 
206401 	 0.0040892 
206501 	 0.0024722 
206601 	 -0.0003052 
206701 	 -0.0013732 
206801 	 -0.0015562 
206901 	 -0.0006102 
207001 	 0.0004582 
207101 	 0.0021672 
207201 	 -0.0000312 
207301 	 0.0132452 
207401 	 0.0212712 
207501 	 0.0324402 
207601 	 -0.0340272 
207701 	 0.0375982 
207801 	 -0.0122382 
207901 	 0.0141912 
208001 	 -0.0031742 
208101 	 -0.0000312 
208201 	 0.0004582 
208301 	 -0.0003052 
208401 	 -0.0003052 
208501 	 0.0000612 
208601 	 0.0002752 
208701 	 0.0001532 
208801 	 0.0132452 
208901 	 -0.0058592 
209001 	 0.0057982 
209101 	 0.0021672 
209201 	 0.0320742 
209301 	 0.0159302 
209401 	 -0.0205692 
209501 	 -0.0208442 
209601 	 0.0050352 
209701 	 0.0102842 
209801 	 -0.0181582 
209901 	 -0.0094912 
210001 	 -0.0066222 
210101 	 0.0052192 
210201 	 0.0089422 
210301 	 0.0004582 
210401 	 -0.0003052 
210501 	 -0.0018312 
210601 	 -0.0064092 
210701 	 -0.0051882 
210801 	 0.0030212 
210901 	 0.0096132 
211001 	 0.0036932 
211101 	 -0.0003052 
211201 	 -0.0016482 
211301 	 -0.0034482 
211401 	 0.0000612 
211501 	 0.0011292 
211601 	 0.0012212 
211701 	 0.0004582 
211801 	 0.0051272 
211901 	 -0.0168462 
212001 	 -0.0774842 
212101 	 -0.0211182 
212201 	 -0.0077512 
212301 	 -0.0018312 
212401 	 0.0034182 
212501 	 0.0049442 
212601 	 -0.0124512 
212701 	 -0.0356452 
212801 	 0.0076292 
212901 	 -0.0047912 
213001 	 -0.0060422 
213101 	 -0.0314332 
213201 	 -0.0328672 
213301 	 -0.0081482 
213401 	 -0.0862732 
213501 	 -0.0089112 
213601 	 0.0128782 
213701 	 -0.0301212 
213801 	 -0.0060422 
213901 	 -0.0103452 
214001 	 -0.0884702 
214101 	 0.0101932 
214201 	 0.0328372 
214301 	 -0.0263672 
214401 	 -0.0084232 
214501 	 0.0020752 
214601 	 -0.0017402 
214701 	 0.0018922 
214801 	 -0.0025942 
214901 	 0.0012212 
215001 	 -0.0006102 
215101 	 -0.0001222 
215201 	 0.0004582 
215301 	 -0.0001222 
215401 	 -0.0003052 
215501 	 0.0000612 
215601 	 -0.0001222 
215701 	 -0.0000312 
215801 	 -0.0001222 
215901 	 -0.0000312 
216001 	 0.0052192 
216101 	 0.0006412 
216201 	 -0.0064092 
216301 	 0.0717772 
216401 	 0.0579532 
216501 	 0.0011292 
216601 	 -0.0103452 
216701 	 -0.0469972 
216801 	 0.0350342 
216901 	 0.0118102 
217001 	 0.0001532 
217101 	 -0.0444342 
217201 	 0.0562132 
217301 	 -0.0018312 
217401 	 -0.0076602 
217501 	 -0.0292362 
217601 	 0.0268252 
217701 	 -0.0310672 
217801 	 0.0267032 
217901 	 -0.0017402 
218001 	 -0.0253302 
218101 	 -0.0008852 
218201 	 0.0104682 
218301 	 -0.0050962 
218401 	 -0.0053712 
218501 	 -0.0009772 
218601 	 -0.0012512 
218701 	 0.0000612 
218801 	 -0.0001222 
218901 	 -0.0003972 
219001 	 -0.0007022 
219101 	 -0.0001222 
219201 	 0.0022582 
219301 	 0.0008242 
219401 	 0.0006412 
219501 	 -0.0025022 
219601 	 0.0039982 
219701 	 0.0006412 
219801 	 0.0014042 
219901 	 0.0029302 
220001 	 -0.0048832 
220101 	 -0.0303962 
220201 	 -0.0012512 
220301 	 0.0138242 
220401 	 -0.0099492 
220501 	 0.0249022 
220601 	 -0.0207522 
220701 	 -0.0165412 
220801 	 0.0219422 
220901 	 0.0002752 
221001 	 -0.0032652 
221101 	 0.0090642 
221201 	 -0.0097662 
221301 	 -0.0002142 
221401 	 0.0088502 
221501 	 0.0010382 
221601 	 -0.0020142 
221701 	 0.0001532 
221801 	 -0.0085142 
221901 	 -0.0025942 
222001 	 0.0143132 
222101 	 -0.0081482 
222201 	 0.0100102 
222301 	 -0.0348822 
222401 	 0.0136412 
222501 	 -0.0195012 
222601 	 0.0263372 
222701 	 -0.0165412 
222801 	 -0.0250552 
222901 	 -0.0028992 
223001 	 0.0297852 
223101 	 0.0021672 
223201 	 -0.0382392 
223301 	 0.0528872 
223401 	 0.0330202 
223501 	 0.0270082 
223601 	 -0.0222782 
223701 	 -0.0106202 
223801 	 -0.0496832 
223901 	 0.0152592 
224001 	 0.0046692 
224101 	 -0.0130002 
224201 	 -0.0368962 
224301 	 0.0207822 
224401 	 -0.0251462 
224501 	 -0.0085142 
224601 	 0.0475462 
224701 	 -0.0270392 
224801 	 -0.0042112 
224901 	 -0.0582892 
225001 	 -0.0055542 
225101 	 -0.0028082 
225201 	 0.0507812 
225301 	 -0.0086062 
225401 	 -0.0143432 
225501 	 0.0103762 
225601 	 -0.0004882 
225701 	 -0.0000312 
225801 	 -0.0001222 
225901 	 -0.0000312 
226001 	 0.0001532 
226101 	 0.0000612 
226201 	 0.0000612 
226301 	 -0.0003972 
226401 	 0.0004582 
226501 	 0.0019842 
226601 	 -0.0003052 
226701 	 0.0008242 
226801 	 -0.0033572 
226901 	 0.0042722 
227001 	 -0.0042112 
227101 	 0.0177312 
227201 	 -0.0127262 
227301 	 -0.0011602 
227401 	 0.0167852 
227501 	 -0.0069892 
227601 	 0.0132452 
227701 	 -0.0064092 
227801 	 -0.0143432 
227901 	 0.0037842 
228001 	 -0.0029912 
228101 	 -0.0160832 
228201 	 0.0134282 
228301 	 0.0079042 
228401 	 -0.0003972 
228501 	 -0.0105292 
228601 	 0.0124822 
228701 	 0.0044562 
228801 	 -0.0006102 
228901 	 -0.0066222 
229001 	 0.0027472 
229101 	 0.0057072 
229201 	 -0.0017402 
229301 	 -0.0061342 
229401 	 0.0061952 
229501 	 0.0084842 
229601 	 0.0012212 
229701 	 -0.0097662 
229801 	 0.0000612 
229901 	 0.0002752 
230001 	 -0.0033572 
230101 	 -0.0009772 
230201 	 0.0005492 
230301 	 -0.0041202 
230401 	 -0.0067142 
230501 	 0.0076292 
230601 	 0.0021672 
230701 	 0.0081792 
230801 	 -0.0151982 
230901 	 0.0172732 
231001 	 0.0064702 
231101 	 -0.0156862 
231201 	 -0.0038452 
231301 	 0.0027472 
231401 	 0.0231022 
231501 	 -0.0011602 
231601 	 -0.0159612 
231701 	 -0.0019232 
231801 	 -0.0111082 
231901 	 0.0019842 
232001 	 0.0002752 
232101 	 -0.0155942 
232201 	 -0.0017402 
232301 	 0.0267032 
232401 	 0.0069582 
232501 	 0.0008242 
232601 	 -0.0003052 
232701 	 0.0002752 
232801 	 -0.0003052 
232901 	 -0.0003052 
233001 	 -0.0002142 
233101 	 -0.0003052 
233201 	 0.0001532 
233301 	 -0.0000312 
233401 	 -0.0140692 
233501 	 -0.0015562 
233601 	 -0.0014652 
233701 	 -0.0028082 
233801 	 0.0068662 
233901 	 -0.0342102 
234001 	 0.0422972 
234101 	 0.0159302 
234201 	 -0.0144352 
234301 	 0.0096132 
234401 	 -0.0064092 
234501 	 0.0020752 
234601 	 -0.0143432 
234701 	 0.0158392 
234801 	 -0.0010682 
234901 	 -0.0016482 
235001 	 -0.0058592 
235101 	 -0.0105292 
235201 	 0.0036932 
235301 	 0.0033262 
235401 	 -0.0016482 
235501 	 -0.0057682 
235601 	 0.0022582 
235701 	 0.0062872 
235801 	 0.0000612 
235901 	 -0.0002142 
236001 	 -0.0038452 
236101 	 -0.0047002 
236201 	 0.0055242 
236301 	 0.0060732 
236401 	 -0.0085142 
236501 	 0.0079962 
236601 	 -0.0129092 
236701 	 -0.0021362 
236801 	 0.0154422 
236901 	 0.0042722 
237001 	 0.0073242 
237101 	 0.0050352 
237201 	 -0.0043332 
237301 	 0.0061952 
237401 	 -0.0001222 
237501 	 -0.0032652 
237601 	 -0.0051882 
237701 	 -0.0010682 
237801 	 -0.0073852 
237901 	 0.0130622 
238001 	 0.0044562 
238101 	 -0.0062262 
238201 	 0.0064702 
238301 	 0.0056152 
238401 	 -0.0011602 
238501 	 0.0015872 
238601 	 -0.0013732 
238701 	 -0.0050962 
238801 	 0.0013122 
238901 	 -0.0003052 
239001 	 0.0043642 
239101 	 -0.0012512 
239201 	 -0.0020142 
239301 	 0.0035102 
239401 	 0.0014952 
239501 	 -0.0026862 
239601 	 -0.0003052 
239701 	 0.0007322 
239801 	 -0.0011602 
239901 	 0.0018922 
240001 	 -0.0003052 
240101 	 0.0009462 
240201 	 -0.0010682 
240301 	 0.0001532 
240401 	 -0.0003972 
240501 	 0.0003662 
240601 	 0.0012212 
240701 	 -0.0006102 
240801 	 0.0003662 
240901 	 0.0000612 
241001 	 0.0001532 
241101 	 -0.0000312 
241201 	 -0.0001222 
241301 	 -0.0000312 
241401 	 0.0000612 
241501 	 -0.0000312 
241601 	 -0.0001222 
241701 	 -0.0000312 
241801 	 -0.0000312 
241901 	 -0.0000312 
242001 	 -0.0002142 
242101 	 -0.0000312 
242201 	 -0.0003972 
242301 	 0.0000612 
242401 	 0.0000612 
242501 	 0.0001532 
242601 	 -0.0003972 
242701 	 0.0000612 
242801 	 0.0001532 
242901 	 0.0002752 
243001 	 0.0009462 
243101 	 0.0003662 
243201 	 0.0011292 
243301 	 -0.0017402 
243401 	 -0.0041202 
243501 	 -0.0316472 
243601 	 -0.0110172 
243701 	 0.0577392 
243801 	 -0.0485232 
243901 	 0.0053102 
244001 	 -0.0103452 
244101 	 -0.0467222 
244201 	 -0.0373542 
244301 	 -0.0509342 
244401 	 -0.0125432 
244501 	 -0.0631412 
244601 	 0.0088502 
244701 	 -0.0352482 
244801 	 -0.0359192 
244901 	 -0.0299072 
245001 	 -0.0407102 
245101 	 0.0595702 
245201 	 0.0449522 
245301 	 0.0218512 
245401 	 0.0241392 
245501 	 -0.0017402 
245601 	 0.0020752 
245701 	 -0.0224612 
245801 	 -0.0564582 
245901 	 0.0714112 
246001 	 0.1228942 
246101 	 -0.0497742 
246201 	 -0.0823362 
246301 	 0.0630192 
246401 	 0.0817262 
246501 	 -0.0625612 
246601 	 -0.0090032 
246701 	 -0.0499572 
246801 	 -0.0491942 
246901 	 0.0147712 
247001 	 0.0560302 
247101 	 0.0547792 
247201 	 0.0095212 
247301 	 -0.0173952 
247401 	 -0.0172122 
247501 	 -0.0126342 
247601 	 -0.0053712 
247701 	 0.0105902 
247801 	 0.0068662 
247901 	 -0.0080572 
248001 	 -0.0007932 
248101 	 0.0017092 
248201 	 -0.0094912 
248301 	 -0.0016482 
248401 	 0.0005492 
248501 	 0.0034182 
248601 	 0.0000612 
248701 	 -0.0030822 
248801 	 0.0116272 
248901 	 0.0027472 
249001 	 -0.0121462 
249101 	 0.0141912 
249201 	 -0.0126342 
249301 	 0.0009462 
249401 	 0.0217592 
249501 	 -0.0146482 
249601 	 0.0618592 
249701 	 0.1118162 
249801 	 -0.0722352 
249901 	 0.0714112 
250001 	 0.0037842 
250101 	 0.0596622 
250201 	 -0.0415652 
250301 	 0.1661382 
250401 	 -0.0133062 
250501 	 -0.0431822 
250601 	 -0.0587462 
250701 	 0.0075072 
250801 	 0.0444642 
250901 	 0.0428472 
251001 	 -0.0108032 
251101 	 0.0105902 
251201 	 -0.0007932 
251301 	 0.0017092 
251401 	 -0.0034482 
251501 	 -0.0019232 
251601 	 0.0003662 
251701 	 0.0008242 
251801 	 0.0002752 
251901 	 0.0000612 
252001 	 0.0000612 
252101 	 -0.0018312 
252201 	 -0.0003972 
252301 	 -0.0012512 
252401 	 0.0089422 
252501 	 -0.0015562 
252601 	 -0.0143432 
252701 	 0.0189822 
252801 	 -0.0002142 
252901 	 -0.0109252 
253001 	 0.0133362 
253101 	 -0.0023192 
253201 	 -0.0013732 
253301 	 -0.0207522 
253401 	 0.0147712 
253501 	 0.0047612 
253601 	 -0.0521552 
253701 	 0.0523072 
253801 	 -0.0211182 
253901 	 0.0102842 
254001 	 -0.0415652 
254101 	 -0.0146482 
254201 	 0.0191652 
254301 	 -0.0132142 
254401 	 0.0371402 
254501 	 -0.0344852 
254601 	 -0.0063172 
254701 	 0.0498352 
254801 	 0.0001532 
254901 	 -0.0124512 
255001 	 0.0143132 
255101 	 -0.0043332 
255201 	 -0.0032652 
255301 	 0.0027472 
255401 	 0.0026552 
255501 	 0.0011292 
255601 	 -0.0010682 
255701 	 -0.0017402 
255801 	 -0.0003052 
255901 	 0.0017092 
256001 	 -0.0002142 
256101 	 -0.0002142 
256201 	 0.0181272 
256301 	 0.0024722 
256401 	 -0.0251462 
256501 	 0.0496222 
256601 	 0.0568852 
256701 	 0.0148622 
256801 	 -0.0096742 
256901 	 -0.0741272 
257001 	 -0.0432742 
257101 	 -0.0725102 
257201 	 0.1558232 
257301 	 0.0545962 
257401 	 -0.0554202 
257501 	 0.1197202 
257601 	 0.0571902 
257701 	 -0.0397642 
257801 	 -0.1138612 
257901 	 0.0152592 
258001 	 0.0044562 
258101 	 0.0486762 
258201 	 -0.0232242 
258301 	 0.0839232 
258401 	 -0.0186462 
258501 	 0.0681762 
258601 	 -0.0230412 
258701 	 0.0355832 
258801 	 0.0928962 
258901 	 -0.0171202 
259001 	 -0.0423282 
259101 	 -0.0188292 
259201 	 0.0080872 
259301 	 -0.0066222 
259401 	 -0.0031742 
259501 	 -0.0003052 
259601 	 0.0008242 
259701 	 0.0001532 
259801 	 -0.0003972 
259901 	 -0.0001222 
260001 	 0.0000612 
260101 	 0.0003662 
260201 	 0.0000612 
260301 	 -0.0000312 
260401 	 0.0001532 
260501 	 -0.0048832 
260601 	 0.0013122 
260701 	 -0.0042112 
260801 	 -0.0226442 
260901 	 0.0452582 
261001 	 -0.0234072 
261101 	 -0.0081482 
261201 	 -0.0599982 
261301 	 -0.0291442 
261401 	 0.0108642 
261501 	 -0.0177922 
261601 	 -0.0293272 
261701 	 -0.0319212 
261801 	 -0.0030822 
261901 	 -0.0007022 
262001 	 0.0430602 
262101 	 0.0184022 
262201 	 0.0027472 
262301 	 0.0134282 
262401 	 -0.0193182 
262501 	 -0.0070802 
262601 	 0.0041812 
262701 	 -0.0082402 
262801 	 0.0013122 
262901 	 0.0057072 
263001 	 -0.0036622 
263101 	 0.0004582 
263201 	 -0.0214232 
263301 	 0.0157472 
263401 	 0.0199282 
263501 	 0.0483092 
263601 	 0.1098022 
263701 	 0.0409552 
263801 	 -0.0354612 
263901 	 0.0189822 
264001 	 -0.0545652 
264101 	 -0.0523682 
264201 	 -0.0128172 
264301 	 0.0154422 
264401 	 -0.0105292 
264501 	 -0.0152892 
264601 	 0.0461122 
264701 	 -0.0065312 
264801 	 0.0156252 
264901 	 -0.0238042 
265001 	 -0.0189212 
265101 	 0.0464782 
265201 	 0.0105902 
265301 	 -0.0199892 
265401 	 0.0101932 
265501 	 -0.0033572 
265601 	 -0.0267642 
265701 	 0.0295722 
265801 	 0.0044562 
265901 	 -0.0062262 
266001 	 -0.0013732 
266101 	 0.0006412 
266201 	 0.0079042 
266301 	 -0.0039372 
266401 	 -0.0003052 
266501 	 0.0003662 
266601 	 -0.0000312 
266701 	 -0.0000312 
266801 	 0.0000612 
266901 	 -0.0001222 
267001 	 -0.0002142 
267101 	 0.0062872 
267201 	 0.0480962 
267301 	 -0.0198972 
267401 	 0.0023502 
267501 	 0.0010382 
267601 	 0.0004582 
267701 	 0.0001532 
267801 	 0.0001532 
267901 	 0.0001532 
268001 	 0.0003662 
268101 	 -0.0006102 
268201 	 -0.0010682 
268301 	 0.0002752 
268401 	 -0.0006102 
268501 	 -0.0016482 
268601 	 -0.0007022 
268701 	 0.0029302 
268801 	 -0.0007932 
268901 	 -0.0000312 
269001 	 -0.0008852 
269101 	 0.0025632 
269201 	 -0.0022282 
269301 	 0.0127872 
269401 	 -0.0092772 
269501 	 0.0132452 
269601 	 0.0162962 
269701 	 -0.0068972 
269801 	 0.0119022 
269901 	 -0.0036622 
270001 	 0.0000612 
270101 	 -0.0050962 
270201 	 -0.0076602 
270301 	 -0.0011602 
270401 	 0.0101012 
270501 	 0.0013122 
270601 	 -0.0015562 
270701 	 -0.0063172 
270801 	 -0.0043332 
270901 	 0.0095212 
271001 	 -0.0011602 
271101 	 -0.0011602 
271201 	 -0.0075682 
271301 	 0.0086672 
271401 	 0.0022582 
271501 	 -0.0046082 
271601 	 -0.0025022 
271701 	 0.0023502 
271801 	 0.0021672 
271901 	 -0.0003972 
272001 	 -0.0000312 
272101 	 -0.0001222 
272201 	 -0.0190432 
272301 	 0.0037842 
272401 	 -0.0003972 
272501 	 -0.0004882 
272601 	 -0.0030822 
272701 	 -0.0037542 
272801 	 0.0008242 
272901 	 0.0029302 
273001 	 0.0040892 
273101 	 -0.0319212 
273201 	 0.0618592 
273301 	 0.0111392 
273401 	 -0.0619202 
273501 	 -0.0227662 
273601 	 -0.0222782 
273701 	 0.1011962 
273801 	 0.0190732 
273901 	 0.0384522 
274001 	 -0.0285642 
274101 	 -0.0045172 
274201 	 -0.0292362 
274301 	 -0.0012512 
274401 	 -0.0418402 
274501 	 -0.0240782 
274601 	 -0.0100402 
274701 	 0.0536502 
274801 	 -0.0229492 
274901 	 0.0693052 
275001 	 -0.0173032 
275101 	 0.0498352 
275201 	 -0.0169372 
275301 	 -0.0014652 
275401 	 -0.0020142 
275501 	 -0.0162662 
275601 	 0.0319822 
275701 	 0.0206912 
275801 	 -0.0069892 
275901 	 -0.0050962 
276001 	 -0.0006102 
276101 	 0.0124822 
276201 	 -0.0059512 
276301 	 -0.0090032 
276401 	 0.0140992 
276501 	 0.0294802 
276601 	 0.0019842 
276701 	 0.0153502 
276801 	 -0.0321042 
276901 	 -0.0041202 
277001 	 0.0072332 
277101 	 -0.0270392 
277201 	 -0.0040282 
277301 	 -0.0133062 
277401 	 -0.0089112 
277501 	 -0.0028992 
277601 	 -0.0014652 
277701 	 0.0015872 
277801 	 0.0046692 
277901 	 0.0018012 
278001 	 -0.0124512 
278101 	 0.0254822 
278201 	 -0.0240782 
278301 	 -0.0258182 
278401 	 0.0376892 
278501 	 -0.0210272 
278601 	 0.0351262 
278701 	 -0.0229492 
278801 	 0.0288092 
278901 	 -0.0210272 
279001 	 0.0268252 
279101 	 -0.0079652 
279201 	 0.0249942 
279301 	 -0.0144352 
279401 	 0.0241392 
279501 	 -0.0179752 
279601 	 0.0008242 
279701 	 -0.0028082 
279801 	 -0.0030822 
279901 	 0.0036012 
280001 	 0.0020752 
280101 	 -0.0050962 
280201 	 0.0029302 
280301 	 -0.0055542 
280401 	 -0.0227662 
280501 	 0.0144042 
280601 	 0.0440982 
280701 	 -0.0066222 
280801 	 -0.0631412 
280901 	 -0.0812072 
281001 	 -0.0052802 
281101 	 -0.0050962 
281201 	 -0.0211182 
281301 	 -0.0257262 
281401 	 0.1348272 
281501 	 0.0152592 
281601 	 -0.0468142 
281701 	 0.1149602 
281801 	 0.0265202 
281901 	 -0.0260932 
282001 	 0.1097112 
282101 	 0.0155332 
282201 	 -0.0089112 
282301 	 0.0666202 
282401 	 0.0121152 
282501 	 0.0250852 
282601 	 0.0353092 
282701 	 0.0064702 
282801 	 0.1194462 
282901 	 0.0133362 
283001 	 -0.0415652 
283101 	 -0.0075682 
283201 	 -0.0490112 
283301 	 -0.0313422 
283401 	 -0.0003972 
283501 	 -0.0169372 
283601 	 0.0063782 
283701 	 0.0071412 
283801 	 0.0104682 
283901 	 -0.0564582 
284001 	 0.0247192 
284101 	 0.0187992 
284201 	 -0.0234072 
284301 	 0.0249022 
284401 	 0.0024722 
284501 	 -0.0059512 
284601 	 -0.0390932 
284701 	 -0.0320132 
284801 	 -0.0490112 
284901 	 0.0004582 
285001 	 -0.0294492 
285101 	 0.0018922 
285201 	 -0.0100402 
285301 	 -0.0018312 
285401 	 0.0131532 
285501 	 -0.0024112 
285601 	 -0.0008852 
285701 	 0.0009462 
285801 	 -0.0001222 
285901 	 -0.0004882 
286001 	 -0.0000312 
286101 	 0.0003662 
286201 	 0.0000612 
286301 	 -0.0028082 
286401 	 0.0136412 
286501 	 -0.0487372 
286601 	 0.0014952 
286701 	 0.0000612 
286801 	 0.0187072 
286901 	 -0.1376342 
287001 	 -0.0407102 
287101 	 0.0050352 
287201 	 -0.0384222 
287301 	 -0.0060422 
287401 	 -0.1105042 
287501 	 0.0228882 
287601 	 0.0182192 
287701 	 -0.0287782 
287801 	 -0.0379332 
287901 	 0.0294802 
288001 	 -0.0984802 
288101 	 -0.0276182 
288201 	 0.0440982 
288301 	 -0.0015562 
288401 	 -0.0299992 
288501 	 0.0209962 
288601 	 -0.0617982 
288701 	 0.0219422 
288801 	 0.0172732 
288901 	 -0.0093692 
289001 	 -0.0011602 
289101 	 -0.0003972 
289201 	 0.0022582 
289301 	 0.0042722 
289401 	 0.0069582 
289501 	 0.0090642 
289601 	 0.0009462 
289701 	 -0.0223692 
289801 	 0.0172732 
289901 	 -0.0145262 
290001 	 0.0135502 
290101 	 -0.0029912 
290201 	 0.0036932 
290301 	 -0.0240782 
290401 	 -0.0086062 
290501 	 0.0002752 
290601 	 0.0009462 
290701 	 0.0109562 
290801 	 -0.0109252 
290901 	 -0.0016482 
291001 	 -0.0138852 
291101 	 0.0310972 
291201 	 -0.0169372 
291301 	 0.0063782 
291401 	 -0.0050962 
291501 	 -0.0051882 
291601 	 0.0065612 
291701 	 -0.0053712 
291801 	 0.0005492 
291901 	 -0.0050052 
292001 	 -0.0003052 
292101 	 0.0039982 
292201 	 0.0025632 
292301 	 -0.0007022 
292401 	 -0.0015562 
292501 	 0.0012212 
292601 	 0.0010382 
292701 	 0.0006412 
292801 	 -0.0007932 
292901 	 -0.0002142 
293001 	 -0.0004882 
293101 	 0.0000612 
293201 	 -0.0003052 
293301 	 0.0018012 
293401 	 -0.0006102 
293501 	 -0.0003972 
293601 	 -0.0003972 
293701 	 -0.0006102 
293801 	 -0.0004882 
293901 	 0.0000612 
294001 	 -0.0000312 
294101 	 -0.0003052 
294201 	 -0.0002142 
294301 	 -0.0001222 
294401 	 0.0000612 
294501 	 0.0004582 
294601 	 0.0003662 
294701 	 0.0014042 
294801 	 -0.0002142 
294901 	 -0.0001222 
295001 	 -0.0002142 
295101 	 0.0001532 
295201 	 0.0004582 
295301 	 -0.0022282 
295401 	 -0.0029912 
295501 	 -0.0073852 
295601 	 0.0403752 
295701 	 -0.0029912 
295801 	 0.0557562 
295901 	 -0.0036622 
296001 	 -0.0074772 
296101 	 -0.1247562 
296201 	 0.0087592 
296301 	 0.0045472 
296401 	 0.1052252 
296501 	 0.0949102 
296601 	 -0.0133972 
296701 	 -0.0369872 
296801 	 0.0833442 
296901 	 -0.0256042 
297001 	 -0.0246582 
297101 	 -0.0173032 
297201 	 0.0840152 
297301 	 -0.0041202 
297401 	 -0.0090942 
297501 	 -0.0225522 
297601 	 0.1222232 
297701 	 0.0411382 
297801 	 0.0176392 
297901 	 -0.0125432 
298001 	 0.0079962 
298101 	 0.0304262 
298201 	 0.0249942 
298301 	 -0.0099492 
298401 	 -0.0416562 
298501 	 0.0533752 
298601 	 -0.0038452 
298701 	 -0.0064092 
298801 	 -0.0051882 
298901 	 0.0059812 
299001 	 -0.0149232 
299101 	 0.0082702 
299201 	 0.0046692 
299301 	 -0.0053712 
299401 	 -0.0047002 
299501 	 0.0060732 
299601 	 0.0072332 
299701 	 -0.0074772 
299801 	 -0.0046082 
299901 	 0.0041812 
300001 	 0.0062872 
300101 	 0.0022582 
300201 	 -0.0086062 
300301 	 -0.0047912 
300401 	 0.0047612 
300501 	 0.0075072 
300601 	 -0.0021362 
300701 	 -0.0077512 
300801 	 -0.0170292 
300901 	 0.0252692 
301001 	 -0.0064092 
301101 	 -0.0079652 
301201 	 -0.0116882 
301301 	 0.0155332 
301401 	 -0.0014652 
301501 	 -0.0302122 
301601 	 0.0383612 
301701 	 -0.0155032 
301801 	 0.0140082 
301901 	 -0.0346982 
302001 	 0.0313112 
302101 	 -0.0207522 
302201 	 0.0123902 
302301 	 -0.0247502 
302401 	 -0.0190432 
302501 	 0.0445862 
302601 	 -0.0344852 
302701 	 -0.0035712 
302801 	 0.0227972 
302901 	 -0.0238042 
303001 	 -0.0065312 
303101 	 0.0183112 
303201 	 -0.0299992 
303301 	 0.0007322 
303401 	 0.0207822 
303501 	 -0.0146482 
303601 	 0.0036012 
303701 	 -0.0203552 
303801 	 0.0470582 
303901 	 -0.0198972 
304001 	 -0.0069892 
304101 	 0.0089422 
304201 	 -0.0104372 
304301 	 0.0002752 
304401 	 -0.0129092 
304501 	 -0.0051882 
304601 	 0.0073242 
304701 	 -0.0267642 
304801 	 0.0058902 
304901 	 0.0032352 
305001 	 -0.0090032 
305101 	 -0.0025022 
305201 	 -0.0035712 
305301 	 0.0122072 
305401 	 0.0054322 
305501 	 0.0017092 
305601 	 -0.0035712 
305701 	 0.0026552 
305801 	 0.0037842 
305901 	 0.0012212 
306001 	 -0.0041202 
306101 	 0.0052192 
306201 	 -0.0048832 
306301 	 -0.0021362 
306401 	 0.0036012 
306501 	 0.0008242 
306601 	 -0.0020142 
306701 	 -0.0015562 
306801 	 0.0007322 
306901 	 -0.0000312 
307001 	 -0.0007022 
307101 	 0.0002752 
307201 	 0.0004582 
307301 	 -0.0003972 
307401 	 0.0002752 
307501 	 -0.0003972 
307601 	 0.0011292 
307701 	 -0.0000312 
307801 	 -0.0003052 
307901 	 0.0001532 
308001 	 0.0001532 
308101 	 -0.0001222 
308201 	 -0.0000312 
308301 	 0.0000612 
308401 	 -0.0000312 
308501 	 0.0002752 
308601 	 -0.0000312 
308701 	 0.0003662 
308801 	 -0.0001222 
308901 	 -0.0017402 
309001 	 0.0011292 
309101 	 0.0039062 
309201 	 0.0001532 
309301 	 -0.0021362 
309401 	 -0.0021362 
309501 	 -0.0010682 
309601 	 -0.0000312 
309701 	 -0.0003052 
309801 	 0.0000612 
309901 	 0.0001532 
310001 	 -0.0001222 
310101 	 -0.0000312 
310201 	 0.0137332 
310301 	 0.0206912 
310401 	 0.0102842 
310501 	 -0.0199892 
310601 	 -0.0151062 
310701 	 0.0952762 
310801 	 0.1054082 
310901 	 0.0256652 
311001 	 0.1953742 
311101 	 0.1310122 
311201 	 -0.0704042 
311301 	 0.0375062 
311401 	 -0.0839542 
311501 	 -0.0212102 
311601 	 0.0057072 
311701 	 -0.0115662 
311801 	 0.1000672 
311901 	 -0.0274352 
312001 	 -0.0313422 
312101 	 -0.0057682 
312201 	 -0.0195012 
312301 	 0.0654912 
312401 	 -0.0459592 
312501 	 0.0389402 
312601 	 -0.0220952 
312701 	 -0.0698242 
312801 	 0.0989992 
312901 	 0.0096132 
313001 	 -0.0061342 
313101 	 -0.0351562 
313201 	 -0.0369872 
313301 	 -0.0060422 
313401 	 -0.0379332 
313501 	 -0.0124512 
313601 	 -0.0024112 
313701 	 -0.0223692 
313801 	 0.0028382 
313901 	 0.0081792 
314001 	 -0.0110172 
314101 	 0.0102842 
314201 	 -0.0044252 
314301 	 -0.0015562 
314401 	 0.0013122 
314501 	 -0.0004882 
314601 	 0.0000612 
314701 	 -0.0000312 
314801 	 -0.0001222 
314901 	 -0.0117802 
315001 	 -0.0024112 
315101 	 -0.0074772 
315201 	 -0.0032652 
315301 	 -0.0007022 
315401 	 -0.0011602 
315501 	 -0.0003052 
315601 	 -0.0001222 
315701 	 -0.0003972 
315801 	 -0.0003972 
315901 	 0.0002752 
316001 	 -0.0007932 
316101 	 -0.0132142 
316201 	 0.0041812 
316301 	 0.0010382 
316401 	 0.0018012 
316501 	 -0.0007022 
316601 	 -0.0074772 
316701 	 -0.0141602 
316801 	 -0.0318302 
316901 	 0.0565192 
317001 	 -0.0098572 
317101 	 -0.0238042 
317201 	 0.0004582 
317301 	 0.0087592 
317401 	 0.0292052 
317501 	 0.0139162 
317601 	 -0.0303962 
317701 	 -0.0303962 
317801 	 -0.0210272 
317901 	 -0.0221862 
318001 	 -0.0146482 
318101 	 0.0083922 
318201 	 0.0025632 
318301 	 0.0210882 
318401 	 -0.0090032 
318501 	 0.0211792 
318601 	 -0.0030822 
318701 	 -0.0169372 
318801 	 -0.0092772 
318901 	 -0.0174872 
319001 	 -0.0082402 
319101 	 0.0051272 
319201 	 -0.0068972 
319301 	 0.0043642 
319401 	 0.0060732 
319501 	 -0.0036622 
319601 	 -0.0042112 
319701 	 0.0157472 
319801 	 -0.0082402 
319901 	 -0.0063172 
320001 	 -0.0111082 
320101 	 -0.0101322 
320201 	 0.0099182 
320301 	 -0.0081482 
320401 	 0.0021672 
320501 	 -0.0132142 
320601 	 -0.0024112 
320701 	 0.0303342 
320801 	 0.0004582 
320901 	 -0.0064092 
321001 	 0.0051272 
321101 	 0.0008242 
321201 	 -0.0010682 
321301 	 -0.0003972 
321401 	 0.0000612 
321501 	 -0.0001222 
321601 	 -0.0002142 
321701 	 -0.0001222 
321801 	 0.0001532 
321901 	 -0.0098572 
322001 	 0.0012212 
322101 	 -0.0024112 
322201 	 0.0011292 
322301 	 -0.0001222 
322401 	 -0.0000312 
322501 	 -0.0003972 
322601 	 -0.0000312 
322701 	 -0.0013732 
322801 	 0.0090642 
322901 	 -0.0152892 
323001 	 0.0166022 
323101 	 -0.0077512 
323201 	 -0.0100402 
323301 	 0.0140082 
323401 	 -0.0112922 
323501 	 0.0046692 
323601 	 0.0087592 
323701 	 -0.0157782 
323801 	 0.0314032 
323901 	 -0.0185552 
324001 	 -0.0126342 
324101 	 -0.0010682 
324201 	 -0.0294492 
324301 	 0.0317692 
324401 	 0.0159302 
324501 	 -0.0157782 
324601 	 0.0106812 
324701 	 -0.0086062 
324801 	 -0.0117802 
324901 	 0.0080872 
325001 	 -0.0037542 
325101 	 -0.0123292 
325201 	 0.0243232 
325301 	 -0.0009772 
325401 	 -0.0096742 
325501 	 -0.0096742 
325601 	 0.0139162 
325701 	 0.0058902 
325801 	 -0.0034482 
325901 	 0.0019842 
326001 	 -0.0095832 
326101 	 -0.0068052 
326201 	 0.0133362 
326301 	 0.0017092 
326401 	 -0.0037542 
326501 	 0.0044562 
326601 	 -0.0069892 
326701 	 -0.0002142 
326801 	 0.0036012 
326901 	 0.0010382 
327001 	 -0.0003972 
327101 	 0.0000612 
327201 	 0.0000612 
327301 	 -0.0003972 
327401 	 -0.0000312 
327501 	 0.0001532 
327601 	 -0.0001222 
327701 	 0.0002752 
327801 	 0.0000612 
327901 	 0.0001532 
328001 	 -0.0473022 
328101 	 -0.0216982 
328201 	 0.0254822 
328301 	 0.0065612 
328401 	 -0.0026862 
328501 	 0.0012212 
328601 	 0.0051272 
328701 	 -0.0100402 
328801 	 0.0426642 
328901 	 -0.0154112 
329001 	 0.0014952 
329101 	 -0.0058592 
329201 	 0.0025632 
329301 	 0.0015872 
329401 	 -0.0019232 
329501 	 0.0010382 
329601 	 -0.0002142 
329701 	 -0.0000312 
329801 	 0.0023502 
329901 	 0.0000612 
330001 	 0.0002752 
330101 	 0.0001532 
330201 	 -0.0000312 
330301 	 -0.0018312 
330401 	 -0.0102542 
330501 	 -0.0033572 
330601 	 0.0141912 
330701 	 -0.0087282 
330801 	 0.0015872 
330901 	 -0.0062262 
331001 	 -0.0016482 
331101 	 -0.0039372 
331201 	 0.0021672 
331301 	 0.0061952 
331401 	 0.0043642 
331501 	 -0.0078432 
331601 	 -0.0035712 
331701 	 -0.0039372 
331801 	 0.0039062 
331901 	 -0.0241702 
332001 	 0.0451352 
332101 	 0.0018922 
332201 	 -0.0287782 
332301 	 0.0202332 
332401 	 -0.0189212 
332501 	 -0.0250552 
332601 	 -0.0180662 
332701 	 -0.0432742 
332801 	 -0.0047912 
332901 	 -0.0179752 
333001 	 0.0304262 
333101 	 0.0754092 
333201 	 0.0354002 
333301 	 -0.0297242 
333401 	 -0.0239872 
333501 	 0.0685422 
333601 	 0.0140082 
333701 	 -0.0302122 
333801 	 -0.0062262 
333901 	 0.0217592 
334001 	 -0.0226442 
334101 	 0.0068662 
334201 	 -0.0235292 
334301 	 0.0676882 
334401 	 -0.0198062 
334501 	 0.0351262 
334601 	 -0.0215152 
334701 	 -0.0112002 
334801 	 -0.0110172 
334901 	 0.0249942 
335001 	 -0.0123292 
335101 	 0.0014952 
335201 	 0.0117192 
335301 	 -0.0177922 
335401 	 -0.0108032 
335501 	 0.0024722 
335601 	 0.0153502 
335701 	 -0.0088202 
335801 	 0.0029302 
335901 	 0.0065612 
336001 	 -0.0083312 
336101 	 -0.0118712 
336201 	 0.0003662 
336301 	 0.0062872 
336401 	 0.0060732 
336501 	 -0.0101322 
336601 	 0.0064702 
336701 	 -0.0121462 
336801 	 -0.0114752 
336901 	 0.0205082 
337001 	 -0.0000312 
337101 	 0.0024722 
337201 	 -0.0026862 
337301 	 -0.0016482 
337401 	 -0.0043332 
337501 	 -0.0007022 
337601 	 0.0054322 
337701 	 0.0024722 
337801 	 -0.0009772 
337901 	 -0.0059512 
338001 	 0.0022582 
338101 	 0.0008242 
338201 	 -0.0016482 
338301 	 0.0015872 
338401 	 0.0029302 
338501 	 -0.0056462 
338601 	 -0.0090032 
338701 	 0.0040892 
338801 	 -0.0003972 
338901 	 -0.0022282 
339001 	 -0.0030822 
339101 	 0.0013122 
339201 	 -0.0169372 
339301 	 0.0067442 
339401 	 -0.0074772 
339501 	 0.0140082 
339601 	 -0.0281982 
339701 	 -0.0355532 
339801 	 -0.0073852 
339901 	 0.0039982 
340001 	 -0.0343022 
340101 	 -0.0080572 
340201 	 -0.0923772 
340301 	 0.0401922 
340401 	 -0.0111082 
340501 	 0.0109562 
340601 	 -0.0127262 
340701 	 -0.0105292 
340801 	 -0.0615232 
340901 	 -0.0100402 
341001 	 -0.0490112 
341101 	 -0.0015562 
341201 	 -0.0249632 
341301 	 0.0041812 
341401 	 -0.0661012 
341501 	 -0.0055542 
341601 	 -0.0032652 
341701 	 0.0073242 
341801 	 -0.0342102 
341901 	 0.0067442 
342001 	 -0.0007022 
342101 	 0.0058902 
342201 	 -0.0278022 
342301 	 0.0047612 
342401 	 -0.0248412 
342501 	 -0.0077512 
342601 	 0.0451352 
342701 	 -0.0003972 
342801 	 -0.0174872 
342901 	 -0.0177922 
343001 	 0.0509642 
343101 	 -0.0188292 
343201 	 0.0084842 
343301 	 -0.0164492 
343401 	 0.0302432 
343501 	 -0.0257262 
343601 	 0.0238652 
343701 	 -0.0139772 
343801 	 -0.0067142 
343901 	 0.0041812 
344001 	 -0.0025022 
344101 	 0.0111392 
344201 	 -0.0248412 
344301 	 0.0300602 
344401 	 -0.0065312 
344501 	 0.0031132 
344601 	 -0.0043332 
344701 	 -0.0135802 
344801 	 0.0169682 
344901 	 0.0000612 
345001 	 0.0009462 
345101 	 -0.0029912 
345201 	 -0.0033572 
345301 	 0.0087592 
345401 	 0.0002752 
345501 	 0.0046692 
345601 	 -0.0035712 
345701 	 -0.0157782 
345801 	 0.0292052 
345901 	 -0.0280152 
346001 	 0.0213622 
346101 	 0.0129702 
346201 	 -0.0317382 
346301 	 0.1046452 
346401 	 0.0007322 
346501 	 -0.0130922 
346601 	 0.0153502 
346701 	 -0.0178832 
346801 	 0.0380862 
346901 	 -0.0062262 
347001 	 -0.0221862 
347101 	 0.0080872 
347201 	 -0.0160832 
347301 	 0.0312192 
347401 	 -0.0022282 
347501 	 -0.0140692 
347601 	 0.0011292 
347701 	 -0.0132142 
347801 	 0.0379942 
347901 	 0.0060732 
348001 	 -0.0150152 
348101 	 0.0008242 
348201 	 -0.0119632 
348301 	 0.0304262 
348401 	 -0.0003972 
348501 	 -0.0050052 
348601 	 0.0022582 
348701 	 -0.0142522 
348801 	 0.0133362 
348901 	 0.0003662 
349001 	 -0.0007932 
349101 	 -0.0003052 
349201 	 0.0000612 
349301 	 0.0000612 
349401 	 -0.0000312 
349501 	 0.0001532 
349601 	 -0.0003052 
349701 	 -0.0002142 
349801 	 -0.0007022 
349901 	 0.0010382 
350001 	 -0.0273442 
350101 	 0.0004582 
350201 	 0.0008242 
350301 	 -0.0002142 
350401 	 0.0057072 
350501 	 0.0044562 
350601 	 0.0004582 
350701 	 -0.0022282 
350801 	 -0.0100402 
350901 	 0.0275882 
351001 	 -0.0167242 
351101 	 0.0003662 
351201 	 0.0118102 
351301 	 0.0036932 
351401 	 -0.0083312 
351501 	 -0.0000312 
351601 	 -0.0369872 
351701 	 0.0025632 
351801 	 -0.0070802 
351901 	 0.0014042 
352001 	 -0.0020142 
352101 	 -0.0079652 
352201 	 0.0146792 
352301 	 -0.0177002 
352401 	 0.0074162 
352501 	 -0.0053712 
352601 	 0.0049442 
352701 	 -0.0043332 
352801 	 -0.0050052 
352901 	 0.0080872 
353001 	 0.0003662 
353101 	 -0.0010682 
353201 	 -0.0003972 
353301 	 -0.0000312 
353401 	 -0.0001222 
353501 	 -0.0000312 
353601 	 0.0000612 
353701 	 -0.0001222 
353801 	 -0.0000312 
353901 	 0.0002752 
354001 	 -0.0014652 
354101 	 -0.0003052 
354201 	 0.0011292 
354301 	 -0.0003972 
354401 	 0.0027472 
354501 	 -0.0003052 
354601 	 0.0033262 
354701 	 -0.0002142 
354801 	 -0.0020142 
354901 	 -0.0006102 
355001 	 -0.0004882 
355101 	 0.0014952 
355201 	 0.0013122 
355301 	 0.0026552 
355401 	 -0.0105292 
355501 	 0.0140082 
355601 	 -0.0050962 
355701 	 -0.0370792 
355801 	 0.0283512 
355901 	 0.0701602 
356001 	 0.0056152 
356101 	 -0.0308842 
356201 	 0.0336002 
356301 	 0.0389402 
356401 	 0.0055242 
356501 	 -0.0294492 
356601 	 0.0492552 
356701 	 0.0221252 
356801 	 -0.0016482 
356901 	 -0.0182502 
357001 	 0.0293882 
357101 	 -0.0148322 
357201 	 -0.0043332 
357301 	 0.0071412 
357401 	 -0.0053712 
357501 	 0.0018012 
357601 	 -0.0058592 
357701 	 0.0106812 
357801 	 -0.0081482 
357901 	 -0.0041202 
358001 	 -0.0117802 
358101 	 -0.0044252 
358201 	 0.0136412 
358301 	 0.0008242 
358401 	 0.0035102 
358501 	 -0.0115662 
358601 	 -0.0051882 
358701 	 0.0018922 
358801 	 0.0050352 
358901 	 0.0049442 
359001 	 -0.0028992 
359101 	 -0.0020142 
359201 	 -0.0024112 
359301 	 0.0000612 
359401 	 -0.0007932 
359501 	 -0.0001222 
359601 	 -0.0064092 
359701 	 0.0007322 
359801 	 -0.0012512 
359901 	 -0.0018312 
360001 	 -0.0097662 
360101 	 -0.0014652 
360201 	 0.0126652 
360301 	 -0.0017402 
360401 	 -0.0001222 
360501 	 0.0002752 
360601 	 0.0003662 
360701 	 -0.0004882 
360801 	 0.0001532 
360901 	 -0.0002142 
361001 	 -0.0002142 
361101 	 0.0000612 
361201 	 -0.0000312 
361301 	 0.0001532 
361401 	 0.0001532 
361501 	 0.0001532 
361601 	 0.0001532 
361701 	 -0.0000312 
361801 	 0.0010382 
361901 	 0.0245062 
362001 	 0.0099182 
362101 	 -0.0149232 
362201 	 0.0122992 
362301 	 -0.0137632 
362401 	 0.0017092 
362501 	 -0.0001222 
362601 	 -0.0026862 
362701 	 0.0002752 
362801 	 -0.0016482 
362901 	 -0.0007022 
363001 	 0.0021672 
363101 	 -0.0000312 
363201 	 -0.0007932 
363301 	 0.0002752 
363401 	 -0.0004882 
363501 	 0.0002752 
363601 	 0.0003662 
363701 	 -0.0003972 
363801 	 0.0001532 
363901 	 -0.0001222 
364001 	 -0.0001222 
364101 	 -0.0003972 
364201 	 0.0001532 
364301 	 -0.0001222 
364401 	 0.0002752 
364501 	 -0.0000312 
364601 	 0.0002752 
364701 	 0.0000612 
364801 	 0.0002752 
364901 	 0.0000612 
365001 	 -0.0000312 
365101 	 0.0008242 
365201 	 0.0000612 
365301 	 -0.0001222 
365401 	 -0.0010682 
365501 	 0.0002752 
365601 	 -0.0003972 
365701 	 -0.0000312 
365801 	 0.0002752 
365901 	 -0.0001222 
366001 	 -0.0001222 
366101 	 -0.0000312 
366201 	 -0.0001222 
366301 	 -0.0002142 
366401 	 0.0000612 
366501 	 -0.0001222 
366601 	 0.0000612 
366701 	 -0.0002142 
366801 	 -0.0007022 
366901 	 0.0002752 
367001 	 0.0018012 
367101 	 0.0008242 
367201 	 0.0018012 
367301 	 -0.0014652 
367401 	 0.0013122 
367501 	 -0.0050962 
367601 	 0.0004582 
367701 	 -0.0014652 
367801 	 -0.0000312 
367901 	 -0.0029912 
368001 	 0.0036932 
368101 	 -0.0032652 
368201 	 -0.0025942 
368301 	 -0.0010682 
368401 	 -0.0037542 
368501 	 -0.0102542 
368601 	 0.0036012 
368701 	 0.0684512 
368801 	 0.0993042 
368901 	 -0.0489202 
369001 	 -0.0472112 
369101 	 -0.0314332 
369201 	 -0.0942692 
369301 	 -0.0639952 
369401 	 -0.0140692 
369501 	 0.0478212 
369601 	 0.1001592 
369701 	 0.0173652 
369801 	 -0.0003972 
369901 	 0.0003662 
370001 	 -0.0002142 
370101 	 -0.0002142 
370201 	 -0.0003052 
370301 	 -0.0003972 
370401 	 -0.0003052 
370501 	 -0.0002142 
370601 	 -0.0001222 
370701 	 -0.0000312 
370801 	 0.0000612 
370901 	 -0.0000312 
371001 	 -0.0000312 
371101 	 0.0002752 
371201 	 0.0000612 
371301 	 -0.0484312 
371401 	 -0.0008852 
371501 	 -0.0032652 
371601 	 -0.0302122 
371701 	 -0.0782472 
371801 	 -0.1434632 
371901 	 0.0521242 
372001 	 0.0771482 
372101 	 -0.0807192 
372201 	 -0.0400392 
372301 	 0.0029302 
372401 	 -0.0474852 
372501 	 0.0079962 
372601 	 0.0470582 
372701 	 -0.0012512 
372801 	 -0.0073852 
372901 	 -0.0015562 
373001 	 0.0007322 
373101 	 -0.0002142 
373201 	 -0.0003972 
373301 	 -0.0003052 
373401 	 -0.0001222 
373501 	 -0.0003052 
373601 	 0.0002752 
373701 	 -0.0003052 
373801 	 0.0000612 
373901 	 -0.0001222 
374001 	 0.0000612 
374101 	 -0.0001222 
374201 	 -0.0000312 
374301 	 -0.0001222 
374401 	 0.0000612 
374501 	 0.0001532 
374601 	 -0.0001222 
374701 	 -0.0002142 
374801 	 0.0004582 
374901 	 -0.0225522 
375001 	 0.0023502 
375101 	 0.0056152 
375201 	 -0.0243842 
375301 	 -0.0182502 
375401 	 -0.0466312 
375501 	 0.0049442 
375601 	 0.1586912 
375701 	 -0.1466982 
375801 	 0.2499082 
375901 	 -0.1356202 
376001 	 -0.0333562 
376101 	 0.1363532 
376201 	 -0.0798652 
376301 	 -0.0203552 
376401 	 -0.0009772 
376501 	 0.0085752 
376601 	 0.0014042 
376701 	 -0.0002142 
376801 	 -0.0003972 
376901 	 -0.0003972 
377001 	 -0.0002142 
377101 	 0.0000612 
377201 	 0.0000612 
377301 	 0.0000612 
377401 	 0.0000612 
377501 	 -0.0000312 
377601 	 -0.0003052 
377701 	 -0.0001222 
377801 	 -0.0000312 
377901 	 0.0002752 
378001 	 0.0001532 
378101 	 0.0002752 
378201 	 0.0000612 
378301 	 -0.0002142 
378401 	 -0.0004882 
378501 	 0.0000612 
378601 	 0.0001532 
378701 	 0.0000612 
378801 	 0.0160222 
378901 	 -0.0001222 
379001 	 -0.0001222 
379101 	 -0.0009772 
379201 	 0.0018012 
379301 	 -0.0047002 
379401 	 0.0154422 
379501 	 -0.0438542 
379601 	 -0.0025022 
379701 	 0.0024722 
379801 	 0.0004582 
379901 	 -0.0003972 
380001 	 -0.0000312 
380101 	 -0.0001222 
380201 	 -0.0000312 
380301 	 -0.0001222 
380401 	 0.0000612 
380501 	 0.0000612 
380601 	 0.0003662 
380701 	 -0.0000312 
380801 	 0.0000612 
380901 	 0.0000612 
381001 	 -0.0001222 
381101 	 -0.0287782 
381201 	 -0.0066222 
381301 	 -0.0145262 
381401 	 0.0076292 
381501 	 0.0026552 
381601 	 -0.0014652 
381701 	 -0.0274352 
381801 	 0.0227052 
381901 	 -0.0033572 
382001 	 -0.0020142 
382101 	 0.0101012 
382201 	 -0.0116882 
382301 	 -0.0142522 
382401 	 -0.0160832 
382501 	 -0.0622862 
382601 	 0.0908812 
382701 	 0.0399782 
382801 	 0.0101932 
382901 	 0.0347292 
383001 	 -0.0364072 
383101 	 -0.0182502 
383201 	 -0.0986632 
383301 	 -0.0226442 
383401 	 0.0288092 
383501 	 -0.0191352 
383601 	 0.1037902 
383701 	 -0.0105292 
383801 	 0.1074222 
383901 	 -0.0059512 


==> fig/plots_20dB/single/NKF_AEC_model_8_LogMSE_LogMSEMS_ERNST_cluster_ern_CL_VCTKem_16_1080_1_full_stepped_SER0_SNR0_BB_EoT.txt <==
    01 	 0.0000002 
   101 	 0.0000002 
   201 	 0.0000002 
   301 	 0.0000002 
   401 	 0.0000002 
   501 	 0.0000002 
   601 	 0.0000002 
   701 	 0.0000002 
   801 	 0.0000002 
   901 	 0.0000002 
  1001 	 0.0000002 
  1101 	 0.0000002 
  1201 	 0.0000002 
  1301 	 0.0000002 
  1401 	 0.0000002 
  1501 	 0.0000002 
  1601 	 0.0000002 
  1701 	 0.0000002 
  1801 	 0.0000002 
  1901 	 0.0000002 
  2001 	 0.0000002 
  2101 	 0.0000002 
  2201 	 0.0000002 
  2301 	 0.0000002 
  2401 	 0.0000002 
  2501 	 0.6298312 
  2601 	 4.3085952 
  2701 	 4.9517672 
  2801 	 8.6256922 
  2901 	 11.2151622 
  3001 	 12.0460892 
  3101 	 14.3848072 
  3201 	 15.8698012 
  3301 	 16.7795342 
  3401 	 18.1724252 
  3501 	 18.1819072 
  3601 	 18.9623572 
  3701 	 19.4119832 
  3801 	 19.3413972 
  3901 	 19.8269182 
  4001 	 19.8682942 
  4101 	 19.7377372 
  4201 	 19.8559132 
  4301 	 19.7540402 
  4401 	 19.2962862 
  4501 	 18.7843112 
  4601 	 18.5575512 
  4701 	 18.3682432 
  4801 	 18.0987852 
  4901 	 17.8827252 
  5001 	 17.7310662 
  5101 	 17.6717342 
  5201 	 17.5145152 
  5301 	 17.2661952 
  5401 	 17.0275462 
  5501 	 16.4969262 
  5601 	 16.2419732 
  5701 	 16.0227132 
  5801 	 16.3918782 
  5901 	 20.1000712 
  6001 	 21.7214432 
  6101 	 23.2568882 
  6201 	 24.5168392 
  6301 	 25.0040062 
  6401 	 26.2178332 
  6501 	 26.7312852 
  6601 	 27.3165112 
  6701 	 27.5670572 
  6801 	 27.8291262 
  6901 	 27.8687932 
  7001 	 27.9749052 
  7101 	 27.8206632 
  7201 	 27.9519632 
  7301 	 28.0062972 
  7401 	 27.7675372 
  7501 	 27.7855832 
  7601 	 27.6928652 
  7701 	 27.6245642 
  7801 	 27.4104092 
  7901 	 27.1294522 
  8001 	 26.8620482 
  8101 	 26.5848532 
  8201 	 26.1817762 
  8301 	 25.9031882 
  8401 	 25.3162902 
  8501 	 24.9596922 
  8601 	 24.6646132 
  8701 	 24.2825522 
  8801 	 24.0151932 
  8901 	 23.7878892 
  9001 	 23.5166332 
  9101 	 23.2010972 
  9201 	 23.0020102 
  9301 	 22.3458172 
  9401 	 21.8695352 
  9501 	 21.3619052 
  9601 	 21.1708152 
  9701 	 21.0087402 
  9801 	 20.9699342 
  9901 	 20.8153282 
 10001 	 20.9323832 
 10101 	 21.0769502 
 10201 	 21.3864262 
 10301 	 21.4833662 
 10401 	 21.6306162 
 10501 	 21.5194522 
 10601 	 21.4475902 
 10701 	 21.3351052 
 10801 	 21.2468822 
 10901 	 21.3621182 
 11001 	 22.1025792 
 11101 	 22.8578782 
 11201 	 23.3124652 
 11301 	 23.4098722 
 11401 	 23.6744822 
 11501 	 24.1723802 
 11601 	 25.0210202 
 11701 	 25.7248542 
 11801 	 26.3273342 
 11901 	 26.4874092 
 12001 	 26.4850602 
 12101 	 26.5962972 
 12201 	 26.7979882 
 12301 	 26.8769422 
 12401 	 26.8449992 
 12501 	 26.7233162 
 12601 	 26.5408312 
 12701 	 26.2507492 
 12801 	 26.2030982 
 12901 	 25.9441232 
 13001 	 25.7872302 
 13101 	 25.5662232 
 13201 	 25.2085222 
 13301 	 24.9963982 
 13401 	 24.7255172 
 13501 	 24.1212452 
 13601 	 22.4869082 
 13701 	 20.8135742 
 13801 	 19.5190022 
 13901 	 18.1292662 
 14001 	 17.3521702 
 14101 	 17.0157022 
 14201 	 16.6837252 
 14301 	 16.4916872 
 14401 	 16.3584332 
 14501 	 16.2005652 
 14601 	 16.3337362 
 14701 	 16.5179382 
 14801 	 16.8192382 
 14901 	 17.4931342 
 15001 	 18.2614812 
 15101 	 18.7835482 
 15201 	 19.0183622 
 15301 	 19.2084522 
 15401 	 19.2511232 
 15501 	 19.2355962 
 15601 	 19.2231932 
 15701 	 19.1931372 
 15801 	 19.2243902 
 15901 	 19.2839292 
 16001 	 19.4014252 
 16101 	 19.4679092 
 16201 	 19.6690952 
 16301 	 19.8319162 
 16401 	 19.9142302 
 16501 	 19.9092312 
 16601 	 19.7189802 
 16701 	 19.4279952 
 16801 	 18.9640112 
 16901 	 18.8508882 
 17001 	 18.7973802 
 17101 	 18.5932822 
 17201 	 18.4531002 
 17301 	 18.3185802 
 17401 	 18.1931032 
 17501 	 18.0702782 
 17601 	 18.0110052 
 17701 	 17.8989652 
 17801 	 17.6213142 
 17901 	 17.2534912 
 18001 	 17.0696982 
 18101 	 16.8259112 
 18201 	 16.5147452 
 18301 	 16.5303992 
 18401 	 16.5152632 
 18501 	 17.2115592 
 18601 	 18.5537832 
 18701 	 19.3802772 
 18801 	 21.1018962 
 18901 	 21.9836032 
 19001 	 22.4484542 
 19101 	 23.0530692 
 19201 	 23.5188352 
 19301 	 24.2632222 
 19401 	 25.1345412 
 19501 	 25.4132242 
 19601 	 26.2287582 
 19701 	 26.8103062 
 19801 	 27.2220332 
 19901 	 26.9220582 
 20001 	 27.1060902 
 20101 	 27.4817482 
 20201 	 27.5340392 
 20301 	 27.6233662 
 20401 	 27.6745972 
 20501 	 27.6585352 
 20601 	 27.9982002 
 20701 	 27.8873682 
 20801 	 27.6783702 
 20901 	 27.9147302 
 21001 	 28.0145642 
 21101 	 27.7878302 
 21201 	 27.5852022 
 21301 	 27.4571192 
 21401 	 27.2359792 
 21501 	 27.1817752 
 21601 	 27.0852342 
 21701 	 27.0026522 
 21801 	 26.7686012 
 21901 	 26.3494632 
 22001 	 26.0299882 
 22101 	 25.7264302 
 22201 	 25.5307992 
 22301 	 24.9688022 
 22401 	 24.6191442 
 22501 	 24.2528562 
 22601 	 23.5803852 
 22701 	 23.0181192 
 22801 	 22.6721382 
 22901 	 22.0253052 
 23001 	 21.7766782 
 23101 	 21.3007562 
 23201 	 21.0451072 
 23301 	 20.5873342 
 23401 	 20.0275062 
 23501 	 19.3050682 
 23601 	 18.7907062 
 23701 	 18.4231122 
 23801 	 18.0378332 
 23901 	 17.3917832 
 24001 	 16.9049772 
 24101 	 16.7805012 
 24201 	 16.5233942 
 24301 	 16.3433472 
 24401 	 16.2034482 
 24501 	 16.0863842 
 24601 	 15.9966512 
 24701 	 15.8440292 
 24801 	 15.6589912 
 24901 	 15.5910172 
 25001 	 15.4849652 
 25101 	 15.3014552 
 25201 	 15.2353812 
 25301 	 15.1980632 
 25401 	 15.1397562 
 25501 	 15.0470732 
 25601 	 15.0286392 
 25701 	 15.0101172 
 25801 	 14.9941752 
 25901 	 14.9604412 
 26001 	 14.9012352 
 26101 	 14.8518552 
 26201 	 14.8050802 
 26301 	 14.7771822 
 26401 	 14.7504812 
 26501 	 14.6809972 
 26601 	 14.6132962 
 26701 	 14.5397992 
 26801 	 14.4229482 
 26901 	 14.3628082 
 27001 	 14.3355212 
 27101 	 14.3192912 
 27201 	 14.2413262 
 27301 	 14.1359112 
 27401 	 13.6164632 
 27501 	 13.0296322 
 27601 	 12.9609922 
 27701 	 12.5992012 
 27801 	 12.5297342 
 27901 	 12.4207362 
 28001 	 12.3821252 
 28101 	 12.2367662 
 28201 	 12.1155312 
 28301 	 12.0296832 
 28401 	 11.9430152 
 28501 	 11.8119182 
 28601 	 11.6653242 
 28701 	 11.4723222 
 28801 	 11.1920942 
 28901 	 10.9896652 
 29001 	 10.7835462 
 29101 	 10.4951002 
 29201 	 10.3913112 
 29301 	 10.3394722 
 29401 	 9.9394172 
 29501 	 9.8339502 
 29601 	 9.2719212 
 29701 	 9.0680242 
 29801 	 8.9675752 
 29901 	 8.6332992 
 30001 	 8.4078922 
 30101 	 8.2844302 
 30201 	 7.7465952 
 30301 	 7.2052332 
 30401 	 6.9357572 
 30501 	 6.7882402 
 30601 	 5.4686402 
 30701 	 4.1543442 
 30801 	 3.4379142 
 30901 	 3.3705592 
 31001 	 2.9702412 
 31101 	 2.7472762 
 31201 	 2.6982082 
 31301 	 2.4539582 
 31401 	 2.3166922 
 31501 	 2.2540772 
 31601 	 2.2486202 
 31701 	 2.0762042 
 31801 	 1.8640422 
 31901 	 1.7361692 
 32001 	 1.4609452 
 32101 	 1.0327922 
 32201 	 0.2633782 
 32301 	 0.0000002 
 32401 	 0.0000002 
 32501 	 0.0000002 
 32601 	 0.0000002 
 32701 	 0.0000002 
 32801 	 0.0000002 
 32901 	 0.0000002 
 33001 	 0.0000002 
 33101 	 0.0000002 
 33201 	 0.0000002 
 33301 	 0.0000002 
 33401 	 0.0000002 
 33501 	 0.0000002 
 33601 	 0.0000002 
 33701 	 0.0000002 
 33801 	 0.0000002 
 33901 	 0.0000002 
 34001 	 0.0000002 
 34101 	 0.0000002 
 34201 	 0.0000002 
 34301 	 0.0000002 
 34401 	 0.0000002 
 34501 	 0.0000002 
 34601 	 0.0000002 
 34701 	 0.0000002 
 34801 	 0.0000002 
 34901 	 0.0000002 
 35001 	 0.0000002 
 35101 	 0.0000002 
 35201 	 0.0000002 
 35301 	 0.0000002 
 35401 	 0.0000002 
 35501 	 0.0000002 
 35601 	 0.0000002 
 35701 	 0.0000002 
 35801 	 0.0000002 
 35901 	 0.0000002 
 36001 	 0.0000002 
 36101 	 0.0000002 
 36201 	 0.0000002 
 36301 	 0.0000002 
 36401 	 0.0000002 
 36501 	 0.0000002 
 36601 	 0.0000002 
 36701 	 0.0000002 
 36801 	 0.0000002 
 36901 	 0.0000002 
 37001 	 0.0000002 
 37101 	 0.0000002 
 37201 	 0.0000002 
 37301 	 0.0000002 
 37401 	 0.0000002 
 37501 	 0.0000002 
 37601 	 0.0000002 
 37701 	 0.0000002 
 37801 	 0.0000002 
 37901 	 0.0000002 
 38001 	 0.0000002 
 38101 	 0.0000002 
 38201 	 0.0000002 
 38301 	 0.0000002 
 38401 	 0.0449192 
 38501 	 6.5710432 
 38601 	 6.5118742 
 38701 	 8.1878712 
 38801 	 9.6222262 
 38901 	 9.6172712 
 39001 	 8.8523782 
 39101 	 9.7225042 
 39201 	 8.2679302 
 39301 	 8.0538772 
 39401 	 9.0573762 
 39501 	 9.7434972 
 39601 	 10.1180002 
 39701 	 10.9507812 
 39801 	 12.0579412 
 39901 	 13.1376812 
 40001 	 13.8701712 
 40101 	 14.9457922 
 40201 	 15.7686802 
 40301 	 16.6870692 
 40401 	 17.4928922 
 40501 	 18.1832082 
 40601 	 18.2368822 
 40701 	 18.0227342 
 40801 	 17.5061272 
 40901 	 17.5888062 
 41001 	 16.9121542 
 41101 	 15.9504402 
 41201 	 15.3650792 
 41301 	 15.2604142 
 41401 	 15.2038412 
 41501 	 14.8435192 
 41601 	 14.4594422 
 41701 	 14.5041102 
 41801 	 14.8085852 
 41901 	 14.8424592 
 42001 	 13.8719682 
 42101 	 12.8369342 
 42201 	 11.7698302 
 42301 	 10.8572142 
 42401 	 10.3986792 
 42501 	 10.1401922 
 42601 	 9.8110212 
 42701 	 9.6161292 
 42801 	 9.6146662 
 42901 	 9.7743152 
 43001 	 9.9943952 
 43101 	 10.4533032 
 43201 	 11.0448902 
 43301 	 11.6603532 
 43401 	 12.4663492 
 43501 	 13.2476212 
 43601 	 14.0038562 
 43701 	 14.7356372 
 43801 	 15.3857902 
 43901 	 15.9961262 
 44001 	 16.6388042 
 44101 	 17.1912742 
 44201 	 17.7144762 
 44301 	 18.0910722 
 44401 	 18.3848402 
 44501 	 18.6567782 
 44601 	 18.7950542 
 44701 	 18.8267532 
 44801 	 18.8300812 
 44901 	 18.8059032 
 45001 	 18.7799122 
 45101 	 18.8148132 
 45201 	 18.7888032 
 45301 	 18.6723292 
 45401 	 18.6113662 
 45501 	 18.5658312 
 45601 	 18.5346052 
 45701 	 18.3780782 
 45801 	 17.9723222 
 45901 	 17.6217292 
 46001 	 17.4163062 
 46101 	 17.3807822 
 46201 	 17.3484742 
 46301 	 17.2767542 
 46401 	 17.2179532 
 46501 	 17.1359092 
 46601 	 17.0838712 
 46701 	 16.9652882 
 46801 	 16.8820452 
 46901 	 16.9373072 
 47001 	 16.9999062 
 47101 	 16.9838652 
 47201 	 16.8974212 
 47301 	 16.8510952 
 47401 	 16.7290852 
 47501 	 16.6922402 
 47601 	 16.5878652 
 47701 	 16.5757402 
 47801 	 16.4943742 
 47901 	 16.4736472 
 48001 	 16.4573242 
 48101 	 16.3800222 
 48201 	 16.3607842 
 48301 	 16.4100132 
 48401 	 16.2586502 
 48501 	 16.9502182 
 48601 	 17.7256842 
 48701 	 17.9543632 
 48801 	 19.8109562 
 48901 	 20.2871692 
 49001 	 21.4155262 
 49101 	 21.9425642 
 49201 	 21.8912222 
 49301 	 21.8769142 
 49401 	 21.7340512 
 49501 	 21.3686002 
 49601 	 21.1250392 
 49701 	 20.6696382 
 49801 	 20.2790032 
 49901 	 20.1772162 
 50001 	 19.9097852 
 50101 	 19.5493542 
 50201 	 19.1027022 
 50301 	 18.8040072 
 50401 	 18.7132722 
 50501 	 18.2337232 
 50601 	 17.9395882 
 50701 	 17.6211242 
 50801 	 17.4267922 
 50901 	 17.2586922 
 51001 	 17.1494302 
 51101 	 17.0608362 
 51201 	 16.8410672 
 51301 	 16.6125462 
 51401 	 16.5682502 
 51501 	 16.2931062 
 51601 	 16.0869012 
 51701 	 16.6543242 
 51801 	 17.1341932 
 51901 	 19.3719222 
 52001 	 21.8174742 
 52101 	 23.2402082 
 52201 	 23.5815782 
 52301 	 25.3935072 
 52401 	 26.2641712 
 52501 	 26.8865112 
 52601 	 26.8363002 
 52701 	 27.3327472 
 52801 	 28.1114022 
 52901 	 27.8436132 
 53001 	 28.3138272 
 53101 	 28.7125652 
 53201 	 28.7233212 
 53301 	 28.7612512 
 53401 	 28.8197762 
 53501 	 28.8349422 
 53601 	 28.8258532 
 53701 	 28.8734062 
 53801 	 29.1889912 
 53901 	 29.7385442 
 54001 	 29.6979302 
 54101 	 29.7317912 
 54201 	 29.6683302 
 54301 	 29.4100412 
 54401 	 29.4063812 
 54501 	 29.2638322 
 54601 	 29.0142162 
 54701 	 28.5298722 
 54801 	 28.2654632 
 54901 	 27.8269162 
 55001 	 27.5163392 
 55101 	 26.6573952 
 55201 	 26.3790792 
 55301 	 25.7317052 
 55401 	 25.2106112 
 55501 	 24.9035032 
 55601 	 24.7995092 
 55701 	 24.8190512 
 55801 	 24.3993292 
 55901 	 24.9327702 
 56001 	 25.0941832 
 56101 	 25.1578042 
 56201 	 25.8670822 
 56301 	 26.6119432 
 56401 	 26.3900952 
 56501 	 27.0256332 
 56601 	 27.6236452 
 56701 	 27.7015062 
 56801 	 27.8315242 
 56901 	 28.3535632 
 57001 	 28.5707462 
 57101 	 28.2045752 
 57201 	 28.5658112 
 57301 	 28.7544762 
 57401 	 28.6764652 
 57501 	 29.1123412 
 57601 	 29.3954732 
 57701 	 29.3650762 
 57801 	 29.5629602 
 57901 	 29.6989222 
 58001 	 29.6440502 
 58101 	 29.6449532 
 58201 	 29.4578812 
 58301 	 29.3142252 
 58401 	 29.0834592 
 58501 	 29.0036092 
 58601 	 28.7994922 
 58701 	 28.6582182 
 58801 	 28.1894082 
 58901 	 27.9457362 
 59001 	 27.6493602 
 59101 	 27.4683452 
 59201 	 27.0183022 
 59301 	 26.2069642 
 59401 	 24.6995752 
 59501 	 23.3370092 
 59601 	 22.3637042 
 59701 	 21.7972612 
 59801 	 21.1725982 
 59901 	 20.8210862 
 60001 	 20.6568962 
 60101 	 20.4142312 
 60201 	 20.1977382 
 60301 	 19.9684342 
 60401 	 19.7615042 
 60501 	 19.4859912 
 60601 	 19.2659182 
 60701 	 19.1461422 
 60801 	 19.0508952 
 60901 	 19.2729192 
 61001 	 19.3845902 
 61101 	 19.4121122 
 61201 	 19.4361822 
 61301 	 19.3112922 
 61401 	 19.2308772 
 61501 	 19.1092622 
 61601 	 18.9344742 
 61701 	 18.9399392 
 61801 	 18.8974442 
 61901 	 19.4734352 
 62001 	 20.0664532 
 62101 	 20.3098702 
 62201 	 20.7266972 
 62301 	 21.6482042 
 62401 	 22.1303702 
 62501 	 22.4537602 
 62601 	 22.6839262 
 62701 	 22.9125162 
 62801 	 22.9802342 
 62901 	 23.3629662 
 63001 	 23.6570452 
 63101 	 23.6044402 
 63201 	 23.9608732 
 63301 	 24.3055012 
 63401 	 24.3236862 
 63501 	 24.8059262 
 63601 	 25.1427222 
 63701 	 24.8981762 
 63801 	 25.4007032 
 63901 	 25.7321732 
 64001 	 25.8050222 
 64101 	 26.0673922 
 64201 	 26.4320452 
 64301 	 26.7062132 
 64401 	 27.2689572 
 64501 	 27.9268512 
 64601 	 28.2646732 
 64701 	 28.7072112 
 64801 	 29.1518752 
 64901 	 29.0320382 
 65001 	 29.1916612 
 65101 	 29.3458352 
 65201 	 29.3583012 
 65301 	 29.3489332 
 65401 	 29.3467242 
 65501 	 29.2799082 
 65601 	 29.2174852 
 65701 	 28.9834242 
 65801 	 28.6571062 
 65901 	 28.2440002 
 66001 	 27.8147442 
 66101 	 27.4293372 
 66201 	 26.9086332 
 66301 	 26.6923642 
 66401 	 26.2287802 
 66501 	 25.6471482 
 66601 	 25.4280132 
 66701 	 25.1170522 
 66801 	 24.8584052 
 66901 	 24.5699312 
 67001 	 24.1016382 
 67101 	 23.9926942 
 67201 	 23.7559652 
 67301 	 23.6011492 
 67401 	 23.4270972 
 67501 	 23.3202952 
 67601 	 23.1201772 
 67701 	 22.8428762 
 67801 	 22.5079142 
 67901 	 22.2871032 
 68001 	 21.9601912 
 68101 	 21.5547542 
 68201 	 21.2309342 
 68301 	 20.8061922 
 68401 	 20.6226442 
 68501 	 20.1849222 
 68601 	 20.0759192 
 68701 	 19.6920272 
 68801 	 19.3407012 
 68901 	 18.8856632 
 69001 	 18.6608792 
 69101 	 18.2964632 
 69201 	 18.0194402 
 69301 	 17.8715012 
 69401 	 17.7691962 
 69501 	 17.6853642 
 69601 	 17.4693132 
 69701 	 17.3886892 
 69801 	 17.3514132 
 69901 	 17.2524702 
 70001 	 17.0088312 
 70101 	 16.8015862 
 70201 	 17.3273132 
 70301 	 18.2131342 
 70401 	 18.6726652 
 70501 	 19.9332632 
 70601 	 20.8631312 
 70701 	 22.4285062 
 70801 	 23.4138092 
 70901 	 24.9017572 
 71001 	 26.2072802 
 71101 	 26.5575942 
 71201 	 27.7591312 
 71301 	 28.0036112 
 71401 	 27.8009102 
 71501 	 28.4677322 
 71601 	 28.0049212 
 71701 	 27.8705162 
 71801 	 28.1792442 
 71901 	 28.2790332 
 72001 	 28.3076972 
 72101 	 28.6647662 
 72201 	 28.9239712 
 72301 	 29.0405742 
 72401 	 29.2942572 
 72501 	 28.9470032 
 72601 	 28.8569812 
 72701 	 28.4523392 
 72801 	 28.4989812 
 72901 	 28.3745882 
 73001 	 28.4477092 
 73101 	 28.5509272 
 73201 	 28.4260912 
 73301 	 28.3857252 
 73401 	 28.2499642 
 73501 	 28.1022612 
 73601 	 27.7231062 
 73701 	 27.6162112 
 73801 	 27.4468172 
 73901 	 27.4734932 
 74001 	 27.2320242 
 74101 	 26.9042072 
 74201 	 26.9277002 
 74301 	 26.6465942 
 74401 	 26.4323102 
 74501 	 26.1248322 
 74601 	 26.0438642 
 74701 	 26.2446362 
 74801 	 26.4240982 
 74901 	 26.3349762 
 75001 	 26.5521052 
 75101 	 26.7613002 
 75201 	 26.6967062 
 75301 	 25.1978832 
 75401 	 23.8607582 
 75501 	 23.6712832 
 75601 	 23.5327532 
 75701 	 23.5937122 
 75801 	 23.4712332 
 75901 	 23.2101652 
 76001 	 23.1017302 
 76101 	 23.0425462 
 76201 	 22.9191542 
 76301 	 22.7955442 
 76401 	 22.7114282 
 76501 	 22.5161682 
 76601 	 22.3266112 
 76701 	 22.1826422 
 76801 	 21.9507242 
 76901 	 21.8018992 
 77001 	 21.5323032 
 77101 	 20.7889002 
 77201 	 20.2755692 
 77301 	 19.8770122 
 77401 	 19.4420182 
 77501 	 19.1293472 
 77601 	 18.9894482 
 77701 	 18.5955972 
 77801 	 18.3158982 
 77901 	 18.0070542 
 78001 	 17.6284912 
 78101 	 17.5016302 
 78201 	 17.4018312 
 78301 	 17.3418482 
 78401 	 17.2011302 
 78501 	 17.0625902 
 78601 	 16.8632502 
 78701 	 16.7154432 
 78801 	 16.6086112 
 78901 	 16.3838002 
 79001 	 16.2469002 
 79101 	 16.1643992 
 79201 	 16.0721912 
 79301 	 15.8934072 
 79401 	 15.8024662 
 79501 	 15.8104882 
 79601 	 16.0442112 
 79701 	 16.0286762 
 79801 	 16.2763412 
 79901 	 16.6718212 
 80001 	 16.5831802 
 80101 	 17.0470832 
 80201 	 17.2486212 
 80301 	 17.4308302 
 80401 	 17.7906232 
 80501 	 17.7835842 
 80601 	 18.7577112 
 80701 	 19.9443812 
 80801 	 20.2785522 
 80901 	 21.4196682 
 81001 	 21.8317512 
 81101 	 22.5030832 
 81201 	 23.6548372 
 81301 	 23.6798532 
 81401 	 24.7035312 
 81501 	 25.0889982 
 81601 	 25.5551512 
 81701 	 26.0168972 
 81801 	 26.0645352 
 81901 	 26.7544122 
 82001 	 27.1411022 
 82101 	 27.0047002 
 82201 	 27.4380822 
 82301 	 27.1962402 
 82401 	 27.5054352 
 82501 	 27.5842812 
 82601 	 27.5269922 
 82701 	 27.4917292 
 82801 	 27.0873712 
 82901 	 26.5569992 
 83001 	 26.3329102 
 83101 	 26.0874622 
 83201 	 25.7237172 
 83301 	 24.9184822 
 83401 	 24.4556902 
 83501 	 23.7321142 
 83601 	 23.3496742 
 83701 	 22.9463102 
 83801 	 22.2460012 
 83901 	 21.1825052 
 84001 	 20.1311372 
 84101 	 19.0496842 
 84201 	 18.4064402 
 84301 	 17.8764792 
 84401 	 17.2190092 
 84501 	 16.7958092 
 84601 	 16.4245782 
 84701 	 15.9056042 
 84801 	 15.5638262 
 84901 	 15.3009282 
 85001 	 15.3213842 
 85101 	 15.2394072 
 85201 	 15.1103482 
 85301 	 15.0568352 
 85401 	 15.0168962 
 85501 	 14.9477462 
 85601 	 14.8845562 
 85701 	 14.8140722 
 85801 	 15.4686932 
 85901 	 16.5590832 
 86001 	 17.7249362 
 86101 	 18.7557852 
 86201 	 19.3533142 
 86301 	 20.3836162 
 86401 	 21.0257862 
 86501 	 21.6383072 
 86601 	 21.7759662 
 86701 	 22.0181932 
 86801 	 22.2514392 
 86901 	 22.4501982 
 87001 	 22.7658652 
 87101 	 22.8308422 
 87201 	 22.9754772 
 87301 	 23.2438272 
 87401 	 23.5440322 
 87501 	 23.5606772 
 87601 	 23.4792742 
 87701 	 23.3626962 
 87801 	 23.2566022 
 87901 	 23.1059942 
 88001 	 23.0029242 
 88101 	 22.8238252 
 88201 	 22.6468612 
 88301 	 22.3786082 
 88401 	 22.2269132 
 88501 	 21.8408522 
 88601 	 21.2522202 
 88701 	 20.8535232 
 88801 	 20.7324822 
 88901 	 20.5491682 
 89001 	 20.8014022 
 89101 	 20.6199052 
 89201 	 20.6320582 
 89301 	 20.0661812 
 89401 	 19.6441502 
 89501 	 19.2659332 
 89601 	 19.4114602 
 89701 	 19.2431482 
 89801 	 19.0290552 
 89901 	 18.7952712 
 90001 	 18.6434332 
 90101 	 18.4412902 
 90201 	 18.2119192 
 90301 	 17.8265172 
 90401 	 17.4320232 
 90501 	 17.1589962 
 90601 	 17.0322942 
 90701 	 16.6679692 
 90801 	 16.3141172 
 90901 	 15.8456792 
 91001 	 15.5532412 
 91101 	 14.9457152 
 91201 	 14.7815812 
 91301 	 14.5113262 
 91401 	 13.8815562 
 91501 	 13.6560382 
 91601 	 13.3919702 
 91701 	 12.9822672 
 91801 	 12.1443782 
 91901 	 12.0089772 
 92001 	 11.8947412 
 92101 	 11.5070302 
 92201 	 11.0234782 
 92301 	 10.6762302 
 92401 	 10.4296732 
 92501 	 10.3115512 
 92601 	 10.1009932 
 92701 	 9.9213952 
 92801 	 9.6827042 
 92901 	 9.5820142 
 93001 	 9.4967832 
 93101 	 9.4231252 
 93201 	 9.3446612 
 93301 	 9.2561192 
 93401 	 9.2003372 
 93501 	 8.9028862 
 93601 	 8.2413622 
 93701 	 8.0876412 
 93801 	 8.0542282 
 93901 	 7.9772312 
 94001 	 7.6698782 
 94101 	 6.7638792 
 94201 	 6.5199952 
 94301 	 6.4852332 
 94401 	 6.4567752 
 94501 	 6.3991522 
 94601 	 6.2775692 
 94701 	 6.1662932 
 94801 	 6.0727222 
 94901 	 5.8281982 
 95001 	 5.3708052 
 95101 	 5.2424002 
 95201 	 5.1516562 
 95301 	 5.0779552 
 95401 	 4.9452082 
 95501 	 4.9014942 
 95601 	 4.8336962 
 95701 	 4.7441092 
 95801 	 4.6419212 
 95901 	 4.4110702 
 96001 	 4.1346272 
 96101 	 7.1678382 
 96201 	 7.7278242 
 96301 	 7.4977232 
 96401 	 12.6435542 
 96501 	 13.7555552 
 96601 	 16.2201962 
 96701 	 17.7138762 
 96801 	 19.2754222 
 96901 	 19.9506972 
 97001 	 20.1141102 
 97101 	 20.6466522 
 97201 	 21.0729132 
 97301 	 21.1829782 
 97401 	 21.0382842 
 97501 	 20.9724192 
 97601 	 20.8670182 
 97701 	 20.6135402 
 97801 	 20.4589132 
 97901 	 19.7377172 
 98001 	 19.1830552 
 98101 	 19.1950772 
 98201 	 19.3540832 
 98301 	 20.8142692 
 98401 	 21.7235182 
 98501 	 22.7537252 
 98601 	 23.4752972 
 98701 	 24.2071392 
 98801 	 24.6318562 
 98901 	 25.0045282 
 99001 	 25.0938772 
 99101 	 25.3765212 
 99201 	 25.3604082 
 99301 	 25.2040792 
 99401 	 24.8376182 
 99501 	 24.5549692 
 99601 	 24.3954702 
 99701 	 24.2019092 
 99801 	 23.9472402 
 99901 	 23.7200152 
100001 	 23.3011542 
100101 	 22.6337482 
100201 	 22.1352072 
100301 	 21.2598452 
100401 	 20.4920842 
100501 	 19.6139252 
100601 	 19.2631242 
100701 	 18.5440502 
100801 	 17.9201762 
100901 	 17.5337372 
101001 	 17.1422682 
101101 	 16.8469602 
101201 	 16.6354282 
101301 	 17.0079242 
101401 	 17.1911112 
101501 	 18.2264232 
101601 	 19.8607612 
101701 	 21.2045712 
101801 	 22.2019172 
101901 	 23.3808142 
102001 	 24.4704022 
102101 	 25.1518682 
102201 	 25.3055882 
102301 	 26.2259802 
102401 	 27.1273782 
102501 	 27.7026832 
102601 	 27.9888742 
102701 	 28.8422462 
102801 	 29.4780092 
102901 	 29.4517452 
103001 	 29.7416582 
103101 	 30.2522112 
103201 	 30.1568422 
103301 	 30.3287612 
103401 	 30.9238692 
103501 	 30.9946052 
103601 	 31.1391832 
103701 	 31.6415262 
103801 	 31.9990422 
103901 	 32.0039322 
104001 	 32.2074102 
104101 	 32.2749732 
104201 	 32.3007552 
104301 	 32.1855982 
104401 	 32.3326192 
104501 	 32.2267802 
104601 	 31.9873612 
104701 	 31.7273042 
104801 	 31.5894572 
104901 	 31.2835232 
105001 	 30.8937942 
105101 	 30.0902102 
105201 	 29.5002392 
105301 	 29.2036112 
105401 	 28.9049342 
105501 	 28.3047042 
105601 	 27.6643722 
105701 	 27.0317912 
105801 	 22.2938182 
105901 	 20.3426742 
106001 	 18.8071422 
106101 	 17.9634292 
106201 	 17.6880072 
106301 	 17.5125282 
106401 	 17.5063832 
106501 	 17.5045992 
106601 	 17.4013212 
106701 	 17.3642372 
106801 	 17.3701762 
106901 	 17.5014532 
107001 	 17.6046032 
107101 	 17.6069612 
107201 	 17.7443122 
107301 	 17.9404282 
107401 	 17.8908352 
107501 	 18.0311822 
107601 	 18.2463702 
107701 	 18.3672722 
107801 	 18.4079962 
107901 	 18.5124712 
108001 	 18.5125942 
108101 	 18.4971192 
108201 	 18.4879792 
108301 	 18.4743082 
108401 	 18.4619122 
108501 	 18.4062362 
108601 	 18.4056222 
108701 	 18.4474972 
108801 	 18.6691942 
108901 	 18.9428652 
109001 	 18.9413242 
109101 	 18.9567542 
109201 	 18.9190932 
109301 	 18.8321492 
109401 	 18.7115042 
109501 	 18.5496922 
109601 	 18.4645712 
109701 	 18.3958902 
109801 	 18.4024622 
109901 	 18.3227682 
110001 	 18.5079832 
110101 	 18.7499722 
110201 	 18.6300732 
110301 	 18.8553582 
110401 	 18.9430102 
110501 	 19.0394342 
110601 	 19.2195392 
110701 	 19.0180362 
110801 	 18.9569842 
110901 	 18.8660782 
111001 	 18.6666902 
111101 	 18.4930922 
111201 	 18.2659802 
111301 	 18.0311072 
111401 	 17.8007552 
111501 	 17.6708982 
111601 	 17.5924192 
111701 	 17.3704922 
111801 	 17.0876272 
111901 	 16.6115612 
112001 	 16.3056922 
112101 	 16.0814182 
112201 	 15.8651262 
112301 	 15.7388552 
112401 	 15.5270202 
112501 	 15.2542462 
112601 	 14.9880622 
112701 	 15.1170972 
112801 	 16.1115412 
112901 	 17.3005892 
113001 	 17.1101812 
113101 	 18.6079922 
113201 	 19.6932672 
113301 	 19.9615882 
113401 	 21.3981112 
113501 	 23.2813612 
113601 	 23.6257062 
113701 	 24.3489842 
113801 	 25.0088962 
113901 	 25.1835572 
114001 	 25.4553832 
114101 	 25.7281942 
114201 	 25.2965542 
114301 	 25.0839962 
114401 	 25.0435372 
114501 	 24.8386592 
114601 	 24.5954252 
114701 	 24.4245272 
114801 	 24.1102452 
114901 	 23.7975302 
115001 	 23.6080982 
115101 	 23.2920762 
115201 	 23.0762462 
115301 	 22.9771792 
115401 	 22.7185432 
115501 	 22.1552652 
115601 	 21.6799972 
115701 	 21.0853762 
115801 	 20.8625622 
115901 	 20.5419902 
116001 	 20.7237822 
116101 	 20.9909282 
116201 	 21.1591602 
116301 	 21.0313722 
116401 	 21.4509042 
116501 	 21.5040942 
116601 	 21.3593572 
116701 	 21.2084522 
116801 	 21.0621882 
116901 	 20.8308302 
117001 	 20.6740152 
117101 	 20.3412802 
117201 	 15.1893132 
117301 	 14.7283482 
117401 	 14.4765552 
117501 	 14.0664012 
117601 	 13.8493162 
117701 	 13.4838352 
117801 	 13.3088862 
117901 	 13.1165802 
118001 	 12.9679752 
118101 	 12.4617832 
118201 	 12.2695672 
118301 	 11.8217382 
118401 	 11.5016112 
118501 	 11.2270812 
118601 	 11.2840052 
118701 	 11.0372682 
118801 	 11.2055852 
118901 	 10.9775672 
119001 	 11.1194102 
119101 	 11.4984902 
119201 	 11.5319222 
119301 	 12.5539952 
119401 	 13.9050302 
119501 	 15.5056912 
119601 	 16.7099082 
119701 	 17.5699052 
119801 	 19.4862132 
119901 	 21.3049532 
120001 	 22.3352482 
120101 	 22.7577122 
120201 	 23.4167022 
120301 	 23.5381852 
120401 	 23.6910632 
120501 	 24.0218242 
120601 	 24.3899442 
120701 	 24.3156412 
120801 	 24.1683522 
120901 	 23.8467162 
121001 	 23.6340682 
121101 	 23.4049882 
121201 	 22.9950982 
121301 	 22.7381092 
121401 	 22.4691572 
121501 	 22.2654602 
121601 	 21.8830572 
121701 	 21.5566382 
121801 	 21.1663892 
121901 	 20.9316812 
122001 	 20.3470362 
122101 	 19.4549552 
122201 	 18.2614882 
122301 	 17.2535222 
122401 	 16.2765722 
122501 	 15.8633622 
122601 	 15.8286292 
122701 	 15.8644472 
122801 	 15.7961702 
122901 	 15.9284632 
123001 	 16.0047572 
123101 	 16.1117772 
123201 	 16.0154482 
123301 	 15.8970022 
123401 	 15.7470122 
123501 	 15.6347122 
123601 	 15.4013802 
123701 	 15.2969932 
123801 	 15.1118652 
123901 	 14.9484722 
124001 	 14.8311292 
124101 	 14.7056392 
124201 	 14.5826022 
124301 	 14.4834932 
124401 	 14.3514442 
124501 	 14.2652912 
124601 	 14.1635082 
124701 	 14.0824622 
124801 	 13.9789692 
124901 	 13.9240342 
125001 	 13.8315172 
125101 	 13.7334592 
125201 	 13.6230312 
125301 	 13.5577182 
125401 	 13.4802992 
125501 	 13.4420122 
125601 	 13.4061832 
125701 	 13.3896892 
125801 	 13.3564862 
125901 	 13.2727082 
126001 	 13.1813542 
126101 	 13.0696192 
126201 	 13.0115522 
126301 	 12.8327092 
126401 	 12.7609392 
126501 	 12.6479872 
126601 	 12.5710792 
126701 	 12.5217862 
126801 	 12.4762572 
126901 	 12.4189702 
127001 	 12.3681612 
127101 	 12.3217632 
127201 	 12.2663242 
127301 	 12.1792562 
127401 	 12.0339482 
127501 	 11.8603022 
127601 	 11.8310432 
127701 	 11.3837962 
127801 	 10.5920392 
127901 	 10.4917002 
128001 	 10.5473892 
128101 	 10.5407432 
128201 	 10.3724202 
128301 	 9.9666682 
128401 	 9.8658622 
128501 	 9.5145962 
128601 	 9.2550052 
128701 	 9.1433662 
128801 	 8.9664552 
128901 	 7.9972272 
129001 	 7.6760372 
129101 	 7.6056652 
129201 	 7.5458942 
129301 	 7.4735342 
129401 	 7.3263882 
129501 	 7.0554602 
129601 	 6.8394272 
129701 	 6.6122482 
129801 	 6.4360382 
129901 	 6.3105452 
130001 	 5.5106052 
130101 	 5.3902632 
130201 	 5.2897572 
130301 	 5.0912022 
130401 	 4.9649222 
130501 	 4.8582202 
130601 	 4.3979212 
130701 	 4.3284292 
130801 	 4.2599342 
130901 	 4.0983102 
131001 	 3.8018222 
131101 	 3.3652152 
131201 	 3.2985922 
131301 	 3.0334792 
131401 	 2.9550862 
131501 	 2.2839302 
131601 	 1.6239872 
131701 	 1.0703132 
131801 	 0.0000002 
131901 	 0.0000002 
132001 	 0.0000002 
132101 	 0.0000002 
132201 	 0.0000002 
132301 	 0.0000002 
132401 	 0.0000002 
132501 	 0.0000002 
132601 	 0.0000002 
132701 	 0.0000002 
132801 	 0.0000002 
132901 	 0.0000002 
133001 	 0.0000002 
133101 	 0.0000002 
133201 	 0.0000002 
133301 	 0.0000002 
133401 	 0.0000002 
133501 	 0.0000002 
133601 	 0.0000002 
133701 	 0.0000002 
133801 	 0.0000002 
133901 	 0.0000002 
134001 	 0.0000002 
134101 	 0.0000002 
134201 	 0.0000002 
134301 	 0.0000002 
134401 	 0.0000002 
134501 	 0.0000002 
134601 	 0.0000002 
134701 	 0.0000002 
134801 	 0.0000002 
134901 	 0.0000002 
135001 	 0.0000002 
135101 	 0.0000002 
135201 	 0.0000002 
135301 	 0.0000002 
135401 	 0.0000002 
135501 	 0.0000002 
135601 	 0.0000002 
135701 	 0.0000002 
135801 	 0.0000002 
135901 	 0.0000002 
136001 	 0.0000002 
136101 	 0.0000002 
136201 	 0.0000002 
136301 	 0.0000002 
136401 	 0.0000002 
136501 	 0.0000002 
136601 	 0.0000002 
136701 	 0.0000002 
136801 	 0.0000002 
136901 	 0.0000002 
137001 	 0.0000002 
137101 	 0.0000002 
137201 	 0.0000002 
137301 	 0.0000002 
137401 	 0.0000002 
137501 	 0.0000002 
137601 	 0.0000002 
137701 	 0.0000002 
137801 	 0.0000002 
137901 	 0.0000002 
138001 	 0.0000002 
138101 	 0.0000002 
138201 	 0.0000002 
138301 	 0.0000002 
138401 	 0.0000002 
138501 	 0.0000002 
138601 	 0.0000002 
138701 	 0.0000002 
138801 	 0.0000002 
138901 	 0.0000002 
139001 	 0.0000002 
139101 	 0.0000002 
139201 	 0.0000002 
139301 	 0.0000002 
139401 	 0.0000002 
139501 	 0.0000002 
139601 	 0.0000002 
139701 	 0.0000002 
139801 	 0.0000002 
139901 	 0.0000002 
140001 	 0.0000002 
140101 	 0.0000002 
140201 	 0.0000002 
140301 	 0.0000002 
140401 	 0.0000002 
140501 	 0.0000002 
140601 	 0.0000002 
140701 	 0.0000002 
140801 	 0.0000002 
140901 	 0.0000002 
141001 	 0.0000002 
141101 	 0.0000002 
141201 	 0.0000002 
141301 	 0.0000002 
141401 	 0.0000002 
141501 	 0.0000002 
141601 	 0.0000002 
141701 	 0.0000002 
141801 	 0.0000002 
141901 	 0.0000002 
142001 	 0.0000002 
142101 	 0.0000002 
142201 	 0.0000002 
142301 	 0.0000002 
142401 	 0.0000002 
142501 	 0.0000002 
142601 	 0.0000002 
142701 	 0.0000002 
142801 	 0.0000002 
142901 	 0.0000002 
143001 	 0.0000002 
143101 	 0.0000002 
143201 	 0.0000002 
143301 	 0.0000002 
143401 	 0.0000002 
143501 	 0.0000002 
143601 	 0.0000002 
143701 	 0.0000002 
143801 	 0.0000002 
143901 	 0.0000002 
144001 	 0.0000002 
144101 	 0.0000002 
144201 	 0.0000002 
144301 	 0.0000002 
144401 	 0.0000002 
144501 	 0.0000002 
144601 	 0.0000002 
144701 	 0.0000002 
144801 	 0.0000002 
144901 	 0.0000002 
145001 	 0.0000002 
145101 	 0.0000002 
145201 	 0.0000002 
145301 	 0.0000002 
145401 	 0.0000002 
145501 	 0.0000002 
145601 	 0.0000002 
145701 	 0.0000002 
145801 	 0.0000002 
145901 	 0.0000002 
146001 	 0.0000002 
146101 	 0.0000002 
146201 	 0.0000002 
146301 	 0.0000002 
146401 	 0.0000002 
146501 	 0.0000002 
146601 	 0.0000002 
146701 	 0.0000002 
146801 	 0.0000002 
146901 	 0.0000002 
147001 	 0.0000002 
147101 	 0.0000002 
147201 	 0.0000002 
147301 	 0.0000002 
147401 	 0.0000002 
147501 	 0.0000002 
147601 	 0.0000002 
147701 	 0.0000002 
147801 	 0.0000002 
147901 	 0.0000002 
148001 	 0.0000002 
148101 	 0.0000002 
148201 	 0.0000002 
148301 	 0.0000002 
148401 	 0.0000002 
148501 	 0.0000002 
148601 	 0.0000002 
148701 	 0.0000002 
148801 	 0.0000002 
148901 	 0.0000002 
149001 	 0.0000002 
149101 	 0.0000002 
149201 	 0.0000002 
149301 	 0.0000002 
149401 	 0.0000002 
149501 	 0.0000002 
149601 	 0.0000002 
149701 	 0.0000002 
149801 	 0.0000002 
149901 	 0.0000002 
150001 	 0.0000002 
150101 	 0.0000002 
150201 	 0.0000002 
150301 	 0.0000002 
150401 	 0.0000002 
150501 	 0.0000002 
150601 	 0.0000002 
150701 	 0.0000002 
150801 	 0.0000002 
150901 	 0.0000002 
151001 	 0.0000002 
151101 	 0.0000002 
151201 	 0.0000002 
151301 	 0.0000002 
151401 	 0.0000002 
151501 	 0.0000002 
151601 	 0.0000002 
151701 	 0.0000002 
151801 	 0.0000002 
151901 	 0.0000002 
152001 	 0.0000002 
152101 	 0.0000002 
152201 	 0.0000002 
152301 	 0.0000002 
152401 	 0.0000002 
152501 	 0.0000002 
152601 	 0.0000002 
152701 	 0.0000002 
152801 	 0.0000002 
152901 	 0.0000002 
153001 	 0.0000002 
153101 	 0.0000002 
153201 	 0.0000002 
153301 	 0.0000002 
153401 	 0.0000002 
153501 	 0.0000002 
153601 	 0.0000002 
153701 	 0.0000002 
153801 	 0.0000002 
153901 	 0.0000002 
154001 	 0.0000002 
154101 	 0.0000002 
154201 	 0.0000002 
154301 	 0.0000002 
154401 	 0.0000002 
154501 	 0.0000002 
154601 	 0.0000002 
154701 	 0.0000002 
154801 	 0.0000002 
154901 	 0.0000002 
155001 	 0.0000002 
155101 	 0.0000002 
155201 	 0.0000002 
155301 	 0.0000002 
155401 	 0.0000002 
155501 	 0.0000002 
155601 	 0.0000002 
155701 	 0.0000002 
155801 	 0.0000002 
155901 	 0.0000002 
156001 	 0.0000002 
156101 	 0.0000002 
156201 	 0.0000002 
156301 	 0.0000002 
156401 	 0.0000002 
156501 	 0.0000002 
156601 	 0.0000002 
156701 	 0.0000002 
156801 	 0.0000002 
156901 	 0.0000002 
157001 	 0.0000002 
157101 	 0.0000002 
157201 	 0.0000002 
157301 	 0.0000002 
157401 	 0.0000002 
157501 	 0.0000002 
157601 	 0.0000002 
157701 	 0.0000002 
157801 	 0.0000002 
157901 	 0.0000002 
158001 	 0.0000002 
158101 	 0.0000002 
158201 	 0.0000002 
158301 	 0.0000002 
158401 	 0.0000002 
158501 	 0.0000002 
158601 	 0.0000002 
158701 	 0.0000002 
158801 	 0.0000002 
158901 	 0.0000002 
159001 	 0.0000002 
159101 	 0.0000002 
159201 	 0.0000002 
159301 	 0.0000002 
159401 	 0.0000002 
159501 	 0.0000002 
159601 	 0.0000002 
159701 	 0.0000002 
159801 	 0.0000002 
159901 	 0.0000002 
160001 	 0.0000002 
160101 	 0.0000002 
160201 	 0.0000002 
160301 	 0.0000002 
160401 	 0.0000002 
160501 	 0.0000002 
160601 	 0.0000002 
160701 	 0.0000002 
160801 	 0.0000002 
160901 	 0.0000002 
161001 	 0.0000002 
161101 	 0.0000002 
161201 	 0.0000002 
161301 	 0.0000002 
161401 	 0.0000002 
161501 	 0.0000002 
161601 	 0.0000002 
161701 	 0.0000002 
161801 	 0.0000002 
161901 	 0.0000002 
162001 	 0.0000002 
162101 	 0.0000002 
162201 	 0.0000002 
162301 	 0.0000002 
162401 	 0.0000002 
162501 	 0.0000002 
162601 	 0.0000002 
162701 	 0.0000002 
162801 	 0.0000002 
162901 	 0.0000002 
163001 	 0.0000002 
163101 	 0.0000002 
163201 	 0.0000002 
163301 	 0.0000002 
163401 	 0.0000002 
163501 	 0.0000002 
163601 	 0.0000002 
163701 	 0.0000002 
163801 	 0.0000002 
163901 	 0.0000002 
164001 	 0.0000002 
164101 	 0.0000002 
164201 	 0.0000002 
164301 	 0.0000002 
164401 	 0.0000002 
164501 	 0.0000002 
164601 	 0.0000002 
164701 	 0.0000002 
164801 	 0.0000002 
164901 	 0.0000002 
165001 	 0.0000002 
165101 	 0.0000002 
165201 	 0.0000002 
165301 	 0.0000002 
165401 	 0.0000002 
165501 	 0.0000002 
165601 	 0.0000002 
165701 	 0.0000002 
165801 	 0.0000002 
165901 	 0.0000002 
166001 	 0.0000002 
166101 	 0.0000002 
166201 	 0.0000002 
166301 	 0.0000002 
166401 	 0.0000002 
166501 	 0.0000002 
166601 	 0.0000002 
166701 	 0.0000002 
166801 	 0.0000002 
166901 	 0.0000002 
167001 	 0.0000002 
167101 	 0.0000002 
167201 	 0.0000002 
167301 	 0.0000002 
167401 	 0.0000002 
167501 	 0.0000002 
167601 	 0.0000002 
167701 	 0.0000002 
167801 	 0.0000002 
167901 	 0.0000002 
168001 	 0.0000002 
168101 	 0.0000002 
168201 	 0.0000002 
168301 	 0.0000002 
168401 	 0.0000002 
168501 	 0.0000002 
168601 	 0.0000002 
168701 	 0.0000002 
168801 	 0.0000002 
168901 	 0.0000002 
169001 	 0.0000002 
169101 	 0.0000002 
169201 	 0.0000002 
169301 	 0.0000002 
169401 	 0.0000002 
169501 	 0.0000002 
169601 	 0.0000002 
169701 	 0.0000002 
169801 	 0.0000002 
169901 	 0.0000002 
170001 	 0.0000002 
170101 	 0.0000002 
170201 	 0.0000002 
170301 	 0.0000002 
170401 	 0.0000002 
170501 	 0.0000002 
170601 	 0.0000002 
170701 	 0.0000002 
170801 	 0.0000002 
170901 	 0.0000002 
171001 	 0.0000002 
171101 	 0.0000002 
171201 	 0.0000002 
171301 	 0.0000002 
171401 	 0.0000002 
171501 	 0.0000002 
171601 	 0.0000002 
171701 	 0.0000002 
171801 	 0.0000002 
171901 	 0.0000002 
172001 	 0.0000002 
172101 	 0.0000002 
172201 	 0.0000002 
172301 	 0.0000002 
172401 	 0.0000002 
172501 	 0.0000002 
172601 	 0.0000002 
172701 	 0.0000002 
172801 	 0.0000002 
172901 	 0.0000002 
173001 	 0.0000002 
173101 	 0.0000002 
173201 	 0.0000002 
173301 	 0.0000002 
173401 	 0.0000002 
173501 	 0.0000002 
173601 	 0.0000002 
173701 	 0.0000002 
173801 	 0.0000002 
173901 	 0.0000002 
174001 	 0.0000002 
174101 	 0.0000002 
174201 	 0.0000002 
174301 	 0.0000002 
174401 	 0.0000002 
174501 	 0.0000002 
174601 	 0.0000002 
174701 	 0.0000002 
174801 	 0.0000002 
174901 	 0.0000002 
175001 	 0.0000002 
175101 	 0.0000002 
175201 	 0.0000002 
175301 	 0.0000002 
175401 	 0.0000002 
175501 	 0.0000002 
175601 	 0.0000002 
175701 	 0.0000002 
175801 	 0.0000002 
175901 	 0.0000002 
176001 	 0.0000002 
176101 	 0.0000002 
176201 	 0.0000002 
176301 	 0.0000002 
176401 	 0.0000002 
176501 	 0.0000002 
176601 	 0.0000002 
176701 	 0.0000002 
176801 	 0.0000002 
176901 	 0.0000002 
177001 	 0.0000002 
177101 	 0.0000002 
177201 	 0.0000002 
177301 	 0.0000002 
177401 	 0.0000002 
177501 	 0.0000002 
177601 	 0.0000002 
177701 	 0.0000002 
177801 	 0.0000002 
177901 	 0.0000002 
178001 	 0.0000002 
178101 	 0.0000002 
178201 	 0.0000002 
178301 	 0.0000002 
178401 	 0.0000002 
178501 	 0.0000002 
178601 	 0.0000002 
178701 	 0.0000002 
178801 	 0.0000002 
178901 	 0.0000002 
179001 	 0.0000002 
179101 	 0.0000002 
179201 	 0.0000002 
179301 	 0.0000002 
179401 	 0.0000002 
179501 	 0.0000002 
179601 	 0.0000002 
179701 	 0.0000002 
179801 	 0.0000002 
179901 	 0.0000002 
180001 	 0.0000002 
180101 	 0.0000002 
180201 	 0.0000002 
180301 	 0.0000002 
180401 	 0.0000002 
180501 	 0.0000002 
180601 	 0.0000002 
180701 	 0.0000002 
180801 	 0.0000002 
180901 	 0.0000002 
181001 	 0.0000002 
181101 	 0.0000002 
181201 	 0.0000002 
181301 	 0.0000002 
181401 	 0.0000002 
181501 	 0.0000002 
181601 	 0.0000002 
181701 	 0.0000002 
181801 	 0.0000002 
181901 	 0.0000002 
182001 	 0.0000002 
182101 	 0.0000002 
182201 	 0.0000002 
182301 	 0.0000002 
182401 	 0.0000002 
182501 	 0.0000002 
182601 	 0.0000002 
182701 	 0.0000002 
182801 	 0.0000002 
182901 	 0.0000002 
183001 	 0.0000002 
183101 	 0.0000002 
183201 	 0.0000002 
183301 	 0.0000002 
183401 	 0.0000002 
183501 	 0.0000002 
183601 	 0.0000002 
183701 	 0.0000002 
183801 	 0.0000002 
183901 	 0.0000002 
184001 	 0.0000002 
184101 	 0.0000002 
184201 	 0.0000002 
184301 	 0.0000002 
184401 	 0.0000002 
184501 	 0.0000002 
184601 	 0.0000002 
184701 	 0.0000002 
184801 	 0.0000002 
184901 	 0.0000002 
185001 	 0.0000002 
185101 	 0.0000002 
185201 	 0.0000002 
185301 	 0.0000002 
185401 	 0.0000002 
185501 	 0.0000002 
185601 	 0.0000002 
185701 	 0.0000002 
185801 	 0.0000002 
185901 	 0.0000002 
186001 	 0.0000002 
186101 	 0.0000002 
186201 	 0.0000002 
186301 	 0.0000002 
186401 	 0.0000002 
186501 	 0.0000002 
186601 	 0.0000002 
186701 	 0.0000002 
186801 	 0.0000002 
186901 	 0.0000002 
187001 	 0.0000002 
187101 	 0.0000002 
187201 	 0.0000002 
187301 	 0.0000002 
187401 	 0.0000002 
187501 	 0.0000002 
187601 	 0.0000002 
187701 	 0.0000002 
187801 	 0.0000002 
187901 	 0.0000002 
188001 	 0.0000002 
188101 	 0.0000002 
188201 	 0.0000002 
188301 	 0.0000002 
188401 	 0.0000002 
188501 	 0.0000002 
188601 	 0.0000002 
188701 	 0.0000002 
188801 	 0.0000002 
188901 	 0.0000002 
189001 	 0.0000002 
189101 	 0.0000002 
189201 	 0.0000002 
189301 	 0.0000002 
189401 	 0.0000002 
189501 	 0.0000002 
189601 	 0.0000002 
189701 	 0.0000002 
189801 	 0.0000002 
189901 	 0.0000002 
190001 	 0.0000002 
190101 	 0.0000002 
190201 	 0.0000002 
190301 	 0.0000002 
190401 	 0.0000002 
190501 	 0.0000002 
190601 	 0.0000002 
190701 	 0.0000002 
190801 	 0.0000002 
190901 	 0.0000002 
191001 	 0.0000002 
191101 	 0.0000002 
191201 	 0.0000002 
191301 	 0.0000002 
191401 	 0.0000002 
191501 	 0.0000002 
191601 	 0.0000002 
191701 	 0.0000002 
191801 	 0.0000002 
191901 	 0.0000002 
192001 	 0.0000002 
192101 	 0.0000002 
192201 	 0.0000002 
192301 	 0.0000002 
192401 	 0.0000002 
192501 	 0.0000002 
192601 	 0.0000002 
192701 	 0.0000002 
192801 	 0.0000002 
192901 	 0.0000002 
193001 	 0.0000002 
193101 	 0.0000002 
193201 	 0.0000002 
193301 	 0.0000002 
193401 	 0.0000002 
193501 	 0.0000002 
193601 	 0.0000002 
193701 	 0.0000002 
193801 	 0.0000002 
193901 	 0.0000002 
194001 	 0.0000002 
194101 	 0.0000002 
194201 	 0.0000002 
194301 	 0.0000002 
194401 	 0.0000002 
194501 	 0.0000002 
194601 	 0.0000002 
194701 	 0.0000002 
194801 	 0.0000002 
194901 	 0.0000002 
195001 	 0.0000002 
195101 	 0.0000002 
195201 	 0.0000002 
195301 	 0.0000002 
195401 	 0.0000002 
195501 	 0.0000002 
195601 	 0.0000002 
195701 	 0.0000002 
195801 	 0.0000002 
195901 	 0.0000002 
196001 	 0.0000002 
196101 	 0.0000002 
196201 	 0.0000002 
196301 	 0.0000002 
196401 	 0.0000002 
196501 	 0.0000002 
196601 	 0.0000002 
196701 	 0.0000002 
196801 	 0.0000002 
196901 	 0.0000002 
197001 	 0.0000002 
197101 	 0.0000002 
197201 	 0.0000002 
197301 	 0.0000002 
197401 	 0.0000002 
197501 	 0.0000002 
197601 	 0.0000002 
197701 	 0.0000002 
197801 	 0.0000002 
197901 	 0.0000002 
198001 	 0.0000002 
198101 	 0.0000002 
198201 	 0.0000002 
198301 	 0.0000002 
198401 	 0.0000002 
198501 	 0.0000002 
198601 	 0.0000002 
198701 	 0.0000002 
198801 	 0.0000002 
198901 	 0.0000002 
199001 	 0.0000002 
199101 	 0.0000002 
199201 	 0.0000002 
199301 	 0.0000002 
199401 	 0.0000002 
199501 	 0.0000002 
199601 	 0.0000002 
199701 	 0.0000002 
199801 	 0.0000002 
199901 	 0.0000002 
200001 	 0.0000002 
200101 	 0.0000002 
200201 	 0.0000002 
200301 	 0.0000002 
200401 	 0.0000002 
200501 	 0.0000002 
200601 	 0.0000002 
200701 	 0.0000002 
200801 	 0.0000002 
200901 	 0.0000002 
201001 	 0.0000002 
201101 	 0.0000002 
201201 	 0.0000002 
201301 	 0.0000002 
201401 	 0.0000002 
201501 	 0.0000002 
201601 	 0.0000002 
201701 	 0.0000002 
201801 	 0.0000002 
201901 	 0.0000002 
202001 	 0.0000002 
202101 	 0.0000002 
202201 	 0.0000002 
202301 	 0.0000002 
202401 	 0.0000002 
202501 	 0.0000002 
202601 	 0.0000002 
202701 	 0.0000002 
202801 	 0.0000002 
202901 	 0.0000002 
203001 	 0.0000002 
203101 	 0.0000002 
203201 	 0.0000002 
203301 	 0.0000002 
203401 	 0.0000002 
203501 	 0.0000002 
203601 	 0.0000002 
203701 	 0.0000002 
203801 	 0.0000002 
203901 	 0.0000002 
204001 	 0.0000002 
204101 	 0.0000002 
204201 	 0.0000002 
204301 	 0.0000002 
204401 	 0.0000002 
204501 	 0.0000002 
204601 	 0.0000002 
204701 	 0.0000002 
204801 	 0.0000002 
204901 	 0.0000002 
205001 	 0.0000002 
205101 	 0.0000002 
205201 	 0.0000002 
205301 	 0.0000002 
205401 	 0.0000002 
205501 	 0.0000002 
205601 	 0.0000002 
205701 	 0.0000002 
205801 	 0.0000002 
205901 	 0.0000002 
206001 	 0.0000002 
206101 	 0.0000002 
206201 	 0.0000002 
206301 	 0.0000002 
206401 	 0.0000002 
206501 	 0.0000002 
206601 	 0.0000002 
206701 	 0.0000002 
206801 	 0.0000002 
206901 	 0.0000002 
207001 	 0.0000002 
207101 	 0.0000002 
207201 	 0.0000002 
207301 	 0.0000002 
207401 	 0.0000002 
207501 	 0.0000002 
207601 	 0.0000002 
207701 	 0.0000002 
207801 	 0.0000002 
207901 	 0.0000002 
208001 	 0.0000002 
208101 	 0.0000002 
208201 	 0.0000002 
208301 	 0.0000002 
208401 	 0.0000002 
208501 	 0.0000002 
208601 	 0.0000002 
208701 	 0.0000002 
208801 	 0.0000002 
208901 	 0.0000002 
209001 	 0.0000002 
209101 	 0.0000002 
209201 	 0.0000002 
209301 	 0.0000002 
209401 	 0.0000002 
209501 	 0.0000002 
209601 	 0.0000002 
209701 	 0.0000002 
209801 	 0.0000002 
209901 	 0.0000002 
210001 	 0.0000002 
210101 	 0.0000002 
210201 	 0.0000002 
210301 	 0.0000002 
210401 	 0.0000002 
210501 	 0.0000002 
210601 	 0.0000002 
210701 	 0.0000002 
210801 	 0.0000002 
210901 	 0.0000002 
211001 	 0.0000002 
211101 	 0.0000002 
211201 	 0.0000002 
211301 	 0.0000002 
211401 	 0.0000002 
211501 	 0.0000002 
211601 	 0.0000002 
211701 	 0.0000002 
211801 	 0.0000002 
211901 	 0.0000002 
212001 	 0.0000002 
212101 	 0.0000002 
212201 	 0.0000002 
212301 	 0.0000002 
212401 	 0.0000002 
212501 	 0.0000002 
212601 	 0.0000002 
212701 	 0.0000002 
212801 	 0.0000002 
212901 	 0.0000002 
213001 	 0.0000002 
213101 	 0.0000002 
213201 	 0.0000002 
213301 	 0.0000002 
213401 	 0.0000002 
213501 	 0.0000002 
213601 	 0.0000002 
213701 	 0.0000002 
213801 	 0.0000002 
213901 	 0.0000002 
214001 	 0.0000002 
214101 	 0.0000002 
214201 	 0.0000002 
214301 	 0.0000002 
214401 	 0.0000002 
214501 	 0.0000002 
214601 	 0.0000002 
214701 	 0.0000002 
214801 	 0.0000002 
214901 	 0.0000002 
215001 	 0.0000002 
215101 	 0.0000002 
215201 	 0.0000002 
215301 	 0.0000002 
215401 	 0.0000002 
215501 	 0.0000002 
215601 	 0.0000002 
215701 	 0.0000002 
215801 	 0.0000002 
215901 	 0.0000002 
216001 	 0.0000002 
216101 	 0.0000002 
216201 	 0.0000002 
216301 	 0.0000002 
216401 	 0.0000002 
216501 	 0.0000002 
216601 	 0.0000002 
216701 	 0.0000002 
216801 	 0.0000002 
216901 	 0.0000002 
217001 	 0.0000002 
217101 	 0.0000002 
217201 	 0.0000002 
217301 	 0.0000002 
217401 	 0.0000002 
217501 	 0.0000002 
217601 	 0.0000002 
217701 	 0.0000002 
217801 	 0.0000002 
217901 	 0.0000002 
218001 	 0.0000002 
218101 	 0.0000002 
218201 	 0.0000002 
218301 	 0.0000002 
218401 	 0.0000002 
218501 	 0.0000002 
218601 	 0.0000002 
218701 	 0.0000002 
218801 	 0.0000002 
218901 	 0.0000002 
219001 	 0.0000002 
219101 	 0.0000002 
219201 	 0.0000002 
219301 	 0.0000002 
219401 	 0.0000002 
219501 	 0.0000002 
219601 	 0.0000002 
219701 	 0.0000002 
219801 	 0.0000002 
219901 	 0.0000002 
220001 	 0.0000002 
220101 	 0.0000002 
220201 	 0.0000002 
220301 	 0.0000002 
220401 	 0.0000002 
220501 	 0.0000002 
220601 	 0.0000002 
220701 	 0.0000002 
220801 	 0.0000002 
220901 	 0.0000002 
221001 	 0.0000002 
221101 	 0.0000002 
221201 	 0.0000002 
221301 	 0.0000002 
221401 	 0.0000002 
221501 	 0.0000002 
221601 	 0.0000002 
221701 	 0.0000002 
221801 	 0.0000002 
221901 	 0.0000002 
222001 	 0.0000002 
222101 	 0.0000002 
222201 	 0.0000002 
222301 	 0.0000002 
222401 	 0.0000002 
222501 	 0.0000002 
222601 	 0.0000002 
222701 	 0.0000002 
222801 	 0.0000002 
222901 	 0.0000002 
223001 	 0.0000002 
223101 	 0.0000002 
223201 	 0.0000002 
223301 	 0.0000002 
223401 	 0.0000002 
223501 	 0.0000002 
223601 	 0.0000002 
223701 	 0.0000002 
223801 	 0.0000002 
223901 	 0.0000002 
224001 	 0.0000002 
224101 	 0.0000002 
224201 	 0.0000002 
224301 	 0.0000002 
224401 	 0.0000002 
224501 	 0.0000002 
224601 	 0.0000002 
224701 	 0.0000002 
224801 	 0.0000002 
224901 	 0.0000002 
225001 	 0.0000002 
225101 	 0.0000002 
225201 	 0.0000002 
225301 	 0.0000002 
225401 	 0.0000002 
225501 	 0.0000002 
225601 	 0.0000002 
225701 	 0.0000002 
225801 	 0.0000002 
225901 	 0.0000002 
226001 	 0.0000002 
226101 	 0.0000002 
226201 	 0.0000002 
226301 	 0.0000002 
226401 	 0.0000002 
226501 	 0.0000002 
226601 	 0.0000002 
226701 	 0.0000002 
226801 	 0.0000002 
226901 	 0.0000002 
227001 	 0.0000002 
227101 	 0.0000002 
227201 	 0.0000002 
227301 	 0.0000002 
227401 	 0.0000002 
227501 	 0.0000002 
227601 	 0.0000002 
227701 	 0.0000002 
227801 	 0.0000002 
227901 	 0.0000002 
228001 	 0.0000002 
228101 	 0.0000002 
228201 	 0.0000002 
228301 	 0.0000002 
228401 	 0.0000002 
228501 	 0.0000002 
228601 	 0.0000002 
228701 	 0.0000002 
228801 	 0.0000002 
228901 	 0.0000002 
229001 	 0.0000002 
229101 	 0.0000002 
229201 	 0.0000002 
229301 	 0.0000002 
229401 	 0.0000002 
229501 	 0.0000002 
229601 	 0.0000002 
229701 	 0.0000002 
229801 	 0.0000002 
229901 	 0.0000002 
230001 	 0.0000002 
230101 	 0.0000002 
230201 	 0.0000002 
230301 	 0.0000002 
230401 	 0.0000002 
230501 	 0.0000002 
230601 	 0.0000002 
230701 	 0.0000002 
230801 	 0.0000002 
230901 	 0.0000002 
231001 	 0.0000002 
231101 	 0.0000002 
231201 	 0.0000002 
231301 	 0.0000002 
231401 	 0.0000002 
231501 	 0.0000002 
231601 	 0.0000002 
231701 	 0.0000002 
231801 	 0.0000002 
231901 	 0.0000002 
232001 	 0.0000002 
232101 	 0.0000002 
232201 	 0.0000002 
232301 	 0.0000002 
232401 	 0.0000002 
232501 	 0.0000002 
232601 	 0.0000002 
232701 	 0.0000002 
232801 	 0.0000002 
232901 	 0.0000002 
233001 	 0.0000002 
233101 	 0.0000002 
233201 	 0.0000002 
233301 	 0.0000002 
233401 	 0.0000002 
233501 	 0.0000002 
233601 	 0.0000002 
233701 	 0.0000002 
233801 	 0.0000002 
233901 	 0.0000002 
234001 	 0.0000002 
234101 	 0.0000002 
234201 	 0.0000002 
234301 	 0.0000002 
234401 	 0.0000002 
234501 	 0.0000002 
234601 	 0.0000002 
234701 	 0.0000002 
234801 	 0.0000002 
234901 	 0.0000002 
235001 	 0.0000002 
235101 	 0.0000002 
235201 	 0.0000002 
235301 	 0.0000002 
235401 	 0.0000002 
235501 	 0.0000002 
235601 	 0.0000002 
235701 	 0.0000002 
235801 	 0.0000002 
235901 	 0.0000002 
236001 	 0.0000002 
236101 	 0.0000002 
236201 	 0.0000002 
236301 	 0.0000002 
236401 	 0.0000002 
236501 	 0.0000002 
236601 	 0.0000002 
236701 	 0.0000002 
236801 	 0.0000002 
236901 	 0.0000002 
237001 	 0.0000002 
237101 	 0.0000002 
237201 	 0.0000002 
237301 	 0.0000002 
237401 	 0.0000002 
237501 	 0.0000002 
237601 	 0.0000002 
237701 	 0.0000002 
237801 	 0.0000002 
237901 	 0.0000002 
238001 	 0.0000002 
238101 	 0.0000002 
238201 	 0.0000002 
238301 	 0.0000002 
238401 	 0.0000002 
238501 	 0.0000002 
238601 	 0.0000002 
238701 	 0.0000002 
238801 	 0.0000002 
238901 	 0.0000002 
239001 	 0.0000002 
239101 	 0.0000002 
239201 	 0.0000002 
239301 	 0.0000002 
239401 	 0.0000002 
239501 	 0.0000002 
239601 	 0.0000002 
239701 	 0.0000002 
239801 	 0.0000002 
239901 	 0.0000002 
240001 	 0.0000002 
240101 	 0.0000002 
240201 	 0.0000002 
240301 	 0.0000002 
240401 	 0.0000002 
240501 	 0.0000002 
240601 	 0.0000002 
240701 	 0.0000002 
240801 	 0.0000002 
240901 	 0.0000002 
241001 	 0.0000002 
241101 	 0.0000002 
241201 	 0.0000002 
241301 	 0.0000002 
241401 	 0.0000002 
241501 	 0.0000002 
241601 	 0.0000002 
241701 	 0.0000002 
241801 	 0.0000002 
241901 	 0.0000002 
242001 	 0.0000002 
242101 	 0.0000002 
242201 	 0.0000002 
242301 	 0.0000002 
242401 	 0.0000002 
242501 	 0.0000002 
242601 	 0.0000002 
242701 	 0.0000002 
242801 	 0.0000002 
242901 	 0.0000002 
243001 	 0.0000002 
243101 	 0.0000002 
243201 	 0.0000002 
243301 	 0.0000002 
243401 	 0.0000002 
243501 	 0.0000002 
243601 	 0.0000002 
243701 	 0.0000002 
243801 	 0.0000002 
243901 	 0.0000002 
244001 	 0.0000002 
244101 	 0.0000002 
244201 	 0.0000002 
244301 	 0.0000002 
244401 	 0.0000002 
244501 	 0.0000002 
244601 	 0.0000002 
244701 	 0.0000002 
244801 	 0.0000002 
244901 	 0.0000002 
245001 	 0.0000002 
245101 	 0.0000002 
245201 	 0.0000002 
245301 	 0.0000002 
245401 	 0.0000002 
245501 	 0.0000002 
245601 	 0.0000002 
245701 	 0.0000002 
245801 	 0.0000002 
245901 	 0.0000002 
246001 	 0.0000002 
246101 	 0.0000002 
246201 	 0.0000002 
246301 	 0.0000002 
246401 	 0.0000002 
246501 	 0.0000002 
246601 	 0.0000002 
246701 	 0.0000002 
246801 	 0.0000002 
246901 	 0.0000002 
247001 	 0.0000002 
247101 	 0.0000002 
247201 	 0.0000002 
247301 	 0.0000002 
247401 	 0.0000002 
247501 	 0.0000002 
247601 	 0.0000002 
247701 	 0.0000002 
247801 	 0.0000002 
247901 	 0.0000002 
248001 	 0.0000002 
248101 	 0.0000002 
248201 	 0.0000002 
248301 	 0.0000002 
248401 	 0.0000002 
248501 	 0.0000002 
248601 	 0.0000002 
248701 	 0.0000002 
248801 	 0.0000002 
248901 	 0.0000002 
249001 	 0.0000002 
249101 	 0.0000002 
249201 	 0.0000002 
249301 	 0.0000002 
249401 	 0.0000002 
249501 	 0.0000002 
249601 	 0.0000002 
249701 	 0.0000002 
249801 	 0.0000002 
249901 	 0.0000002 
250001 	 0.0000002 
250101 	 0.0000002 
250201 	 0.0000002 
250301 	 0.0000002 
250401 	 0.0000002 
250501 	 0.0000002 
250601 	 0.0000002 
250701 	 0.0000002 
250801 	 0.0000002 
250901 	 0.0000002 
251001 	 0.0000002 
251101 	 0.0000002 
251201 	 0.0000002 
251301 	 0.0000002 
251401 	 0.0000002 
251501 	 0.0000002 
251601 	 0.0000002 
251701 	 0.0000002 
251801 	 0.0000002 
251901 	 0.0000002 
252001 	 0.0000002 
252101 	 0.0000002 
252201 	 0.0000002 
252301 	 0.0000002 
252401 	 0.0000002 
252501 	 0.0000002 
252601 	 0.0000002 
252701 	 0.0000002 
252801 	 0.0000002 
252901 	 0.0000002 
253001 	 0.0000002 
253101 	 0.0000002 
253201 	 0.0000002 
253301 	 0.0000002 
253401 	 0.0000002 
253501 	 0.0000002 
253601 	 0.0000002 
253701 	 0.0000002 
253801 	 0.0000002 
253901 	 0.0000002 
254001 	 0.0000002 
254101 	 0.0000002 
254201 	 0.0000002 
254301 	 0.0000002 
254401 	 0.0000002 
254501 	 0.0000002 
254601 	 0.0000002 
254701 	 0.0000002 
254801 	 0.0000002 
254901 	 0.0000002 
255001 	 0.0000002 
255101 	 0.0000002 
255201 	 0.0000002 
255301 	 0.0000002 
255401 	 0.0000002 
255501 	 0.0000002 
255601 	 0.0000002 
255701 	 0.0000002 
255801 	 0.0000002 
255901 	 0.0000002 
256001 	 0.0000002 
256101 	 0.0000002 
256201 	 0.0000002 
256301 	 0.0000002 
256401 	 0.0000002 
256501 	 0.0000002 
256601 	 0.0000002 
256701 	 0.0000002 
256801 	 0.0000002 
256901 	 0.0000002 
257001 	 0.0000002 
257101 	 0.0000002 
257201 	 0.0000002 
257301 	 0.0000002 
257401 	 0.0000002 
257501 	 0.0000002 
257601 	 0.0000002 
257701 	 0.0000002 
257801 	 0.0000002 
257901 	 0.0000002 
258001 	 0.0000002 
258101 	 0.0000002 
258201 	 0.0000002 
258301 	 0.0000002 
258401 	 0.0000002 
258501 	 0.0000002 
258601 	 0.0000002 
258701 	 0.0000002 
258801 	 0.0000002 
258901 	 0.0000002 
259001 	 0.0000002 
259101 	 1.9082112 
259201 	 4.0188092 
259301 	 4.9591652 
259401 	 5.4211602 
259501 	 5.9700162 
259601 	 6.4727332 
259701 	 6.6621272 
259801 	 7.5362952 
259901 	 8.3880832 
260001 	 8.9012882 
260101 	 10.1968112 
260201 	 12.1207012 
260301 	 13.5159942 
260401 	 13.7833142 
260501 	 15.1890462 
260601 	 16.2119282 
260701 	 16.5990602 
260801 	 17.0403832 
260901 	 17.4347522 
261001 	 17.4607322 
261101 	 17.5442942 
261201 	 17.7376472 
261301 	 17.6382242 
261401 	 17.3430532 
261501 	 17.1638912 
261601 	 17.0819142 
261701 	 16.8257492 
261801 	 16.8185212 
261901 	 16.7265242 
262001 	 16.6464432 
262101 	 16.5457522 
262201 	 16.3601962 
262301 	 16.0455722 
262401 	 15.6970952 
262501 	 15.6579872 
262601 	 15.6051082 
262701 	 15.5136252 
262801 	 15.5233302 
262901 	 15.5846032 
263001 	 15.6304452 
263101 	 15.8804512 
263201 	 16.2178412 
263301 	 14.0369192 
263401 	 12.4999442 
263501 	 11.2556992 
263601 	 10.8334342 
263701 	 10.7505712 
263801 	 10.4744722 
263901 	 10.0358672 
264001 	 9.8793602 
264101 	 9.4602492 
264201 	 9.1031052 
264301 	 8.7566032 
264401 	 8.3060652 
264501 	 7.9340582 
264601 	 7.3992272 
264701 	 6.9770442 
264801 	 6.6239352 
264901 	 6.5183432 
265001 	 6.4091592 
265101 	 6.3102772 
265201 	 6.1876382 
265301 	 6.1629282 
265401 	 6.0816862 
265501 	 6.0238152 
265601 	 5.8333722 
265701 	 5.5512362 
265801 	 5.1863092 
265901 	 5.6434532 
266001 	 6.5144962 
266101 	 7.5619732 
266201 	 8.0700042 
266301 	 8.5797452 
266401 	 9.5584972 
266501 	 10.3571642 
266601 	 10.8527882 
266701 	 11.1761292 
266801 	 12.0668032 
266901 	 12.6521742 
267001 	 13.0770772 
267101 	 13.4559272 
267201 	 13.6485692 
267301 	 14.0021132 
267401 	 14.1772202 
267501 	 14.9533222 
267601 	 15.6044252 
267701 	 16.1456862 
267801 	 16.4271692 
267901 	 17.0991062 
268001 	 17.7094592 
268101 	 18.0733292 
268201 	 18.5752372 
268301 	 19.0930992 
268401 	 19.5572732 
268501 	 19.8404082 
268601 	 20.2089112 
268701 	 20.3849002 
268801 	 20.4052662 
268901 	 20.3996252 
269001 	 20.3850812 
269101 	 20.3994562 
269201 	 20.1439712 
269301 	 19.4243572 
269401 	 18.4635512 
269501 	 17.2248392 
269601 	 16.6164442 
269701 	 16.0010952 
269801 	 15.5072832 
269901 	 15.2143132 
270001 	 15.0826392 
270101 	 14.9564922 
270201 	 14.8233962 
270301 	 14.7186082 
270401 	 14.6520122 
270501 	 14.6485412 
270601 	 14.5506642 
270701 	 14.5336892 
270801 	 14.5095452 
270901 	 14.2473262 
271001 	 14.1574312 
271101 	 14.0855892 
271201 	 14.0404822 
271301 	 13.9506352 
271401 	 13.8492682 
271501 	 13.7333162 
271601 	 13.6661042 
271701 	 13.6065132 
271801 	 13.5482002 
271901 	 13.4837552 
272001 	 13.4294982 
272101 	 13.3817032 
272201 	 13.3249222 
272301 	 13.0870622 
272401 	 12.9383242 
272501 	 13.3158202 
272601 	 14.0310512 
272701 	 14.4308422 
272801 	 15.6001552 
272901 	 16.4721642 
273001 	 16.2776252 
273101 	 15.3626562 
273201 	 13.4814272 
273301 	 12.4813322 
273401 	 10.8593162 
273501 	 9.2832882 
273601 	 8.1672012 
273701 	 6.8017592 
273801 	 6.0453682 
273901 	 5.3821262 
274001 	 4.8857002 
274101 	 4.4886042 
274201 	 4.1267682 
274301 	 3.9079652 
274401 	 3.6692672 
274501 	 3.4497142 
274601 	 3.2796812 
274701 	 3.1720162 
274801 	 3.0816182 
274901 	 2.9853452 
275001 	 2.8640822 
275101 	 2.7508472 
275201 	 2.6371332 
275301 	 2.5772802 
275401 	 2.5718412 
275501 	 2.5856402 
275601 	 2.5770842 
275701 	 2.7085692 
275801 	 4.2837682 
275901 	 5.6227042 
276001 	 6.2185792 
276101 	 7.4690252 
276201 	 8.4378892 
276301 	 9.4207422 
276401 	 9.8081512 
276501 	 10.9522722 
276601 	 11.9030532 
276701 	 12.3906702 
276801 	 12.7018942 
276901 	 13.3641932 
277001 	 14.1232942 
277101 	 14.6029382 
277201 	 15.0040972 
277301 	 15.6448142 
277401 	 16.0157892 
277501 	 16.1044372 
277601 	 16.1932422 
277701 	 16.2296352 
277801 	 16.2318612 
277901 	 16.1129632 
278001 	 15.4775542 
278101 	 15.0961042 
278201 	 14.7741662 
278301 	 14.2600602 
278401 	 13.8107822 
278501 	 13.3969422 
278601 	 13.0346562 
278701 	 12.7854152 
278801 	 12.3538672 
278901 	 12.0629812 
279001 	 11.6995582 
279101 	 11.4315742 
279201 	 11.2637072 
279301 	 11.1980652 
279401 	 11.1567172 
279501 	 11.0956362 
279601 	 11.2650412 
279701 	 11.4033662 
279801 	 11.5085022 
279901 	 11.7419332 
280001 	 11.7413452 
280101 	 11.7466372 
280201 	 11.7442182 
280301 	 11.6256582 
280401 	 11.2819552 
280501 	 10.6929492 
280601 	 9.4997522 
280701 	 7.9944982 
280801 	 6.9640022 
280901 	 6.2859512 
281001 	 5.7067412 
281101 	 4.5357212 
281201 	 3.4437172 
281301 	 2.5513522 
281401 	 1.1654322 
281501 	 0.4777852 
281601 	 0.1668632 
281701 	 0.9918622 
281801 	 2.1676342 
281901 	 2.6303912 
282001 	 3.1152922 
282101 	 3.9719752 
282201 	 4.4025312 
282301 	 4.6866922 
282401 	 5.4716272 
282501 	 6.0190102 
282601 	 6.0448392 
282701 	 6.3737432 
282801 	 6.3971272 
282901 	 6.2090212 
283001 	 6.0300702 
283101 	 5.7766322 
283201 	 5.4876102 
283301 	 5.3061792 
283401 	 5.2945552 
283501 	 5.3058212 
283601 	 5.3435452 
283701 	 5.4010522 
283801 	 5.3750802 
283901 	 5.2440102 
284001 	 5.0221932 
284101 	 4.8507482 
284201 	 4.6902922 
284301 	 4.5501632 
284401 	 4.4495892 
284501 	 4.3210572 
284601 	 4.1770932 
284701 	 3.9564332 
284801 	 3.7039582 
284901 	 3.5625062 
285001 	 3.4532492 
285101 	 3.3272642 
285201 	 3.6711092 
285301 	 4.1036812 
285401 	 5.0043302 
285501 	 5.8032852 
285601 	 6.5757572 
285701 	 7.0909002 
285801 	 7.2280792 
285901 	 7.7264802 
286001 	 8.2016402 
286101 	 8.4322812 
286201 	 8.6028822 
286301 	 8.6007122 
286401 	 8.4316992 
286501 	 6.9473942 
286601 	 6.2398432 
286701 	 5.6128612 
286801 	 5.2567322 
286901 	 4.4930812 
287001 	 3.6789332 
287101 	 3.7537302 
287201 	 4.0983292 
287301 	 4.3929052 
287401 	 4.3077482 
287501 	 4.1964022 
287601 	 4.5408892 
287701 	 4.6944792 
287801 	 4.4653012 
287901 	 4.3256072 
288001 	 4.0018892 
288101 	 3.7612182 
288201 	 3.5165652 
288301 	 3.2841162 
288401 	 3.0775462 
288501 	 2.8742612 
288601 	 2.6206592 
288701 	 2.4131452 
288801 	 2.2821972 
288901 	 2.1897752 
289001 	 2.1434032 
289101 	 2.1454152 
289201 	 2.3158152 
289301 	 2.4764112 
289401 	 2.8022562 
289501 	 3.6202252 
289601 	 3.5082222 
289701 	 4.3952692 
289801 	 3.8511302 
289901 	 4.7671542 
290001 	 5.1117822 
290101 	 5.1977602 
290201 	 5.5008272 
290301 	 5.5809992 
290401 	 5.8225192 
290501 	 5.7333062 
290601 	 5.9193092 
290701 	 5.9185802 
290801 	 5.8537452 
290901 	 5.7641512 
291001 	 5.7181402 
291101 	 5.6583712 
291201 	 5.5179252 
291301 	 5.4596502 
291401 	 5.3620492 
291501 	 5.3159352 
291601 	 5.2931732 
291701 	 5.2779672 
291801 	 5.2560922 
291901 	 5.2503672 
292001 	 5.2411612 
292101 	 5.2268522 
292201 	 5.2105292 
292301 	 5.2028602 
292401 	 5.1835992 
292501 	 5.1594342 
292601 	 5.1499772 
292701 	 5.1315352 
292801 	 5.1239602 
292901 	 5.1088762 
293001 	 5.0872942 
293101 	 5.0744652 
293201 	 5.0651032 
293301 	 5.0586882 
293401 	 5.0400142 
293501 	 5.0092432 
293601 	 4.9947152 
293701 	 4.9837242 
293801 	 4.9719442 
293901 	 4.9507312 
294001 	 4.9395372 
294101 	 4.9225022 
294201 	 4.9177282 
294301 	 4.9134062 
294401 	 4.8979522 
294501 	 4.8920822 
294601 	 4.8367832 
294701 	 4.8228452 
294801 	 4.8060762 
294901 	 4.7935672 
295001 	 4.7799652 
295101 	 4.7623512 
295201 	 4.6845382 
295301 	 4.6660352 
295401 	 4.2931332 
295501 	 3.8368812 
295601 	 3.3720862 
295701 	 2.2265972 
295801 	 1.7426522 
295901 	 0.0000002 
296001 	 0.0000002 
296101 	 0.0000002 
296201 	 0.0000002 
296301 	 0.0000002 
296401 	 0.0000002 
296501 	 0.0000002 
296601 	 0.0000002 
296701 	 0.0000002 
296801 	 0.0000002 
296901 	 0.0000002 
297001 	 0.0000002 
297101 	 0.0000002 
297201 	 0.0000002 
297301 	 0.0000002 
297401 	 0.0000002 
297501 	 0.0000002 
297601 	 0.0000002 
297701 	 0.0000002 
297801 	 0.0000002 
297901 	 0.0000002 
298001 	 0.0000002 
298101 	 0.0000002 
298201 	 0.0000002 
298301 	 0.0000002 
298401 	 0.0000002 
298501 	 0.0000002 
298601 	 0.0000002 
298701 	 0.0000002 
298801 	 0.0000002 
298901 	 0.0000002 
299001 	 0.0000002 
299101 	 0.0000002 
299201 	 0.0000002 
299301 	 0.0000002 
299401 	 0.0000002 
299501 	 0.0000002 
299601 	 0.0000002 
299701 	 0.0000002 
299801 	 0.0000002 
299901 	 0.0000002 
300001 	 0.0000002 
300101 	 0.0000002 
300201 	 0.0000002 
300301 	 0.0000002 
300401 	 0.0000002 
300501 	 0.0000002 
300601 	 0.0000002 
300701 	 0.0000002 
300801 	 0.0000002 
300901 	 0.0000002 
301001 	 0.0000002 
301101 	 0.0000002 
301201 	 0.0000002 
301301 	 0.0000002 
301401 	 0.0000002 
301501 	 0.0000002 
301601 	 0.0000002 
301701 	 0.0000002 
301801 	 0.0000002 
301901 	 0.0000002 
302001 	 0.0000002 
302101 	 0.0000002 
302201 	 0.0000002 
302301 	 0.0000002 
302401 	 0.0000002 
302501 	 0.0000002 
302601 	 0.0000002 
302701 	 0.0000002 
302801 	 0.0000002 
302901 	 0.0000002 
303001 	 0.0000002 
303101 	 0.0000002 
303201 	 0.0000002 
303301 	 0.0000002 
303401 	 0.0000002 
303501 	 0.0000002 
303601 	 0.0000002 
303701 	 0.0000002 
303801 	 0.2122802 
303901 	 1.0005782 
304001 	 0.7689722 
304101 	 1.4610752 
304201 	 7.0233202 
304301 	 7.1772362 
304401 	 10.1464572 
304501 	 10.9089742 
304601 	 13.3428812 
304701 	 14.4881622 
304801 	 15.2684922 
304901 	 16.4532262 
305001 	 16.6147192 
305101 	 17.5940542 
305201 	 17.2939602 
305301 	 17.8678092 
305401 	 17.0180472 
305501 	 17.0932422 
305601 	 17.1572842 
305701 	 17.3310822 
305801 	 17.5800042 
305901 	 17.5804052 
306001 	 17.9164632 
306101 	 17.9986862 
306201 	 17.8839262 
306301 	 17.7621262 
306401 	 17.5192612 
306501 	 17.2330102 
306601 	 16.9679442 
306701 	 16.7783002 
306801 	 16.5819752 
306901 	 16.4195632 
307001 	 16.3030232 
307101 	 16.2004482 
307201 	 16.2114152 
307301 	 16.2256352 
307401 	 16.2014172 
307501 	 16.1995792 
307601 	 16.2716152 
307701 	 16.4029402 
307801 	 16.4365842 
307901 	 16.4573592 
308001 	 16.5573812 
308101 	 16.7939552 
308201 	 17.1103912 
308301 	 17.3097742 
308401 	 17.5061462 
308501 	 17.8425892 
308601 	 18.1625032 
308701 	 18.4341902 
308801 	 18.5628512 
308901 	 18.5650852 
309001 	 18.6392642 
309101 	 18.8258082 
309201 	 18.9630452 
309301 	 19.0616862 
309401 	 19.1825882 
309501 	 19.2114812 
309601 	 19.4640462 
309701 	 19.6604962 
309801 	 19.9258342 
309901 	 20.2140592 
310001 	 20.4244522 
310101 	 20.9444182 
310201 	 15.7677852 
310301 	 12.6311642 
310401 	 12.4165302 
310501 	 12.1713232 
310601 	 9.9339352 
310701 	 8.7507402 
310801 	 8.1332762 
310901 	 7.5414612 
311001 	 6.6129182 
311101 	 5.5160922 
311201 	 4.8607832 
311301 	 4.2380072 
311401 	 3.6451512 
311501 	 3.2994432 
311601 	 2.9264732 
311701 	 2.9021072 
311801 	 2.8767372 
311901 	 2.7669642 
312001 	 2.7017852 
312101 	 2.6113872 
312201 	 2.5477162 
312301 	 2.5629212 
312401 	 2.6713672 
312501 	 2.7924872 
312601 	 2.9781172 
312701 	 3.0491932 
312801 	 3.1500622 
312901 	 3.4840162 
313001 	 3.4676082 
313101 	 3.6169952 
313201 	 3.6161502 
313301 	 3.5533742 
313401 	 3.4326262 
313501 	 3.2877372 
313601 	 3.1141392 
313701 	 3.5485452 
313801 	 3.8875862 
313901 	 4.4053912 
314001 	 5.4814202 
314101 	 6.6651892 
314201 	 7.6642332 
314301 	 8.4347572 
314401 	 9.5741982 
314501 	 10.4683512 
314601 	 11.1611612 
314701 	 11.5825752 
314801 	 12.0113772 
314901 	 12.4091412 
315001 	 12.8080222 
315101 	 12.9608742 
315201 	 13.2897362 
315301 	 13.4643302 
315401 	 13.7125072 
315501 	 13.9558952 
315601 	 14.1675022 
315701 	 14.3224962 
315801 	 14.5430062 
315901 	 14.7243372 
316001 	 14.8273632 
316101 	 14.8455022 
316201 	 14.9207022 
316301 	 14.9580262 
316401 	 14.9648082 
316501 	 14.8743112 
316601 	 14.3196642 
316701 	 13.2359252 
316801 	 12.1548022 
316901 	 11.3576902 
317001 	 10.7070602 
317101 	 10.3034692 
317201 	 9.7984132 
317301 	 9.4925752 
317401 	 9.1350242 
317501 	 8.7822192 
317601 	 8.5965292 
317701 	 8.3877172 
317801 	 8.1762462 
317901 	 7.9981802 
318001 	 7.6772302 
318101 	 7.5511212 
318201 	 7.3099972 
318301 	 7.2988672 
318401 	 7.9023222 
318501 	 8.2683112 
318601 	 8.3184642 
318701 	 8.9468442 
318801 	 9.4541472 
318901 	 9.4715962 
319001 	 9.5822332 
319101 	 9.5871622 
319201 	 9.4967712 
319301 	 9.4764322 
319401 	 9.4667472 
319501 	 9.5158152 
319601 	 9.5184462 
319701 	 9.4766312 
319801 	 9.4599702 
319901 	 9.4582052 
320001 	 9.5403002 
320101 	 9.5386952 
320201 	 9.6085382 
320301 	 9.5196112 
320401 	 9.6069132 
320501 	 9.6600712 
320601 	 9.5466002 
320701 	 9.4089682 
320801 	 8.9806222 
320901 	 8.4935792 
321001 	 8.3017632 
321101 	 8.2585972 
321201 	 8.2293952 
321301 	 8.2267792 
321401 	 8.2568482 
321501 	 8.2724602 
321601 	 8.2521162 
321701 	 8.3194002 
321801 	 8.3083612 
321901 	 8.1076152 
322001 	 8.3086792 
322101 	 8.5979542 
322201 	 9.1904202 
322301 	 9.1884442 
322401 	 9.8976582 
322501 	 10.5600932 
322601 	 10.7335422 
322701 	 11.4460312 
322801 	 11.3045922 
322901 	 11.4346212 
323001 	 11.7133392 
323101 	 11.6239872 
323201 	 11.9068542 
323301 	 12.1378602 
323401 	 12.0623362 
323501 	 12.3274892 
323601 	 12.1750142 
323701 	 12.3222672 
323801 	 12.1086482 
323901 	 11.0164882 
324001 	 10.8334172 
324101 	 10.5780762 
324201 	 10.2485442 
324301 	 9.9643132 
324401 	 9.6501202 
324501 	 9.3209652 
324601 	 9.0223342 
324701 	 8.8056722 
324801 	 8.5571372 
324901 	 8.3222312 
325001 	 8.2400742 
325101 	 8.1823532 
325201 	 8.1296482 
325301 	 8.2832652 
325401 	 8.5957502 
325501 	 8.9792272 
325601 	 9.2133362 
325701 	 9.6722572 
325801 	 10.6401342 
325901 	 12.0824602 
326001 	 12.1827902 
326101 	 12.3082992 
326201 	 12.2699102 
326301 	 12.2880682 
326401 	 12.2135252 
326501 	 12.1658972 
326601 	 12.1052362 
326701 	 12.3066632 
326801 	 12.5885872 
326901 	 12.8924352 
327001 	 13.6583702 
327101 	 14.3883182 
327201 	 14.9636092 
327301 	 15.3165162 
327401 	 15.6423212 
327501 	 16.1273302 
327601 	 16.6183332 
327701 	 17.2093812 
327801 	 17.8171322 
327901 	 18.1748252 
328001 	 17.7376522 
328101 	 17.0667142 
328201 	 15.2745792 
328301 	 15.0647822 
328401 	 15.0583552 
328501 	 15.0951902 
328601 	 15.1260232 
328701 	 14.7870782 
328801 	 13.6896602 
328901 	 12.1242522 
329001 	 10.6610552 
329101 	 9.9472172 
329201 	 9.8220632 
329301 	 9.8006792 
329401 	 9.7528612 
329501 	 9.6797362 
329601 	 9.5812692 
329701 	 9.5137522 
329801 	 9.4752412 
329901 	 9.4890502 
330001 	 9.4816112 
330101 	 9.4782882 
330201 	 9.5739952 
330301 	 9.6733652 
330401 	 10.3327142 
330501 	 10.6059172 
330601 	 10.9208762 
330701 	 10.8602292 
330801 	 11.3463972 
330901 	 11.7382122 
331001 	 12.0952642 
331101 	 12.4212582 
331201 	 12.6687792 
331301 	 12.8398512 
331401 	 13.0038662 
331501 	 13.3695892 
331601 	 13.6215642 
331701 	 13.6698142 
331801 	 12.5505752 
331901 	 11.7907422 
332001 	 10.4265212 
332101 	 9.3899722 
332201 	 8.9799222 
332301 	 8.5860282 
332401 	 7.9933722 
332501 	 7.3353312 
332601 	 6.6486292 
332701 	 5.7233692 
332801 	 4.8481962 
332901 	 4.1880492 
333001 	 3.3318382 
333101 	 2.6341352 
333201 	 2.0403992 
333301 	 1.6601652 
333401 	 1.2727312 
333501 	 0.9289792 
333601 	 0.6859752 
333701 	 0.4425742 
333801 	 0.0920822 
333901 	 0.0000002 
334001 	 0.0000002 
334101 	 0.0000002 
334201 	 0.0000002 
334301 	 0.0000002 
334401 	 0.0000002 
334501 	 0.0000002 
334601 	 0.0000002 
334701 	 0.7146782 
334801 	 1.7517482 
334901 	 1.7143032 
335001 	 2.4728352 
335101 	 3.1144262 
335201 	 3.0286162 
335301 	 3.5999692 
335401 	 4.0225802 
335501 	 3.9572672 
335601 	 4.3736972 
335701 	 4.5874682 
335801 	 4.6425002 
335901 	 5.0492822 
336001 	 5.0426852 
336101 	 5.4239512 
336201 	 5.6546152 
336301 	 5.6516982 
336401 	 5.9663452 
336501 	 6.2399672 
336601 	 6.2359562 
336701 	 6.1606752 
336801 	 6.0426512 
336901 	 5.9229842 
337001 	 5.8605882 
337101 	 5.8531742 
337201 	 5.8577982 
337301 	 5.8903282 
337401 	 5.9080722 
337501 	 5.8703842 
337601 	 5.8678892 
337701 	 5.8303432 
337801 	 5.7796272 
337901 	 5.7262842 
338001 	 5.6127782 
338101 	 5.6065742 
338201 	 5.6644802 
338301 	 6.0004712 
338401 	 6.3734782 
338501 	 6.9926002 
338601 	 7.4438142 
338701 	 8.8505092 
338801 	 9.3924432 
338901 	 10.0913422 
339001 	 10.7644742 
339101 	 11.1076322 
339201 	 10.8287752 
339301 	 10.4655082 
339401 	 9.8289802 
339501 	 9.1667682 
339601 	 8.1575492 
339701 	 7.4093812 
339801 	 5.8578972 
339901 	 5.8992252 
340001 	 5.0180752 
340101 	 4.9665162 
340201 	 5.2619042 
340301 	 4.6614092 
340401 	 3.9412972 
340501 	 3.5959492 
340601 	 3.6324572 
340701 	 3.3956052 
340801 	 3.4390872 
340901 	 3.0695432 
341001 	 2.8004422 
341101 	 2.5700062 
341201 	 2.4253732 
341301 	 2.2533382 
341401 	 1.9215362 
341501 	 1.7475462 
341601 	 1.6618632 
341701 	 1.5864792 
341801 	 1.5259422 
341901 	 1.4985482 
342001 	 1.6616562 
342101 	 1.7194632 
342201 	 1.6819052 
342301 	 1.6270392 
342401 	 1.5091692 
342501 	 1.4041262 
342601 	 1.2811042 
342701 	 1.5089272 
342801 	 1.4283292 
342901 	 2.0993262 
343001 	 2.7154082 
343101 	 2.8076362 
343201 	 2.8923372 
343301 	 2.6048632 
343401 	 2.1418632 
343501 	 1.7813262 
343601 	 1.6407572 
343701 	 1.5300652 
343801 	 1.4476442 
343901 	 1.2594492 
344001 	 1.1971322 
344101 	 1.2685792 
344201 	 1.5565332 
344301 	 2.5238492 
344401 	 2.3701562 
344501 	 2.9812292 
344601 	 3.0962602 
344701 	 3.3825902 
344801 	 3.4678152 
344901 	 3.4318612 
345001 	 3.5468242 
345101 	 3.5385672 
345201 	 3.6039252 
345301 	 3.7842002 
345401 	 3.7844432 
345501 	 3.8077322 
345601 	 3.7169162 
345701 	 3.6962652 
345801 	 3.6316712 
345901 	 3.4514232 
346001 	 3.2705992 
346101 	 2.9949592 
346201 	 2.7150022 
346301 	 2.1301992 
346401 	 1.9247932 
346501 	 2.6704502 
346601 	 2.8107242 
346701 	 4.5174912 
346801 	 5.7893632 
346901 	 6.0520102 
347001 	 6.9499412 
347101 	 8.1030792 
347201 	 8.3906012 
347301 	 9.7093142 
347401 	 10.5953992 
347501 	 10.7560642 
347601 	 11.7068482 
347701 	 12.2005302 
347801 	 12.2662072 
347901 	 12.8747762 
348001 	 13.2888372 
348101 	 13.2482422 
348201 	 13.6148442 
348301 	 13.7891222 
348401 	 13.4915612 
348501 	 13.3776592 
348601 	 13.2129762 
348701 	 12.9612442 
348801 	 12.8017052 
348901 	 12.7737862 
349001 	 12.8034342 
349101 	 12.8584642 
349201 	 12.4208842 
349301 	 12.2329652 
349401 	 12.1573202 
349501 	 12.0402422 
349601 	 11.9784912 
349701 	 11.9331712 
349801 	 11.8686562 
349901 	 11.8089732 
350001 	 11.6665842 
350101 	 11.4993952 
350201 	 11.3709022 
350301 	 11.3365292 
350401 	 11.2552412 
350501 	 11.0812772 
350601 	 10.9226532 
350701 	 10.8652772 
350801 	 10.7176812 
350901 	 10.4400752 
351001 	 10.5423002 
351101 	 10.6137672 
351201 	 10.3359532 
351301 	 10.1655092 
351401 	 10.0514792 
351501 	 9.7662872 
351601 	 9.1641592 
351701 	 8.7851992 
351801 	 8.4132992 
351901 	 8.1343252 
352001 	 7.8585502 
352101 	 7.5934812 
352201 	 7.3582382 
352301 	 7.0222602 
352401 	 6.7891952 
352501 	 6.6037312 
352601 	 6.4716142 
352701 	 6.4092592 
352801 	 6.3696852 
352901 	 6.3430522 
353001 	 6.3163182 
353101 	 6.2972642 
353201 	 6.2709062 
353301 	 6.2521392 
353401 	 6.2482332 
353501 	 6.2449432 
353601 	 6.2253172 
353701 	 6.2009412 
353801 	 6.1636072 
353901 	 6.1048752 
354001 	 6.0175962 
354101 	 5.9713182 
354201 	 5.8948532 
354301 	 5.8409092 
354401 	 5.8241212 
354501 	 5.7880682 
354601 	 5.7580042 
354701 	 5.7597082 
354801 	 5.7236742 
354901 	 5.7123352 
355001 	 5.6861142 
355101 	 5.6610152 
355201 	 5.5893412 
355301 	 5.5491262 
355401 	 5.4837632 
355501 	 3.4102582 
355601 	 1.2853512 
355701 	 0.0000002 
355801 	 0.0000002 
355901 	 0.0000002 
356001 	 0.0000002 
356101 	 0.0000002 
356201 	 0.0000002 
356301 	 0.0000002 
356401 	 0.0000002 
356501 	 0.0000002 
356601 	 0.0000002 
356701 	 0.0000002 
356801 	 0.0000002 
356901 	 0.0000002 
357001 	 0.0000002 
357101 	 0.0000002 
357201 	 0.0000002 
357301 	 0.0000002 
357401 	 0.0000002 
357501 	 0.0000002 
357601 	 0.0000002 
357701 	 0.0000002 
357801 	 0.0000002 
357901 	 0.0000002 
358001 	 0.0000002 
358101 	 0.0000002 
358201 	 0.0000002 
358301 	 0.0000002 
358401 	 0.0000002 
358501 	 0.0000002 
358601 	 0.0000002 
358701 	 0.0000002 
358801 	 0.0000002 
358901 	 0.0000002 
359001 	 0.0000002 
359101 	 0.0000002 
359201 	 0.0000002 
359301 	 0.0000002 
359401 	 0.0000002 
359501 	 0.0000002 
359601 	 0.0000002 
359701 	 0.0000002 
359801 	 0.0000002 
359901 	 0.0000002 
360001 	 0.0000002 
360101 	 0.0000002 
360201 	 0.0000002 
360301 	 0.0000002 
360401 	 0.0000002 
360501 	 0.0000002 
360601 	 0.0000002 
360701 	 0.0000002 
360801 	 0.0000002 
360901 	 0.0000002 
361001 	 0.0000002 
361101 	 0.0000002 
361201 	 0.0000002 
361301 	 0.0000002 
361401 	 0.0000002 
361501 	 0.0000002 
361601 	 0.3292742 
361701 	 8.4872252 
361801 	 14.5054132 
361901 	 14.8994302 
362001 	 14.6780942 
362101 	 15.5914412 
362201 	 16.4301502 
362301 	 16.7747502 
362401 	 17.5411742 
362501 	 18.5142132 
362601 	 19.1199502 
362701 	 19.1148002 
362801 	 19.3880372 
362901 	 19.3526412 
363001 	 19.5333892 
363101 	 19.5671662 
363201 	 19.8103622 
363301 	 19.8459912 
363401 	 20.0357962 
363501 	 20.1896162 
363601 	 20.3337002 
363701 	 20.2982392 
363801 	 20.0844462 
363901 	 20.0039072 
364001 	 19.9487252 
364101 	 19.7964802 
364201 	 19.6382122 
364301 	 19.7029562 
364401 	 19.8372702 
364501 	 20.0586342 
364601 	 20.1032562 
364701 	 20.4140922 
364801 	 20.6274382 
364901 	 20.7568722 
365001 	 20.9666322 
365101 	 21.2785822 
365201 	 21.5434112 
365301 	 21.7192462 
365401 	 21.8596152 
365501 	 22.2881782 
365601 	 22.5765172 
365701 	 22.9248612 
365801 	 23.2243562 
365901 	 23.4787032 
366001 	 23.8235382 
366101 	 24.2332392 
366201 	 24.3997932 
366301 	 24.9113322 
366401 	 25.3451572 
366501 	 25.6596982 
366601 	 25.9299222 
366701 	 26.0458622 
366801 	 26.0335752 
366901 	 25.9805102 
367001 	 25.9113402 
367101 	 25.7481662 
367201 	 25.5665902 
367301 	 25.3143152 
367401 	 25.0431232 
367501 	 24.6656992 
367601 	 24.0694312 
367701 	 23.8879662 
367801 	 23.5326682 
367901 	 23.1032722 
368001 	 22.5763382 
368101 	 22.0283342 
368201 	 21.4858492 
368301 	 20.9270232 
368401 	 20.4267052 
368501 	 19.5548922 
368601 	 15.5506952 
368701 	 12.1110312 
368801 	 10.3002062 
368901 	 8.9532762 
369001 	 7.9638722 
369101 	 7.1933542 
369201 	 6.3336802 
369301 	 5.4257282 
369401 	 4.4874242 
369501 	 3.5684022 
369601 	 2.4925072 
369701 	 1.7584472 
369801 	 1.4893862 
369901 	 1.3399472 
370001 	 1.3437462 
370101 	 1.3571382 
370201 	 1.3999532 
370301 	 1.5308762 
370401 	 1.7766872 
370501 	 2.0736712 
370601 	 2.4000162 
370701 	 2.7895322 
370801 	 3.1754332 
370901 	 3.4721442 
371001 	 3.6584382 
371101 	 3.9352942 
371201 	 4.2888282 
371301 	 4.1241802 
371401 	 4.2303012 
371501 	 4.3631612 
371601 	 4.1721682 
371701 	 3.0789132 
371801 	 1.7834102 
371901 	 0.6604292 
372001 	 0.0000002 
372101 	 0.0000002 
372201 	 0.0000002 
372301 	 0.0000002 
372401 	 0.0000002 
372501 	 0.4225082 
372601 	 1.0730392 
372701 	 1.3299772 
372801 	 1.5140932 
372901 	 1.5294912 
373001 	 1.5389902 
373101 	 1.5528072 
373201 	 1.5736642 
373301 	 1.5840102 
373401 	 1.5939762 
373501 	 1.6152322 
373601 	 1.6305332 
373701 	 1.6408442 
373801 	 1.6435342 
373901 	 1.6490722 
374001 	 2.0749222 
374101 	 2.1800252 
374201 	 2.2228862 
374301 	 2.2588392 
374401 	 2.3215872 
374501 	 2.3921132 
374601 	 2.4701782 
374701 	 2.5260422 
374801 	 2.5727232 
374901 	 2.1336172 
375001 	 2.2726272 
375101 	 2.9905642 
375201 	 3.4948652 
375301 	 2.4722582 
375401 	 2.3141522 
375501 	 1.8180232 
375601 	 1.3387292 
375701 	 0.2789762 
375801 	 0.0000002 
375901 	 0.0000002 
376001 	 0.0000002 
376101 	 0.0000002 
376201 	 0.0000002 
376301 	 0.0000002 
376401 	 0.0000002 
376501 	 0.3630192 
376601 	 1.2442632 
376701 	 1.7142652 
376801 	 2.1449802 
376901 	 2.7399782 
377001 	 3.1481152 
377101 	 3.4731042 
377201 	 4.1388062 
377301 	 4.6875682 
377401 	 4.8889172 
377501 	 5.3276162 
377601 	 5.7298622 
377701 	 5.9254502 
377801 	 6.4319202 
377901 	 6.7011362 
378001 	 6.9408902 
378101 	 7.4156042 
378201 	 7.4792012 
378301 	 7.9289372 
378401 	 8.1641362 
378501 	 8.2050312 
378601 	 8.5405122 
378701 	 8.8836652 
378801 	 8.9912382 
378901 	 9.2849292 
379001 	 9.1837022 
379101 	 9.4784112 
379201 	 9.7740102 
379301 	 9.8181402 
379401 	 9.6666702 
379501 	 7.7681752 
379601 	 7.5079462 
379701 	 7.4297712 
379801 	 7.4097262 
379901 	 7.3918882 
380001 	 7.4142902 
380101 	 7.4402172 
380201 	 7.4635652 
380301 	 7.4930802 
380401 	 7.5338922 
380501 	 7.5960592 
380601 	 7.6178192 
380701 	 7.6588222 
380801 	 7.6657002 
380901 	 7.7045082 
381001 	 7.7985152 
381101 	 7.1833492 
381201 	 7.0040532 
381301 	 6.8506062 
381401 	 6.8109782 
381501 	 6.7145172 
381601 	 6.8265872 
381701 	 6.7757312 
381801 	 7.0296932 
381901 	 6.8377462 
382001 	 7.0524752 
382101 	 6.9762742 
382201 	 6.5545912 
382301 	 6.4297062 
382401 	 6.3090852 
382501 	 5.4560592 
382601 	 5.5352782 
382701 	 5.4440752 
382801 	 5.0689972 
382901 	 5.4733022 
383001 	 5.0644522 
383101 	 5.0167112 
383201 	 5.0822162 
383301 	 4.5300582 
383401 	 3.8385772 
383501 	 2.3611002 
383601 	 0.5079622 
383701 	 0.0000002 
383801 	 0.0000002 
383901 	 0.0000002 


==> fig/plots_20dB/single/NeuralKalman_AEC_model_1_k_LogMSE_LogMSEMS_ERNST_cluster_ern_CL_VCTKem_16_1080_1_full_f3_shortSeq_SER0_SNR0_BB_EoT.txt <==
    01 	 0.0000002 
   101 	 0.0000002 
   201 	 0.0000002 
   301 	 0.0000002 
   401 	 0.0000002 
   501 	 0.0000002 
   601 	 0.0000002 
   701 	 0.0000002 
   801 	 0.0000002 
   901 	 0.0000002 
  1001 	 0.0000002 
  1101 	 0.0000002 
  1201 	 0.0000002 
  1301 	 0.0000002 
  1401 	 0.0000002 
  1501 	 0.0000002 
  1601 	 0.0000002 
  1701 	 0.0000002 
  1801 	 0.0000002 
  1901 	 0.0000002 
  2001 	 0.0000002 
  2101 	 0.0000002 
  2201 	 0.0000002 
  2301 	 0.0000002 
  2401 	 0.0000002 
  2501 	 0.0000002 
  2601 	 3.5655942 
  2701 	 4.3869372 
  2801 	 8.3235902 
  2901 	 10.9671292 
  3001 	 11.6902492 
  3101 	 13.9413282 
  3201 	 15.4347122 
  3301 	 16.3001212 
  3401 	 17.7170902 
  3501 	 17.7651362 
  3601 	 18.4035022 
  3701 	 18.7348142 
  3801 	 18.5217572 
  3901 	 18.7618112 
  4001 	 18.7368752 
  4101 	 18.3690882 
  4201 	 18.5179772 
  4301 	 18.3838602 
  4401 	 18.0240132 
  4501 	 17.6766972 
  4601 	 17.4110122 
  4701 	 17.2747412 
  4801 	 17.1148872 
  4901 	 16.9708552 
  5001 	 16.7822822 
  5101 	 16.7259942 
  5201 	 16.6840072 
  5301 	 16.5667162 
  5401 	 16.3321442 
  5501 	 15.9998932 
  5601 	 15.6267632 
  5701 	 15.1752302 
  5801 	 14.6300322 
  5901 	 15.3214592 
  6001 	 15.7578962 
  6101 	 16.2428762 
  6201 	 17.0082702 
  6301 	 17.4145462 
  6401 	 18.4702312 
  6501 	 19.0983872 
  6601 	 19.4650522 
  6701 	 19.6772132 
  6801 	 19.7797602 
  6901 	 19.9722652 
  7001 	 20.1062312 
  7101 	 20.2925312 
  7201 	 20.6348252 
  7301 	 20.6863612 
  7401 	 20.8557882 
  7501 	 20.9883322 
  7601 	 21.0144002 
  7701 	 20.9415012 
  7801 	 20.8575752 
  7901 	 20.7619692 
  8001 	 20.6721902 
  8101 	 20.6009802 
  8201 	 20.4597282 
  8301 	 20.5098452 
  8401 	 20.4806992 
  8501 	 20.4329282 
  8601 	 20.3780922 
  8701 	 20.3097092 
  8801 	 20.2171082 
  8901 	 20.1926442 
  9001 	 20.1221062 
  9101 	 19.9604812 
  9201 	 19.8453922 
  9301 	 19.6562082 
  9401 	 19.5856822 
  9501 	 19.5004642 
  9601 	 19.5215302 
  9701 	 19.4945212 
  9801 	 19.1037652 
  9901 	 18.6460462 
 10001 	 18.5755212 
 10101 	 18.4052042 
 10201 	 17.9858362 
 10301 	 17.5169972 
 10401 	 17.1713042 
 10501 	 16.8104882 
 10601 	 16.3867942 
 10701 	 16.1518722 
 10801 	 15.8519942 
 10901 	 15.4455222 
 11001 	 15.0657802 
 11101 	 14.7212182 
 11201 	 14.5514002 
 11301 	 14.5142742 
 11401 	 15.0250182 
 11501 	 15.5325752 
 11601 	 16.2409832 
 11701 	 16.6826592 
 11801 	 16.8906582 
 11901 	 17.1753872 
 12001 	 17.3473442 
 12101 	 17.6046512 
 12201 	 17.8948792 
 12301 	 17.9827292 
 12401 	 17.9596312 
 12501 	 17.9306532 
 12601 	 17.8565472 
 12701 	 17.8155652 
 12801 	 17.7320312 
 12901 	 17.7233712 
 13001 	 17.7204372 
 13101 	 17.7270132 
 13201 	 17.7105802 
 13301 	 17.6548852 
 13401 	 17.5022272 
 13501 	 17.5476512 
 13601 	 17.5848202 
 13701 	 17.6062842 
 13801 	 17.5968302 
 13901 	 17.5458132 
 14001 	 17.5242192 
 14101 	 17.4870302 
 14201 	 17.3976492 
 14301 	 17.3265522 
 14401 	 17.1660712 
 14501 	 17.0672902 
 14601 	 16.6859252 
 14701 	 16.2117762 
 14801 	 15.6112052 
 14901 	 15.2652512 
 15001 	 15.5679462 
 15101 	 15.6521812 
 15201 	 15.7520972 
 15301 	 15.7657212 
 15401 	 15.4516702 
 15501 	 15.3810272 
 15601 	 15.2939852 
 15701 	 15.2229182 
 15801 	 15.1290222 
 15901 	 14.9056862 
 16001 	 14.8708642 
 16101 	 14.7755092 
 16201 	 14.7291282 
 16301 	 14.5725062 
 16401 	 14.4590482 
 16501 	 14.5485382 
 16601 	 14.7658322 
 16701 	 14.9712302 
 16801 	 14.9828032 
 16901 	 14.8799882 
 17001 	 14.8151952 
 17101 	 14.5468782 
 17201 	 14.3499792 
 17301 	 14.0894122 
 17401 	 13.9000432 
 17501 	 13.7889702 
 17601 	 13.7089192 
 17701 	 13.5943802 
 17801 	 13.5260792 
 17901 	 13.4402202 
 18001 	 13.3817092 
 18101 	 13.3488262 
 18201 	 13.3083712 
 18301 	 13.3575202 
 18401 	 13.2001822 
 18501 	 13.4453352 
 18601 	 13.8377182 
 18701 	 14.1194712 
 18801 	 14.7940192 
 18901 	 14.6982882 
 19001 	 14.8654742 
 19101 	 15.2760362 
 19201 	 15.4770242 
 19301 	 15.7915242 
 19401 	 16.0297582 
 19501 	 16.1991072 
 19601 	 16.8634672 
 19701 	 17.1666382 
 19801 	 17.1966632 
 19901 	 17.0529512 
 20001 	 16.5334632 
 20101 	 16.7509672 
 20201 	 16.8951292 
 20301 	 17.1863342 
 20401 	 17.3098892 
 20501 	 17.4501482 
 20601 	 17.7493342 
 20701 	 18.0165182 
 20801 	 18.0929742 
 20901 	 18.5371892 
 21001 	 18.6121672 
 21101 	 18.6469322 
 21201 	 18.6223422 
 21301 	 18.5882712 
 21401 	 18.5084422 
 21501 	 18.4962072 
 21601 	 18.4786642 
 21701 	 18.4312522 
 21801 	 18.4472452 
 21901 	 18.4031762 
 22001 	 18.3272332 
 22101 	 18.2983762 
 22201 	 18.2911412 
 22301 	 18.2738152 
 22401 	 18.2941192 
 22501 	 18.3060982 
 22601 	 18.2699482 
 22701 	 18.2390042 
 22801 	 18.1939722 
 22901 	 18.1094422 
 23001 	 18.0919502 
 23101 	 18.0154192 
 23201 	 17.9268892 
 23301 	 17.8586662 
 23401 	 17.7780932 
 23501 	 17.6690952 
 23601 	 17.6092522 
 23701 	 17.5286622 
 23801 	 17.4293362 
 23901 	 17.2977672 
 24001 	 17.2072402 
 24101 	 17.1796162 
 24201 	 17.1073242 
 24301 	 17.0152072 
 24401 	 16.9366672 
 24501 	 16.8777592 
 24601 	 16.8036592 
 24701 	 16.6905262 
 24801 	 16.5114132 
 24901 	 16.4495372 
 25001 	 16.3668812 
 25101 	 16.1693532 
 25201 	 16.1115802 
 25301 	 16.0705342 
 25401 	 15.9977822 
 25501 	 15.9015272 
 25601 	 15.8891172 
 25701 	 15.8770272 
 25801 	 15.8568912 
 25901 	 15.8287452 
 26001 	 15.7487192 
 26101 	 15.6989572 
 26201 	 15.6765332 
 26301 	 15.6445472 
 26401 	 15.6258652 
 26501 	 15.5634022 
 26601 	 15.4705062 
 26701 	 15.4188942 
 26801 	 15.3806772 
 26901 	 15.3453902 
 27001 	 15.2848092 
 27101 	 15.2577022 
 27201 	 15.1465142 
 27301 	 15.0372392 
 27401 	 14.4393342 
 27501 	 13.7830102 
 27601 	 13.6386112 
 27701 	 13.0929242 
 27801 	 13.0197292 
 27901 	 12.8721772 
 28001 	 12.7882532 
 28101 	 12.4412832 
 28201 	 12.2113362 
 28301 	 12.0888672 
 28401 	 11.9096962 
 28501 	 11.7211992 
 28601 	 11.5655882 
 28701 	 11.3535862 
 28801 	 11.0966092 
 28901 	 10.8497592 
 29001 	 10.6206542 
 29101 	 10.3219242 
 29201 	 10.1565852 
 29301 	 10.1038432 
 29401 	 9.7777282 
 29501 	 9.6401702 
 29601 	 9.1324632 
 29701 	 8.9575412 
 29801 	 8.8284832 
 29901 	 8.4312292 
 30001 	 8.1707282 
 30101 	 8.0306832 
 30201 	 7.5106552 
 30301 	 6.9716772 
 30401 	 6.6898752 
 30501 	 6.4922882 
 30601 	 5.2050852 
 30701 	 3.8975072 
 30801 	 3.0260172 
 30901 	 2.9441642 
 31001 	 2.6019982 
 31101 	 2.4129612 
 31201 	 2.3657342 
 31301 	 2.1243342 
 31401 	 1.9808952 
 31501 	 1.9016772 
 31601 	 1.8793002 
 31701 	 1.7065942 
 31801 	 1.4449222 
 31901 	 1.2992182 
 32001 	 1.0469112 
 32101 	 0.6882302 
 32201 	 0.0000002 
 32301 	 0.0000002 
 32401 	 0.0000002 
 32501 	 0.0000002 
 32601 	 0.0000002 
 32701 	 0.0000002 
 32801 	 0.0000002 
 32901 	 0.0000002 
 33001 	 0.0000002 
 33101 	 0.0000002 
 33201 	 0.0000002 
 33301 	 0.0000002 
 33401 	 0.0000002 
 33501 	 0.0000002 
 33601 	 0.0000002 
 33701 	 0.0000002 
 33801 	 0.0000002 
 33901 	 0.0000002 
 34001 	 0.0000002 
 34101 	 0.0000002 
 34201 	 0.0000002 
 34301 	 0.0000002 
 34401 	 0.0000002 
 34501 	 0.0000002 
 34601 	 0.0000002 
 34701 	 0.0000002 
 34801 	 0.0000002 
 34901 	 0.0000002 
 35001 	 0.0000002 
 35101 	 0.0000002 
 35201 	 0.0000002 
 35301 	 0.0000002 
 35401 	 0.0000002 
 35501 	 0.0000002 
 35601 	 0.0000002 
 35701 	 0.0000002 
 35801 	 0.0000002 
 35901 	 0.0000002 
 36001 	 0.0000002 
 36101 	 0.0000002 
 36201 	 0.0000002 
 36301 	 0.0000002 
 36401 	 0.0000002 
 36501 	 0.0000002 
 36601 	 0.0000002 
 36701 	 0.0000002 
 36801 	 0.0000002 
 36901 	 0.0000002 
 37001 	 0.0000002 
 37101 	 0.0000002 
 37201 	 0.0000002 
 37301 	 0.0000002 
 37401 	 0.0000002 
 37501 	 0.0000002 
 37601 	 0.0000002 
 37701 	 0.0000002 
 37801 	 0.0000002 
 37901 	 0.0000002 
 38001 	 0.0000002 
 38101 	 0.0000002 
 38201 	 0.0000002 
 38301 	 0.0000002 
 38401 	 0.0000002 
 38501 	 6.7196512 
 38601 	 7.4696422 
 38701 	 10.8094072 
 38801 	 12.2008932 
 38901 	 12.4204732 
 39001 	 12.3282182 
 39101 	 12.8144332 
 39201 	 12.7507592 
 39301 	 13.2589232 
 39401 	 13.8282462 
 39501 	 14.4341842 
 39601 	 15.0599312 
 39701 	 15.5434692 
 39801 	 15.8286072 
 39901 	 16.1904992 
 40001 	 16.3032722 
 40101 	 16.5579302 
 40201 	 16.5966762 
 40301 	 16.8593272 
 40401 	 17.0150712 
 40501 	 16.9573112 
 40601 	 16.5102052 
 40701 	 15.9691682 
 40801 	 15.4123932 
 40901 	 12.8808392 
 41001 	 11.2287262 
 41101 	 10.5880802 
 41201 	 10.0622522 
 41301 	 9.7844172 
 41401 	 9.7612512 
 41501 	 9.7063492 
 41601 	 10.1081412 
 41701 	 10.3127152 
 41801 	 10.7000342 
 41901 	 11.2442642 
 42001 	 11.4902522 
 42101 	 11.5502602 
 42201 	 11.6264142 
 42301 	 11.6758672 
 42401 	 11.6525912 
 42501 	 11.6218912 
 42601 	 11.6262042 
 42701 	 11.6244892 
 42801 	 11.6343402 
 42901 	 11.7341582 
 43001 	 11.9155252 
 43101 	 12.3174792 
 43201 	 12.8293532 
 43301 	 13.3198482 
 43401 	 13.9942552 
 43501 	 14.6068482 
 43601 	 15.1301892 
 43701 	 15.5829512 
 43801 	 16.0236522 
 43901 	 16.4667092 
 44001 	 16.9910032 
 44101 	 17.2760142 
 44201 	 17.5427992 
 44301 	 17.7810462 
 44401 	 17.9236802 
 44501 	 18.0608912 
 44601 	 18.1013332 
 44701 	 18.0124532 
 44801 	 17.9877182 
 44901 	 17.9207262 
 45001 	 17.8551582 
 45101 	 17.8274512 
 45201 	 17.8422312 
 45301 	 17.7922062 
 45401 	 17.7795122 
 45501 	 17.7242372 
 45601 	 17.6539512 
 45701 	 17.5936412 
 45801 	 17.5552492 
 45901 	 17.5326142 
 46001 	 17.5082892 
 46101 	 17.4571942 
 46201 	 17.4183752 
 46301 	 17.3400372 
 46401 	 17.2511302 
 46501 	 17.1259382 
 46601 	 16.9465152 
 46701 	 16.8330722 
 46801 	 16.6183952 
 46901 	 16.3849342 
 47001 	 16.1156342 
 47101 	 15.8626172 
 47201 	 15.7309822 
 47301 	 15.6089622 
 47401 	 15.5207862 
 47501 	 15.4120342 
 47601 	 15.2969602 
 47701 	 15.2775282 
 47801 	 15.2214012 
 47901 	 15.2086622 
 48001 	 15.1781712 
 48101 	 15.0388802 
 48201 	 15.0195322 
 48301 	 14.9775282 
 48401 	 14.8604802 
 48501 	 15.3775162 
 48601 	 16.0557232 
 48701 	 16.1906682 
 48801 	 17.9290272 
 48901 	 18.3522322 
 49001 	 19.3362962 
 49101 	 19.6808642 
 49201 	 19.4443592 
 49301 	 19.3047172 
 49401 	 18.9953332 
 49501 	 18.6890812 
 49601 	 18.4180432 
 49701 	 18.0642402 
 49801 	 17.8355582 
 49901 	 17.7042482 
 50001 	 17.5802632 
 50101 	 17.4820422 
 50201 	 17.2891322 
 50301 	 17.1773592 
 50401 	 17.0208562 
 50501 	 16.8790132 
 50601 	 16.7168892 
 50701 	 16.6436482 
 50801 	 16.5617132 
 50901 	 16.3988062 
 51001 	 16.3166282 
 51101 	 16.2208272 
 51201 	 16.0238972 
 51301 	 15.7486982 
 51401 	 15.6441992 
 51501 	 15.5019572 
 51601 	 15.3574062 
 51701 	 13.7049042 
 51801 	 13.9521882 
 51901 	 15.7014142 
 52001 	 17.2397542 
 52101 	 18.0554022 
 52201 	 18.2086092 
 52301 	 19.3121262 
 52401 	 20.1140422 
 52501 	 20.6128722 
 52601 	 20.4976162 
 52701 	 21.0095592 
 52801 	 21.0553352 
 52901 	 20.7229682 
 53001 	 20.4560782 
 53101 	 20.4944702 
 53201 	 20.2248442 
 53301 	 20.0648932 
 53401 	 20.0207052 
 53501 	 20.0870762 
 53601 	 20.0783142 
 53701 	 19.9748352 
 53801 	 20.0146102 
 53901 	 20.3463012 
 54001 	 20.2677172 
 54101 	 20.0083472 
 54201 	 19.9805882 
 54301 	 19.8932872 
 54401 	 19.9761502 
 54501 	 20.0710932 
 54601 	 20.0652012 
 54701 	 19.7498502 
 54801 	 19.4901392 
 54901 	 19.2949452 
 55001 	 18.9915542 
 55101 	 18.7047122 
 55201 	 18.4763322 
 55301 	 18.1754152 
 55401 	 18.1593312 
 55501 	 18.1432052 
 55601 	 18.1931922 
 55701 	 18.2984702 
 55801 	 18.2240702 
 55901 	 18.6927382 
 56001 	 19.1556052 
 56101 	 19.4148032 
 56201 	 20.0709242 
 56301 	 20.7747302 
 56401 	 20.6760202 
 56501 	 21.5194202 
 56601 	 22.0438382 
 56701 	 21.9458782 
 56801 	 22.2201372 
 56901 	 22.3672262 
 57001 	 22.5040842 
 57101 	 22.4694262 
 57201 	 22.5806732 
 57301 	 22.5622802 
 57401 	 22.2641752 
 57501 	 22.2817362 
 57601 	 22.2618262 
 57701 	 22.0072522 
 57801 	 21.8750962 
 57901 	 21.5651772 
 58001 	 21.3753682 
 58101 	 21.2082242 
 58201 	 21.0714852 
 58301 	 20.9172822 
 58401 	 20.6560812 
 58501 	 20.5052152 
 58601 	 20.4089402 
 58701 	 20.2586262 
 58801 	 20.0371362 
 58901 	 19.9374212 
 59001 	 19.7734852 
 59101 	 19.6763182 
 59201 	 19.6336432 
 59301 	 19.5410702 
 59401 	 19.4012372 
 59501 	 19.3214642 
 59601 	 19.1939042 
 59701 	 19.0752732 
 59801 	 18.9002032 
 59901 	 18.7401282 
 60001 	 18.6058602 
 60101 	 18.4613782 
 60201 	 18.3022332 
 60301 	 18.1660572 
 60401 	 18.0380942 
 60501 	 17.8635502 
 60601 	 17.7568452 
 60701 	 17.7251532 
 60801 	 17.7366682 
 60901 	 17.8771722 
 61001 	 17.6344602 
 61101 	 17.5454902 
 61201 	 17.3820492 
 61301 	 17.1306792 
 61401 	 16.9572522 
 61501 	 16.7278242 
 61601 	 16.4697882 
 61701 	 15.4967202 
 61801 	 15.1593442 
 61901 	 13.8639182 
 62001 	 13.5121202 
 62101 	 13.7363452 
 62201 	 14.0255672 
 62301 	 14.6155082 
 62401 	 14.8510062 
 62501 	 15.1628212 
 62601 	 15.4366022 
 62701 	 15.6328242 
 62801 	 15.8393052 
 62901 	 16.1818882 
 63001 	 16.3240852 
 63101 	 16.3409092 
 63201 	 16.6110992 
 63301 	 16.9260332 
 63401 	 16.9315552 
 63501 	 17.1719452 
 63601 	 17.2528012 
 63701 	 17.1986412 
 63801 	 17.3280322 
 63901 	 17.2723902 
 64001 	 17.2907912 
 64101 	 17.5308992 
 64201 	 17.7884492 
 64301 	 18.0873782 
 64401 	 18.3858632 
 64501 	 18.3134372 
 64601 	 18.4785332 
 64701 	 18.6850392 
 64801 	 18.8326032 
 64901 	 18.8573272 
 65001 	 18.8753672 
 65101 	 18.9713342 
 65201 	 19.0718952 
 65301 	 19.1604972 
 65401 	 19.2793612 
 65501 	 19.3010992 
 65601 	 19.3524822 
 65701 	 19.3666192 
 65801 	 19.3132102 
 65901 	 19.2714252 
 66001 	 19.2296472 
 66101 	 19.0345932 
 66201 	 19.0410092 
 66301 	 19.0156032 
 66401 	 18.9828662 
 66501 	 18.9164792 
 66601 	 18.9191132 
 66701 	 18.8514182 
 66801 	 18.8094922 
 66901 	 18.8635532 
 67001 	 18.8171192 
 67101 	 18.8055722 
 67201 	 18.7763672 
 67301 	 18.7431812 
 67401 	 18.7500812 
 67501 	 18.7275652 
 67601 	 18.7037252 
 67701 	 18.6545322 
 67801 	 18.5881182 
 67901 	 18.5408502 
 68001 	 18.4924082 
 68101 	 18.2997172 
 68201 	 18.2370382 
 68301 	 18.1277272 
 68401 	 18.0859772 
 68501 	 17.9849852 
 68601 	 17.9438912 
 68701 	 17.8585892 
 68801 	 17.7568132 
 68901 	 17.7205132 
 69001 	 17.5919512 
 69101 	 17.4614602 
 69201 	 17.3685812 
 69301 	 17.3074842 
 69401 	 17.2433182 
 69501 	 17.1993312 
 69601 	 17.0164732 
 69701 	 16.9031012 
 69801 	 16.8266092 
 69901 	 16.7808662 
 70001 	 16.6961292 
 70101 	 16.6445352 
 70201 	 16.0356722 
 70301 	 15.2759082 
 70401 	 14.9845092 
 70501 	 14.8303892 
 70601 	 14.3465812 
 70701 	 15.5276982 
 70801 	 16.3790872 
 70901 	 16.9515632 
 71001 	 17.4809092 
 71101 	 17.7087122 
 71201 	 17.9180692 
 71301 	 18.2554992 
 71401 	 18.4212602 
 71501 	 19.0000782 
 71601 	 19.2352222 
 71701 	 19.4032772 
 71801 	 19.6062912 
 71901 	 19.6776672 
 72001 	 19.8111452 
 72101 	 19.8477152 
 72201 	 19.7285582 
 72301 	 19.7568232 
 72401 	 19.8374142 
 72501 	 19.8327032 
 72601 	 19.7389752 
 72701 	 19.7626352 
 72801 	 19.7521912 
 72901 	 19.7812162 
 73001 	 19.7626572 
 73101 	 19.7201112 
 73201 	 19.7303682 
 73301 	 19.6352972 
 73401 	 19.5708942 
 73501 	 19.5363502 
 73601 	 19.4527092 
 73701 	 19.4044702 
 73801 	 19.2939062 
 73901 	 19.2763262 
 74001 	 19.2281602 
 74101 	 19.1489212 
 74201 	 19.2393542 
 74301 	 18.9946442 
 74401 	 19.0220032 
 74501 	 19.1949982 
 74601 	 19.1419152 
 74701 	 19.3645632 
 74801 	 19.6305392 
 74901 	 19.5891092 
 75001 	 19.8878232 
 75101 	 20.0419672 
 75201 	 20.1170462 
 75301 	 19.7604752 
 75401 	 19.4662982 
 75501 	 19.6156132 
 75601 	 19.7168552 
 75701 	 19.7008822 
 75801 	 19.5510632 
 75901 	 19.4532382 
 76001 	 19.3490952 
 76101 	 19.2867262 
 76201 	 19.1673112 
 76301 	 19.0098592 
 76401 	 18.8966782 
 76501 	 18.7480222 
 76601 	 18.6686232 
 76701 	 18.6074942 
 76801 	 18.4297202 
 76901 	 18.4125762 
 77001 	 18.3648712 
 77101 	 18.3499082 
 77201 	 18.3241022 
 77301 	 18.2152292 
 77401 	 18.1315312 
 77501 	 18.0160102 
 77601 	 17.9847442 
 77701 	 17.9409832 
 77801 	 17.8407282 
 77901 	 17.7732322 
 78001 	 17.6827232 
 78101 	 17.6301692 
 78201 	 17.2065312 
 78301 	 16.8622192 
 78401 	 16.6344652 
 78501 	 16.4537682 
 78601 	 16.3805112 
 78701 	 16.2814652 
 78801 	 16.2060182 
 78901 	 16.0873442 
 79001 	 16.0606612 
 79101 	 15.9908222 
 79201 	 15.9323142 
 79301 	 15.8846542 
 79401 	 15.7008392 
 79501 	 15.6607582 
 79601 	 15.7258162 
 79701 	 15.6820992 
 79801 	 15.6402932 
 79901 	 15.7331812 
 80001 	 15.4516352 
 80101 	 15.6564432 
 80201 	 15.7853642 
 80301 	 15.6875172 
 80401 	 15.4791702 
 80501 	 15.3157322 
 80601 	 15.8567842 
 80701 	 16.3568732 
 80801 	 16.3624652 
 80901 	 16.6608582 
 81001 	 16.8262852 
 81101 	 17.2349972 
 81201 	 17.5864202 
 81301 	 17.7119612 
 81401 	 17.9506692 
 81501 	 17.9954572 
 81601 	 18.3043532 
 81701 	 18.4693852 
 81801 	 18.5110852 
 81901 	 18.5860812 
 82001 	 18.6357102 
 82101 	 18.7601192 
 82201 	 18.9355762 
 82301 	 18.9997182 
 82401 	 19.1914772 
 82501 	 19.1617832 
 82601 	 19.1139832 
 82701 	 19.0969052 
 82801 	 18.9698902 
 82901 	 18.9075542 
 83001 	 18.8169882 
 83101 	 18.8190592 
 83201 	 18.7734162 
 83301 	 18.6901972 
 83401 	 18.5990282 
 83501 	 18.4900282 
 83601 	 18.4334692 
 83701 	 18.4177462 
 83801 	 18.3411722 
 83901 	 18.2970042 
 84001 	 18.1326932 
 84101 	 18.0889332 
 84201 	 18.0442682 
 84301 	 17.9787622 
 84401 	 17.8791572 
 84501 	 17.7969082 
 84601 	 17.7385562 
 84701 	 17.5837172 
 84801 	 17.5082772 
 84901 	 17.4116902 
 85001 	 16.6142702 
 85101 	 16.3486262 
 85201 	 16.1610432 
 85301 	 16.0823832 
 85401 	 16.0035002 
 85501 	 15.9083742 
 85601 	 15.8092152 
 85701 	 15.5724192 
 85801 	 15.5029312 
 85901 	 15.6093542 
 86001 	 15.8909232 
 86101 	 16.2800622 
 86201 	 16.6415742 
 86301 	 17.2404102 
 86401 	 17.4582212 
 86501 	 17.6353722 
 86601 	 17.4986882 
 86701 	 17.4729002 
 86801 	 17.3798682 
 86901 	 17.1990302 
 87001 	 17.1936332 
 87101 	 17.1690102 
 87201 	 17.1395522 
 87301 	 17.1589192 
 87401 	 17.0651552 
 87501 	 16.8157022 
 87601 	 16.6265682 
 87701 	 16.4887242 
 87801 	 16.3882282 
 87901 	 16.2878242 
 88001 	 16.2395962 
 88101 	 16.1304822 
 88201 	 16.1172182 
 88301 	 16.0868962 
 88401 	 16.0690062 
 88501 	 16.0018492 
 88601 	 15.9275522 
 88701 	 15.8826602 
 88801 	 15.8765002 
 88901 	 15.9112732 
 89001 	 15.6948782 
 89101 	 15.7042032 
 89201 	 15.8293262 
 89301 	 15.7709362 
 89401 	 15.6966382 
 89501 	 15.6245052 
 89601 	 15.6299372 
 89701 	 15.5832812 
 89801 	 15.5631472 
 89901 	 15.5380752 
 90001 	 15.5165842 
 90101 	 15.4914632 
 90201 	 15.4810302 
 90301 	 15.4064602 
 90401 	 15.2881222 
 90501 	 15.2687392 
 90601 	 15.2316222 
 90701 	 15.1437792 
 90801 	 15.0819542 
 90901 	 14.9361792 
 91001 	 14.8193732 
 91101 	 14.7127782 
 91201 	 14.6744692 
 91301 	 14.5681642 
 91401 	 14.2656102 
 91501 	 14.1279432 
 91601 	 13.9274122 
 91701 	 12.5836782 
 91801 	 10.0623622 
 91901 	 9.7393982 
 92001 	 9.5309332 
 92101 	 8.6720652 
 92201 	 7.8880312 
 92301 	 7.3128922 
 92401 	 7.0446552 
 92501 	 6.8865662 
 92601 	 6.7432982 
 92701 	 6.5152262 
 92801 	 6.2665782 
 92901 	 6.1331082 
 93001 	 5.8921242 
 93101 	 5.7936032 
 93201 	 5.6772072 
 93301 	 5.5705072 
 93401 	 5.5003762 
 93501 	 5.3580522 
 93601 	 5.0164122 
 93701 	 4.9294272 
 93801 	 4.8872762 
 93901 	 4.7762442 
 94001 	 4.5492122 
 94101 	 3.7037842 
 94201 	 3.5495282 
 94301 	 3.4796522 
 94401 	 3.4465552 
 94501 	 3.3629122 
 94601 	 3.2651942 
 94701 	 3.1314212 
 94801 	 3.0366042 
 94901 	 2.8690102 
 95001 	 2.5955102 
 95101 	 2.4905732 
 95201 	 2.3351632 
 95301 	 2.2396002 
 95401 	 2.0861262 
 95501 	 2.0113302 
 95601 	 1.9325532 
 95701 	 1.8119102 
 95801 	 1.7711832 
 95901 	 1.6502912 
 96001 	 1.8514962 
 96101 	 4.3335192 
 96201 	 5.1592562 
 96301 	 5.3130602 
 96401 	 10.5706622 
 96501 	 11.9058602 
 96601 	 14.3482702 
 96701 	 15.2785692 
 96801 	 16.7242242 
 96901 	 17.5334862 
 97001 	 17.8435862 
 97101 	 18.4288682 
 97201 	 18.7979142 
 97301 	 18.8396442 
 97401 	 18.8169292 
 97501 	 18.6882122 
 97601 	 18.5515252 
 97701 	 18.4157422 
 97801 	 18.1336412 
 97901 	 17.8238702 
 98001 	 17.5833152 
 98101 	 17.6316072 
 98201 	 17.3885302 
 98301 	 17.8819912 
 98401 	 18.5723242 
 98501 	 18.5249272 
 98601 	 18.3758162 
 98701 	 18.3894412 
 98801 	 18.3384602 
 98901 	 18.5080332 
 99001 	 18.7527382 
 99101 	 18.9508942 
 99201 	 19.0491042 
 99301 	 19.0133022 
 99401 	 18.9149422 
 99501 	 18.8507512 
 99601 	 18.7251602 
 99701 	 18.5659512 
 99801 	 18.3260662 
 99901 	 18.2397942 
100001 	 18.2143392 
100101 	 18.1799532 
100201 	 18.1418442 
100301 	 18.0672862 
100401 	 17.9996462 
100501 	 17.9324512 
100601 	 17.9185442 
100701 	 17.8404912 
100801 	 17.7365822 
100901 	 17.7312002 
101001 	 17.6076002 
101101 	 17.4871412 
101201 	 17.0492672 
101301 	 15.8381462 
101401 	 15.7175032 
101501 	 16.0787822 
101601 	 17.0280122 
101701 	 17.2202932 
101801 	 17.1638882 
101901 	 17.5313452 
102001 	 18.1705842 
102101 	 18.3867132 
102201 	 18.0428352 
102301 	 18.3368872 
102401 	 18.6965852 
102501 	 18.3990492 
102601 	 18.1885002 
102701 	 18.3052382 
102801 	 18.4482232 
102901 	 18.2045942 
103001 	 18.7072712 
103101 	 19.0440412 
103201 	 19.0400132 
103301 	 19.2345402 
103401 	 19.5960992 
103501 	 19.7495042 
103601 	 19.7335092 
103701 	 20.1329012 
103801 	 20.2198952 
103901 	 20.0705892 
104001 	 20.2573402 
104101 	 20.4440402 
104201 	 20.5400822 
104301 	 20.5497972 
104401 	 20.5126112 
104501 	 20.4437952 
104601 	 20.3766242 
104701 	 20.3082272 
104801 	 20.2542262 
104901 	 20.0912922 
105001 	 20.0481522 
105101 	 20.0360692 
105201 	 19.9999902 
105301 	 19.9986852 
105401 	 19.9492382 
105501 	 19.8604932 
105601 	 19.8651442 
105701 	 19.8762272 
105801 	 19.8843192 
105901 	 19.8737582 
106001 	 19.8630742 
106101 	 19.8553062 
106201 	 19.8345972 
106301 	 19.8291692 
106401 	 19.7959562 
106501 	 19.7356572 
106601 	 19.7033862 
106701 	 19.6980492 
106801 	 19.6721032 
106901 	 19.6739972 
107001 	 19.6277112 
107101 	 19.5355142 
107201 	 19.6124442 
107301 	 19.6892682 
107401 	 19.6513932 
107501 	 19.7179972 
107601 	 19.8130592 
107701 	 19.7990132 
107801 	 19.7297722 
107901 	 19.5905862 
108001 	 19.5031512 
108101 	 19.3986432 
108201 	 19.2951352 
108301 	 19.2207772 
108401 	 19.1036342 
108501 	 19.0148312 
108601 	 18.9228792 
108701 	 18.7767662 
108801 	 18.7159582 
108901 	 18.6543622 
109001 	 18.3808052 
109101 	 18.2220662 
109201 	 18.1207742 
109301 	 17.9806142 
109401 	 17.7528532 
109501 	 17.4899162 
109601 	 17.2594462 
109701 	 17.1696132 
109801 	 16.6944092 
109901 	 16.5160532 
110001 	 15.3298242 
110101 	 14.9299992 
110201 	 14.8534912 
110301 	 15.0032522 
110401 	 15.0862242 
110501 	 15.2196462 
110601 	 15.3153222 
110701 	 15.2951382 
110801 	 15.2947552 
110901 	 15.2699162 
111001 	 15.1876082 
111101 	 15.1687122 
111201 	 15.0855242 
111301 	 15.0251332 
111401 	 14.9723922 
111501 	 14.9397072 
111601 	 14.8803722 
111701 	 14.7935182 
111801 	 14.7747722 
111901 	 14.7032862 
112001 	 14.6259512 
112101 	 14.4907722 
112201 	 14.3819182 
112301 	 14.2958482 
112401 	 14.2560812 
112501 	 14.1430142 
112601 	 13.9746952 
112701 	 13.6570002 
112801 	 14.1146492 
112901 	 14.6640262 
113001 	 14.5525792 
113101 	 15.4793852 
113201 	 16.3292272 
113301 	 15.9133022 
113401 	 16.9280702 
113501 	 18.3550782 
113601 	 17.8024382 
113701 	 17.9166812 
113801 	 17.8120952 
113901 	 17.0892222 
114001 	 16.8997652 
114101 	 16.3919272 
114201 	 15.9760672 
114301 	 15.5699492 
114401 	 15.4415062 
114501 	 15.2624012 
114601 	 15.0479792 
114701 	 14.9084432 
114801 	 14.8446972 
114901 	 14.7934032 
115001 	 14.7597522 
115101 	 14.7002222 
115201 	 14.5619192 
115301 	 14.5162952 
115401 	 14.5088102 
115501 	 14.4562822 
115601 	 14.3944522 
115701 	 14.2144782 
115801 	 14.2257642 
115901 	 14.1556382 
116001 	 14.3383302 
116101 	 14.6711282 
116201 	 15.0557362 
116301 	 15.0007312 
116401 	 15.4867112 
116501 	 15.7441352 
116601 	 15.6866442 
116701 	 15.6177702 
116801 	 15.5499982 
116901 	 15.4445062 
117001 	 15.3434942 
117101 	 15.1821282 
117201 	 9.1574522 
117301 	 8.6574282 
117401 	 8.4761952 
117501 	 8.0030372 
117601 	 7.7502122 
117701 	 7.4647102 
117801 	 7.2978082 
117901 	 7.0766112 
118001 	 6.9055262 
118101 	 6.5002322 
118201 	 6.3569742 
118301 	 5.9460912 
118401 	 5.5304692 
118501 	 5.4140902 
118601 	 5.5084312 
118701 	 5.4583802 
118801 	 5.8317182 
118901 	 5.7594862 
119001 	 6.0796182 
119101 	 6.5525582 
119201 	 6.7656832 
119301 	 7.9285382 
119401 	 9.6005232 
119501 	 11.3156232 
119601 	 12.5990342 
119701 	 13.4625652 
119801 	 15.6707122 
119901 	 17.3723342 
120001 	 18.2142472 
120101 	 18.6884862 
120201 	 19.2503072 
120301 	 19.3196342 
120401 	 19.6472152 
120501 	 20.1218652 
120601 	 20.3442932 
120701 	 20.3059842 
120801 	 20.1572442 
120901 	 20.0079702 
121001 	 19.9024462 
121101 	 19.7399152 
121201 	 19.2912372 
121301 	 19.1494872 
121401 	 18.9818502 
121501 	 18.8340952 
121601 	 18.6783612 
121701 	 18.4885602 
121801 	 18.2430242 
121901 	 18.0507692 
122001 	 17.8830112 
122101 	 17.8091612 
122201 	 17.6665372 
122301 	 17.5374042 
122401 	 17.4053652 
122501 	 17.2458762 
122601 	 17.1932762 
122701 	 17.0498462 
122801 	 16.8934422 
122901 	 16.7283252 
123001 	 16.7169492 
123101 	 16.7459082 
123201 	 16.6290982 
123301 	 16.4666992 
123401 	 16.3302932 
123501 	 16.2049552 
123601 	 15.9027902 
123701 	 15.7381612 
123801 	 15.3094712 
123901 	 15.0109022 
124001 	 14.7463662 
124101 	 14.4272872 
124201 	 14.0138322 
124301 	 13.7646202 
124401 	 13.4979512 
124501 	 13.3842542 
124601 	 13.2981802 
124701 	 13.2079852 
124801 	 13.0683312 
124901 	 12.9679672 
125001 	 12.8908202 
125101 	 12.7679072 
125201 	 12.6440822 
125301 	 12.5663392 
125401 	 12.4892922 
125501 	 12.4266192 
125601 	 12.3681612 
125701 	 12.3379842 
125801 	 12.3020142 
125901 	 12.1498672 
126001 	 12.0190022 
126101 	 11.8891152 
126201 	 11.8300692 
126301 	 11.6459262 
126401 	 11.5133182 
126501 	 11.3413892 
126601 	 11.2190192 
126701 	 11.1593712 
126801 	 11.0558942 
126901 	 10.9661492 
127001 	 10.9072182 
127101 	 10.8232282 
127201 	 10.7479902 
127301 	 10.6230612 
127401 	 10.4507252 
127501 	 10.2387812 
127601 	 10.1887922 
127701 	 9.8601732 
127801 	 9.2953942 
127901 	 8.9904112 
128001 	 8.7010132 
128101 	 8.5910412 
128201 	 8.3552602 
128301 	 7.9804212 
128401 	 7.8468702 
128501 	 7.6078012 
128601 	 7.2753202 
128701 	 7.1058762 
128801 	 6.8633562 
128901 	 6.1091502 
129001 	 5.7835192 
129101 	 5.6598712 
129201 	 5.5174662 
129301 	 5.3634952 
129401 	 5.0516052 
129501 	 4.6579152 
129601 	 4.3256062 
129701 	 3.9807222 
129801 	 3.8205432 
129901 	 3.7208712 
130001 	 3.2281522 
130101 	 3.1083082 
130201 	 2.8928332 
130301 	 2.7408832 
130401 	 2.6316332 
130501 	 2.5500802 
130601 	 2.1787202 
130701 	 2.0933852 
130801 	 2.0133902 
130901 	 1.8814962 
131001 	 1.6799422 
131101 	 1.3577672 
131201 	 1.1865362 
131301 	 0.7809382 
131401 	 0.6705492 
131501 	 0.0000002 
131601 	 0.0000002 
131701 	 0.0000002 
131801 	 0.0000002 
131901 	 0.0000002 
132001 	 0.0000002 
132101 	 0.0000002 
132201 	 0.0000002 
132301 	 0.0000002 
132401 	 0.0000002 
132501 	 0.0000002 
132601 	 0.0000002 
132701 	 0.0000002 
132801 	 0.0000002 
132901 	 0.0000002 
133001 	 0.0000002 
133101 	 0.0000002 
133201 	 0.0000002 
133301 	 0.0000002 
133401 	 0.0000002 
133501 	 0.0000002 
133601 	 0.0000002 
133701 	 0.0000002 
133801 	 0.0000002 
133901 	 0.0000002 
134001 	 0.0000002 
134101 	 0.0000002 
134201 	 0.0000002 
134301 	 0.0000002 
134401 	 0.0000002 
134501 	 0.0000002 
134601 	 0.0000002 
134701 	 0.0000002 
134801 	 0.0000002 
134901 	 0.0000002 
135001 	 0.0000002 
135101 	 0.0000002 
135201 	 0.0000002 
135301 	 0.0000002 
135401 	 0.0000002 
135501 	 0.0000002 
135601 	 0.0000002 
135701 	 0.0000002 
135801 	 0.0000002 
135901 	 0.0000002 
136001 	 0.0000002 
136101 	 0.0000002 
136201 	 0.0000002 
136301 	 0.0000002 
136401 	 0.0000002 
136501 	 0.0000002 
136601 	 0.0000002 
136701 	 0.0000002 
136801 	 0.0000002 
136901 	 0.0000002 
137001 	 0.0000002 
137101 	 0.0000002 
137201 	 0.0000002 
137301 	 0.0000002 
137401 	 0.0000002 
137501 	 0.0000002 
137601 	 0.0000002 
137701 	 0.0000002 
137801 	 0.0000002 
137901 	 0.0000002 
138001 	 0.0000002 
138101 	 0.0000002 
138201 	 0.0000002 
138301 	 0.0000002 
138401 	 0.0000002 
138501 	 0.0000002 
138601 	 0.0000002 
138701 	 0.0000002 
138801 	 0.0000002 
138901 	 0.0000002 
139001 	 0.0000002 
139101 	 0.0000002 
139201 	 0.0000002 
139301 	 0.0000002 
139401 	 0.0000002 
139501 	 0.0000002 
139601 	 0.0000002 
139701 	 0.0000002 
139801 	 0.0000002 
139901 	 0.0000002 
140001 	 0.0000002 
140101 	 0.0000002 
140201 	 0.0000002 
140301 	 0.0000002 
140401 	 0.0000002 
140501 	 0.0000002 
140601 	 0.0000002 
140701 	 0.0000002 
140801 	 0.0000002 
140901 	 0.0000002 
141001 	 0.0000002 
141101 	 0.0000002 
141201 	 0.0000002 
141301 	 0.0000002 
141401 	 0.0000002 
141501 	 0.0000002 
141601 	 0.0000002 
141701 	 0.0000002 
141801 	 0.0000002 
141901 	 0.0000002 
142001 	 0.0000002 
142101 	 0.0000002 
142201 	 0.0000002 
142301 	 0.0000002 
142401 	 0.0000002 
142501 	 0.0000002 
142601 	 0.0000002 
142701 	 0.0000002 
142801 	 0.0000002 
142901 	 0.0000002 
143001 	 0.0000002 
143101 	 0.0000002 
143201 	 0.0000002 
143301 	 0.0000002 
143401 	 0.0000002 
143501 	 0.0000002 
143601 	 0.0000002 
143701 	 0.0000002 
143801 	 0.0000002 
143901 	 0.0000002 
144001 	 0.0000002 
144101 	 0.0000002 
144201 	 0.0000002 
144301 	 0.0000002 
144401 	 0.0000002 
144501 	 0.0000002 
144601 	 0.0000002 
144701 	 0.0000002 
144801 	 0.0000002 
144901 	 0.0000002 
145001 	 0.0000002 
145101 	 0.0000002 
145201 	 0.0000002 
145301 	 0.0000002 
145401 	 0.0000002 
145501 	 0.0000002 
145601 	 0.0000002 
145701 	 0.0000002 
145801 	 0.0000002 
145901 	 0.0000002 
146001 	 0.0000002 
146101 	 0.0000002 
146201 	 0.0000002 
146301 	 0.0000002 
146401 	 0.0000002 
146501 	 0.0000002 
146601 	 0.0000002 
146701 	 0.0000002 
146801 	 0.0000002 
146901 	 0.0000002 
147001 	 0.0000002 
147101 	 0.0000002 
147201 	 0.0000002 
147301 	 0.0000002 
147401 	 0.0000002 
147501 	 0.0000002 
147601 	 0.0000002 
147701 	 0.0000002 
147801 	 0.0000002 
147901 	 0.0000002 
148001 	 0.0000002 
148101 	 0.0000002 
148201 	 0.0000002 
148301 	 0.0000002 
148401 	 0.0000002 
148501 	 0.0000002 
148601 	 0.0000002 
148701 	 0.0000002 
148801 	 0.0000002 
148901 	 0.0000002 
149001 	 0.0000002 
149101 	 0.0000002 
149201 	 0.0000002 
149301 	 0.0000002 
149401 	 0.0000002 
149501 	 0.0000002 
149601 	 0.0000002 
149701 	 0.0000002 
149801 	 0.0000002 
149901 	 0.0000002 
150001 	 0.0000002 
150101 	 0.0000002 
150201 	 0.0000002 
150301 	 0.0000002 
150401 	 0.0000002 
150501 	 0.0000002 
150601 	 0.0000002 
150701 	 0.0000002 
150801 	 0.0000002 
150901 	 0.0000002 
151001 	 0.0000002 
151101 	 0.0000002 
151201 	 0.0000002 
151301 	 0.0000002 
151401 	 0.0000002 
151501 	 0.0000002 
151601 	 0.0000002 
151701 	 0.0000002 
151801 	 0.0000002 
151901 	 0.0000002 
152001 	 0.0000002 
152101 	 0.0000002 
152201 	 0.0000002 
152301 	 0.0000002 
152401 	 0.0000002 
152501 	 0.0000002 
152601 	 0.0000002 
152701 	 0.0000002 
152801 	 0.0000002 
152901 	 0.0000002 
153001 	 0.0000002 
153101 	 0.0000002 
153201 	 0.0000002 
153301 	 0.0000002 
153401 	 0.0000002 
153501 	 0.0000002 
153601 	 0.0000002 
153701 	 0.0000002 
153801 	 0.0000002 
153901 	 0.0000002 
154001 	 0.0000002 
154101 	 0.0000002 
154201 	 0.0000002 
154301 	 0.0000002 
154401 	 0.0000002 
154501 	 0.0000002 
154601 	 0.0000002 
154701 	 0.0000002 
154801 	 0.0000002 
154901 	 0.0000002 
155001 	 0.0000002 
155101 	 0.0000002 
155201 	 0.0000002 
155301 	 0.0000002 
155401 	 0.0000002 
155501 	 0.0000002 
155601 	 0.0000002 
155701 	 0.0000002 
155801 	 0.0000002 
155901 	 0.0000002 
156001 	 0.0000002 
156101 	 0.0000002 
156201 	 0.0000002 
156301 	 0.0000002 
156401 	 0.0000002 
156501 	 0.0000002 
156601 	 0.0000002 
156701 	 0.0000002 
156801 	 0.0000002 
156901 	 0.0000002 
157001 	 0.0000002 
157101 	 0.0000002 
157201 	 0.0000002 
157301 	 0.0000002 
157401 	 0.0000002 
157501 	 0.0000002 
157601 	 0.0000002 
157701 	 0.0000002 
157801 	 0.0000002 
157901 	 0.0000002 
158001 	 0.0000002 
158101 	 0.0000002 
158201 	 0.0000002 
158301 	 0.0000002 
158401 	 0.0000002 
158501 	 0.0000002 
158601 	 0.0000002 
158701 	 0.0000002 
158801 	 0.0000002 
158901 	 0.0000002 
159001 	 0.0000002 
159101 	 0.0000002 
159201 	 0.0000002 
159301 	 0.0000002 
159401 	 0.0000002 
159501 	 0.0000002 
159601 	 0.0000002 
159701 	 0.0000002 
159801 	 0.0000002 
159901 	 0.0000002 
160001 	 0.0000002 
160101 	 0.0000002 
160201 	 0.0000002 
160301 	 0.0000002 
160401 	 0.0000002 
160501 	 0.0000002 
160601 	 0.0000002 
160701 	 0.0000002 
160801 	 0.0000002 
160901 	 0.0000002 
161001 	 0.0000002 
161101 	 0.0000002 
161201 	 0.0000002 
161301 	 0.0000002 
161401 	 0.0000002 
161501 	 0.0000002 
161601 	 0.0000002 
161701 	 0.0000002 
161801 	 0.0000002 
161901 	 0.0000002 
162001 	 0.0000002 
162101 	 0.0000002 
162201 	 0.0000002 
162301 	 0.0000002 
162401 	 0.0000002 
162501 	 0.0000002 
162601 	 0.0000002 
162701 	 0.0000002 
162801 	 0.0000002 
162901 	 0.0000002 
163001 	 0.0000002 
163101 	 0.0000002 
163201 	 0.0000002 
163301 	 0.0000002 
163401 	 0.0000002 
163501 	 0.0000002 
163601 	 0.0000002 
163701 	 0.0000002 
163801 	 0.0000002 
163901 	 0.0000002 
164001 	 0.0000002 
164101 	 0.0000002 
164201 	 0.0000002 
164301 	 0.0000002 
164401 	 0.0000002 
164501 	 0.0000002 
164601 	 0.0000002 
164701 	 0.0000002 
164801 	 0.0000002 
164901 	 0.0000002 
165001 	 0.0000002 
165101 	 0.0000002 
165201 	 0.0000002 
165301 	 0.0000002 
165401 	 0.0000002 
165501 	 0.0000002 
165601 	 0.0000002 
165701 	 0.0000002 
165801 	 0.0000002 
165901 	 0.0000002 
166001 	 0.0000002 
166101 	 0.0000002 
166201 	 0.0000002 
166301 	 0.0000002 
166401 	 0.0000002 
166501 	 0.0000002 
166601 	 0.0000002 
166701 	 0.0000002 
166801 	 0.0000002 
166901 	 0.0000002 
167001 	 0.0000002 
167101 	 0.0000002 
167201 	 0.0000002 
167301 	 0.0000002 
167401 	 0.0000002 
167501 	 0.0000002 
167601 	 0.0000002 
167701 	 0.0000002 
167801 	 0.0000002 
167901 	 0.0000002 
168001 	 0.0000002 
168101 	 0.0000002 
168201 	 0.0000002 
168301 	 0.0000002 
168401 	 0.0000002 
168501 	 0.0000002 
168601 	 0.0000002 
168701 	 0.0000002 
168801 	 0.0000002 
168901 	 0.0000002 
169001 	 0.0000002 
169101 	 0.0000002 
169201 	 0.0000002 
169301 	 0.0000002 
169401 	 0.0000002 
169501 	 0.0000002 
169601 	 0.0000002 
169701 	 0.0000002 
169801 	 0.0000002 
169901 	 0.0000002 
170001 	 0.0000002 
170101 	 0.0000002 
170201 	 0.0000002 
170301 	 0.0000002 
170401 	 0.0000002 
170501 	 0.0000002 
170601 	 0.0000002 
170701 	 0.0000002 
170801 	 0.0000002 
170901 	 0.0000002 
171001 	 0.0000002 
171101 	 0.0000002 
171201 	 0.0000002 
171301 	 0.0000002 
171401 	 0.0000002 
171501 	 0.0000002 
171601 	 0.0000002 
171701 	 0.0000002 
171801 	 0.0000002 
171901 	 0.0000002 
172001 	 0.0000002 
172101 	 0.0000002 
172201 	 0.0000002 
172301 	 0.0000002 
172401 	 0.0000002 
172501 	 0.0000002 
172601 	 0.0000002 
172701 	 0.0000002 
172801 	 0.0000002 
172901 	 0.0000002 
173001 	 0.0000002 
173101 	 0.0000002 
173201 	 0.0000002 
173301 	 0.0000002 
173401 	 0.0000002 
173501 	 0.0000002 
173601 	 0.0000002 
173701 	 0.0000002 
173801 	 0.0000002 
173901 	 0.0000002 
174001 	 0.0000002 
174101 	 0.0000002 
174201 	 0.0000002 
174301 	 0.0000002 
174401 	 0.0000002 
174501 	 0.0000002 
174601 	 0.0000002 
174701 	 0.0000002 
174801 	 0.0000002 
174901 	 0.0000002 
175001 	 0.0000002 
175101 	 0.0000002 
175201 	 0.0000002 
175301 	 0.0000002 
175401 	 0.0000002 
175501 	 0.0000002 
175601 	 0.0000002 
175701 	 0.0000002 
175801 	 0.0000002 
175901 	 0.0000002 
176001 	 0.0000002 
176101 	 0.0000002 
176201 	 0.0000002 
176301 	 0.0000002 
176401 	 0.0000002 
176501 	 0.0000002 
176601 	 0.0000002 
176701 	 0.0000002 
176801 	 0.0000002 
176901 	 0.0000002 
177001 	 0.0000002 
177101 	 0.0000002 
177201 	 0.0000002 
177301 	 0.0000002 
177401 	 0.0000002 
177501 	 0.0000002 
177601 	 0.0000002 
177701 	 0.0000002 
177801 	 0.0000002 
177901 	 0.0000002 
178001 	 0.0000002 
178101 	 0.0000002 
178201 	 0.0000002 
178301 	 0.0000002 
178401 	 0.0000002 
178501 	 0.0000002 
178601 	 0.0000002 
178701 	 0.0000002 
178801 	 0.0000002 
178901 	 0.0000002 
179001 	 0.0000002 
179101 	 0.0000002 
179201 	 0.0000002 
179301 	 0.0000002 
179401 	 0.0000002 
179501 	 0.0000002 
179601 	 0.0000002 
179701 	 0.0000002 
179801 	 0.0000002 
179901 	 0.0000002 
180001 	 0.0000002 
180101 	 0.0000002 
180201 	 0.0000002 
180301 	 0.0000002 
180401 	 0.0000002 
180501 	 0.0000002 
180601 	 0.0000002 
180701 	 0.0000002 
180801 	 0.0000002 
180901 	 0.0000002 
181001 	 0.0000002 
181101 	 0.0000002 
181201 	 0.0000002 
181301 	 0.0000002 
181401 	 0.0000002 
181501 	 0.0000002 
181601 	 0.0000002 
181701 	 0.0000002 
181801 	 0.0000002 
181901 	 0.0000002 
182001 	 0.0000002 
182101 	 0.0000002 
182201 	 0.0000002 
182301 	 0.0000002 
182401 	 0.0000002 
182501 	 0.0000002 
182601 	 0.0000002 
182701 	 0.0000002 
182801 	 0.0000002 
182901 	 0.0000002 
183001 	 0.0000002 
183101 	 0.0000002 
183201 	 0.0000002 
183301 	 0.0000002 
183401 	 0.0000002 
183501 	 0.0000002 
183601 	 0.0000002 
183701 	 0.0000002 
183801 	 0.0000002 
183901 	 0.0000002 
184001 	 0.0000002 
184101 	 0.0000002 
184201 	 0.0000002 
184301 	 0.0000002 
184401 	 0.0000002 
184501 	 0.0000002 
184601 	 0.0000002 
184701 	 0.0000002 
184801 	 0.0000002 
184901 	 0.0000002 
185001 	 0.0000002 
185101 	 0.0000002 
185201 	 0.0000002 
185301 	 0.0000002 
185401 	 0.0000002 
185501 	 0.0000002 
185601 	 0.0000002 
185701 	 0.0000002 
185801 	 0.0000002 
185901 	 0.0000002 
186001 	 0.0000002 
186101 	 0.0000002 
186201 	 0.0000002 
186301 	 0.0000002 
186401 	 0.0000002 
186501 	 0.0000002 
186601 	 0.0000002 
186701 	 0.0000002 
186801 	 0.0000002 
186901 	 0.0000002 
187001 	 0.0000002 
187101 	 0.0000002 
187201 	 0.0000002 
187301 	 0.0000002 
187401 	 0.0000002 
187501 	 0.0000002 
187601 	 0.0000002 
187701 	 0.0000002 
187801 	 0.0000002 
187901 	 0.0000002 
188001 	 0.0000002 
188101 	 0.0000002 
188201 	 0.0000002 
188301 	 0.0000002 
188401 	 0.0000002 
188501 	 0.0000002 
188601 	 0.0000002 
188701 	 0.0000002 
188801 	 0.0000002 
188901 	 0.0000002 
189001 	 0.0000002 
189101 	 0.0000002 
189201 	 0.0000002 
189301 	 0.0000002 
189401 	 0.0000002 
189501 	 0.0000002 
189601 	 0.0000002 
189701 	 0.0000002 
189801 	 0.0000002 
189901 	 0.0000002 
190001 	 0.0000002 
190101 	 0.0000002 
190201 	 0.0000002 
190301 	 0.0000002 
190401 	 0.0000002 
190501 	 0.0000002 
190601 	 0.0000002 
190701 	 0.0000002 
190801 	 0.0000002 
190901 	 0.0000002 
191001 	 0.0000002 
191101 	 0.0000002 
191201 	 0.0000002 
191301 	 0.0000002 
191401 	 0.0000002 
191501 	 0.0000002 
191601 	 0.0000002 
191701 	 0.0000002 
191801 	 0.0000002 
191901 	 0.0000002 
192001 	 0.0000002 
192101 	 0.0000002 
192201 	 0.0000002 
192301 	 0.0000002 
192401 	 0.0000002 
192501 	 0.0000002 
192601 	 0.0000002 
192701 	 0.0000002 
192801 	 0.0000002 
192901 	 0.0000002 
193001 	 0.0000002 
193101 	 0.0000002 
193201 	 0.0000002 
193301 	 0.0000002 
193401 	 0.0000002 
193501 	 0.0000002 
193601 	 0.0000002 
193701 	 0.0000002 
193801 	 0.0000002 
193901 	 0.0000002 
194001 	 0.0000002 
194101 	 0.0000002 
194201 	 0.0000002 
194301 	 0.0000002 
194401 	 0.0000002 
194501 	 0.0000002 
194601 	 0.0000002 
194701 	 0.0000002 
194801 	 0.0000002 
194901 	 0.0000002 
195001 	 0.0000002 
195101 	 0.0000002 
195201 	 0.0000002 
195301 	 0.0000002 
195401 	 0.0000002 
195501 	 0.0000002 
195601 	 0.0000002 
195701 	 0.0000002 
195801 	 0.0000002 
195901 	 0.0000002 
196001 	 0.0000002 
196101 	 0.0000002 
196201 	 0.0000002 
196301 	 0.0000002 
196401 	 0.0000002 
196501 	 0.0000002 
196601 	 0.0000002 
196701 	 0.0000002 
196801 	 0.0000002 
196901 	 0.0000002 
197001 	 0.0000002 
197101 	 0.0000002 
197201 	 0.0000002 
197301 	 0.0000002 
197401 	 0.0000002 
197501 	 0.0000002 
197601 	 0.0000002 
197701 	 0.0000002 
197801 	 0.0000002 
197901 	 0.0000002 
198001 	 0.0000002 
198101 	 0.0000002 
198201 	 0.0000002 
198301 	 0.0000002 
198401 	 0.0000002 
198501 	 0.0000002 
198601 	 0.0000002 
198701 	 0.0000002 
198801 	 0.0000002 
198901 	 0.0000002 
199001 	 0.0000002 
199101 	 0.0000002 
199201 	 0.0000002 
199301 	 0.0000002 
199401 	 0.0000002 
199501 	 0.0000002 
199601 	 0.0000002 
199701 	 0.0000002 
199801 	 0.0000002 
199901 	 0.0000002 
200001 	 0.0000002 
200101 	 0.0000002 
200201 	 0.0000002 
200301 	 0.0000002 
200401 	 0.0000002 
200501 	 0.0000002 
200601 	 0.0000002 
200701 	 0.0000002 
200801 	 0.0000002 
200901 	 0.0000002 
201001 	 0.0000002 
201101 	 0.0000002 
201201 	 0.0000002 
201301 	 0.0000002 
201401 	 0.0000002 
201501 	 0.0000002 
201601 	 0.0000002 
201701 	 0.0000002 
201801 	 0.0000002 
201901 	 0.0000002 
202001 	 0.0000002 
202101 	 0.0000002 
202201 	 0.0000002 
202301 	 0.0000002 
202401 	 0.0000002 
202501 	 0.0000002 
202601 	 0.0000002 
202701 	 0.0000002 
202801 	 0.0000002 
202901 	 0.0000002 
203001 	 0.0000002 
203101 	 0.0000002 
203201 	 0.0000002 
203301 	 0.0000002 
203401 	 0.0000002 
203501 	 0.0000002 
203601 	 0.0000002 
203701 	 0.0000002 
203801 	 0.0000002 
203901 	 0.0000002 
204001 	 0.0000002 
204101 	 0.0000002 
204201 	 0.0000002 
204301 	 0.0000002 
204401 	 0.0000002 
204501 	 0.0000002 
204601 	 0.0000002 
204701 	 0.0000002 
204801 	 0.0000002 
204901 	 0.0000002 
205001 	 0.0000002 
205101 	 0.0000002 
205201 	 0.0000002 
205301 	 0.0000002 
205401 	 0.0000002 
205501 	 0.0000002 
205601 	 0.0000002 
205701 	 0.0000002 
205801 	 0.0000002 
205901 	 0.0000002 
206001 	 0.0000002 
206101 	 0.0000002 
206201 	 0.0000002 
206301 	 0.0000002 
206401 	 0.0000002 
206501 	 0.0000002 
206601 	 0.0000002 
206701 	 0.0000002 
206801 	 0.0000002 
206901 	 0.0000002 
207001 	 0.0000002 
207101 	 0.0000002 
207201 	 0.0000002 
207301 	 0.0000002 
207401 	 0.0000002 
207501 	 0.0000002 
207601 	 0.0000002 
207701 	 0.0000002 
207801 	 0.0000002 
207901 	 0.0000002 
208001 	 0.0000002 
208101 	 0.0000002 
208201 	 0.0000002 
208301 	 0.0000002 
208401 	 0.0000002 
208501 	 0.0000002 
208601 	 0.0000002 
208701 	 0.0000002 
208801 	 0.0000002 
208901 	 0.0000002 
209001 	 0.0000002 
209101 	 0.0000002 
209201 	 0.0000002 
209301 	 0.0000002 
209401 	 0.0000002 
209501 	 0.0000002 
209601 	 0.0000002 
209701 	 0.0000002 
209801 	 0.0000002 
209901 	 0.0000002 
210001 	 0.0000002 
210101 	 0.0000002 
210201 	 0.0000002 
210301 	 0.0000002 
210401 	 0.0000002 
210501 	 0.0000002 
210601 	 0.0000002 
210701 	 0.0000002 
210801 	 0.0000002 
210901 	 0.0000002 
211001 	 0.0000002 
211101 	 0.0000002 
211201 	 0.0000002 
211301 	 0.0000002 
211401 	 0.0000002 
211501 	 0.0000002 
211601 	 0.0000002 
211701 	 0.0000002 
211801 	 0.0000002 
211901 	 0.0000002 
212001 	 0.0000002 
212101 	 0.0000002 
212201 	 0.0000002 
212301 	 0.0000002 
212401 	 0.0000002 
212501 	 0.0000002 
212601 	 0.0000002 
212701 	 0.0000002 
212801 	 0.0000002 
212901 	 0.0000002 
213001 	 0.0000002 
213101 	 0.0000002 
213201 	 0.0000002 
213301 	 0.0000002 
213401 	 0.0000002 
213501 	 0.0000002 
213601 	 0.0000002 
213701 	 0.0000002 
213801 	 0.0000002 
213901 	 0.0000002 
214001 	 0.0000002 
214101 	 0.0000002 
214201 	 0.0000002 
214301 	 0.0000002 
214401 	 0.0000002 
214501 	 0.0000002 
214601 	 0.0000002 
214701 	 0.0000002 
214801 	 0.0000002 
214901 	 0.0000002 
215001 	 0.0000002 
215101 	 0.0000002 
215201 	 0.0000002 
215301 	 0.0000002 
215401 	 0.0000002 
215501 	 0.0000002 
215601 	 0.0000002 
215701 	 0.0000002 
215801 	 0.0000002 
215901 	 0.0000002 
216001 	 0.0000002 
216101 	 0.0000002 
216201 	 0.0000002 
216301 	 0.0000002 
216401 	 0.0000002 
216501 	 0.0000002 
216601 	 0.0000002 
216701 	 0.0000002 
216801 	 0.0000002 
216901 	 0.0000002 
217001 	 0.0000002 
217101 	 0.0000002 
217201 	 0.0000002 
217301 	 0.0000002 
217401 	 0.0000002 
217501 	 0.0000002 
217601 	 0.0000002 
217701 	 0.0000002 
217801 	 0.0000002 
217901 	 0.0000002 
218001 	 0.0000002 
218101 	 0.0000002 
218201 	 0.0000002 
218301 	 0.0000002 
218401 	 0.0000002 
218501 	 0.0000002 
218601 	 0.0000002 
218701 	 0.0000002 
218801 	 0.0000002 
218901 	 0.0000002 
219001 	 0.0000002 
219101 	 0.0000002 
219201 	 0.0000002 
219301 	 0.0000002 
219401 	 0.0000002 
219501 	 0.0000002 
219601 	 0.0000002 
219701 	 0.0000002 
219801 	 0.0000002 
219901 	 0.0000002 
220001 	 0.0000002 
220101 	 0.0000002 
220201 	 0.0000002 
220301 	 0.0000002 
220401 	 0.0000002 
220501 	 0.0000002 
220601 	 0.0000002 
220701 	 0.0000002 
220801 	 0.0000002 
220901 	 0.0000002 
221001 	 0.0000002 
221101 	 0.0000002 
221201 	 0.0000002 
221301 	 0.0000002 
221401 	 0.0000002 
221501 	 0.0000002 
221601 	 0.0000002 
221701 	 0.0000002 
221801 	 0.0000002 
221901 	 0.0000002 
222001 	 0.0000002 
222101 	 0.0000002 
222201 	 0.0000002 
222301 	 0.0000002 
222401 	 0.0000002 
222501 	 0.0000002 
222601 	 0.0000002 
222701 	 0.0000002 
222801 	 0.0000002 
222901 	 0.0000002 
223001 	 0.0000002 
223101 	 0.0000002 
223201 	 0.0000002 
223301 	 0.0000002 
223401 	 0.0000002 
223501 	 0.0000002 
223601 	 0.0000002 
223701 	 0.0000002 
223801 	 0.0000002 
223901 	 0.0000002 
224001 	 0.0000002 
224101 	 0.0000002 
224201 	 0.0000002 
224301 	 0.0000002 
224401 	 0.0000002 
224501 	 0.0000002 
224601 	 0.0000002 
224701 	 0.0000002 
224801 	 0.0000002 
224901 	 0.0000002 
225001 	 0.0000002 
225101 	 0.0000002 
225201 	 0.0000002 
225301 	 0.0000002 
225401 	 0.0000002 
225501 	 0.0000002 
225601 	 0.0000002 
225701 	 0.0000002 
225801 	 0.0000002 
225901 	 0.0000002 
226001 	 0.0000002 
226101 	 0.0000002 
226201 	 0.0000002 
226301 	 0.0000002 
226401 	 0.0000002 
226501 	 0.0000002 
226601 	 0.0000002 
226701 	 0.0000002 
226801 	 0.0000002 
226901 	 0.0000002 
227001 	 0.0000002 
227101 	 0.0000002 
227201 	 0.0000002 
227301 	 0.0000002 
227401 	 0.0000002 
227501 	 0.0000002 
227601 	 0.0000002 
227701 	 0.0000002 
227801 	 0.0000002 
227901 	 0.0000002 
228001 	 0.0000002 
228101 	 0.0000002 
228201 	 0.0000002 
228301 	 0.0000002 
228401 	 0.0000002 
228501 	 0.0000002 
228601 	 0.0000002 
228701 	 0.0000002 
228801 	 0.0000002 
228901 	 0.0000002 
229001 	 0.0000002 
229101 	 0.0000002 
229201 	 0.0000002 
229301 	 0.0000002 
229401 	 0.0000002 
229501 	 0.0000002 
229601 	 0.0000002 
229701 	 0.0000002 
229801 	 0.0000002 
229901 	 0.0000002 
230001 	 0.0000002 
230101 	 0.0000002 
230201 	 0.0000002 
230301 	 0.0000002 
230401 	 0.0000002 
230501 	 0.0000002 
230601 	 0.0000002 
230701 	 0.0000002 
230801 	 0.0000002 
230901 	 0.0000002 
231001 	 0.0000002 
231101 	 0.0000002 
231201 	 0.0000002 
231301 	 0.0000002 
231401 	 0.0000002 
231501 	 0.0000002 
231601 	 0.0000002 
231701 	 0.0000002 
231801 	 0.0000002 
231901 	 0.0000002 
232001 	 0.0000002 
232101 	 0.0000002 
232201 	 0.0000002 
232301 	 0.0000002 
232401 	 0.0000002 
232501 	 0.0000002 
232601 	 0.0000002 
232701 	 0.0000002 
232801 	 0.0000002 
232901 	 0.0000002 
233001 	 0.0000002 
233101 	 0.0000002 
233201 	 0.0000002 
233301 	 0.0000002 
233401 	 0.0000002 
233501 	 0.0000002 
233601 	 0.0000002 
233701 	 0.0000002 
233801 	 0.0000002 
233901 	 0.0000002 
234001 	 0.0000002 
234101 	 0.0000002 
234201 	 0.0000002 
234301 	 0.0000002 
234401 	 0.0000002 
234501 	 0.0000002 
234601 	 0.0000002 
234701 	 0.0000002 
234801 	 0.0000002 
234901 	 0.0000002 
235001 	 0.0000002 
235101 	 0.0000002 
235201 	 0.0000002 
235301 	 0.0000002 
235401 	 0.0000002 
235501 	 0.0000002 
235601 	 0.0000002 
235701 	 0.0000002 
235801 	 0.0000002 
235901 	 0.0000002 
236001 	 0.0000002 
236101 	 0.0000002 
236201 	 0.0000002 
236301 	 0.0000002 
236401 	 0.0000002 
236501 	 0.0000002 
236601 	 0.0000002 
236701 	 0.0000002 
236801 	 0.0000002 
236901 	 0.0000002 
237001 	 0.0000002 
237101 	 0.0000002 
237201 	 0.0000002 
237301 	 0.0000002 
237401 	 0.0000002 
237501 	 0.0000002 
237601 	 0.0000002 
237701 	 0.0000002 
237801 	 0.0000002 
237901 	 0.0000002 
238001 	 0.0000002 
238101 	 0.0000002 
238201 	 0.0000002 
238301 	 0.0000002 
238401 	 0.0000002 
238501 	 0.0000002 
238601 	 0.0000002 
238701 	 0.0000002 
238801 	 0.0000002 
238901 	 0.0000002 
239001 	 0.0000002 
239101 	 0.0000002 
239201 	 0.0000002 
239301 	 0.0000002 
239401 	 0.0000002 
239501 	 0.0000002 
239601 	 0.0000002 
239701 	 0.0000002 
239801 	 0.0000002 
239901 	 0.0000002 
240001 	 0.0000002 
240101 	 0.0000002 
240201 	 0.0000002 
240301 	 0.0000002 
240401 	 0.0000002 
240501 	 0.0000002 
240601 	 0.0000002 
240701 	 0.0000002 
240801 	 0.0000002 
240901 	 0.0000002 
241001 	 0.0000002 
241101 	 0.0000002 
241201 	 0.0000002 
241301 	 0.0000002 
241401 	 0.0000002 
241501 	 0.0000002 
241601 	 0.0000002 
241701 	 0.0000002 
241801 	 0.0000002 
241901 	 0.0000002 
242001 	 0.0000002 
242101 	 0.0000002 
242201 	 0.0000002 
242301 	 0.0000002 
242401 	 0.0000002 
242501 	 0.0000002 
242601 	 0.0000002 
242701 	 0.0000002 
242801 	 0.0000002 
242901 	 0.0000002 
243001 	 0.0000002 
243101 	 0.0000002 
243201 	 0.0000002 
243301 	 0.0000002 
243401 	 0.0000002 
243501 	 0.0000002 
243601 	 0.0000002 
243701 	 0.0000002 
243801 	 0.0000002 
243901 	 0.0000002 
244001 	 0.0000002 
244101 	 0.0000002 
244201 	 0.0000002 
244301 	 0.0000002 
244401 	 0.0000002 
244501 	 0.0000002 
244601 	 0.0000002 
244701 	 0.0000002 
244801 	 0.0000002 
244901 	 0.0000002 
245001 	 0.0000002 
245101 	 0.0000002 
245201 	 0.0000002 
245301 	 0.0000002 
245401 	 0.0000002 
245501 	 0.0000002 
245601 	 0.0000002 
245701 	 0.0000002 
245801 	 0.0000002 
245901 	 0.0000002 
246001 	 0.0000002 
246101 	 0.0000002 
246201 	 0.0000002 
246301 	 0.0000002 
246401 	 0.0000002 
246501 	 0.0000002 
246601 	 0.0000002 
246701 	 0.0000002 
246801 	 0.0000002 
246901 	 0.0000002 
247001 	 0.0000002 
247101 	 0.0000002 
247201 	 0.0000002 
247301 	 0.0000002 
247401 	 0.0000002 
247501 	 0.0000002 
247601 	 0.0000002 
247701 	 0.0000002 
247801 	 0.0000002 
247901 	 0.0000002 
248001 	 0.0000002 
248101 	 0.0000002 
248201 	 0.0000002 
248301 	 0.0000002 
248401 	 0.0000002 
248501 	 0.0000002 
248601 	 0.0000002 
248701 	 0.0000002 
248801 	 0.0000002 
248901 	 0.0000002 
249001 	 0.0000002 
249101 	 0.0000002 
249201 	 0.0000002 
249301 	 0.0000002 
249401 	 0.0000002 
249501 	 0.0000002 
249601 	 0.0000002 
249701 	 0.0000002 
249801 	 0.0000002 
249901 	 0.0000002 
250001 	 0.0000002 
250101 	 0.0000002 
250201 	 0.0000002 
250301 	 0.0000002 
250401 	 0.0000002 
250501 	 0.0000002 
250601 	 0.0000002 
250701 	 0.0000002 
250801 	 0.0000002 
250901 	 0.0000002 
251001 	 0.0000002 
251101 	 0.0000002 
251201 	 0.0000002 
251301 	 0.0000002 
251401 	 0.0000002 
251501 	 0.0000002 
251601 	 0.0000002 
251701 	 0.0000002 
251801 	 0.0000002 
251901 	 0.0000002 
252001 	 0.0000002 
252101 	 0.0000002 
252201 	 0.0000002 
252301 	 0.0000002 
252401 	 0.0000002 
252501 	 0.0000002 
252601 	 0.0000002 
252701 	 0.0000002 
252801 	 0.0000002 
252901 	 0.0000002 
253001 	 0.0000002 
253101 	 0.0000002 
253201 	 0.0000002 
253301 	 0.0000002 
253401 	 0.0000002 
253501 	 0.0000002 
253601 	 0.0000002 
253701 	 0.0000002 
253801 	 0.0000002 
253901 	 0.0000002 
254001 	 0.0000002 
254101 	 0.0000002 
254201 	 0.0000002 
254301 	 0.0000002 
254401 	 0.0000002 
254501 	 0.0000002 
254601 	 0.0000002 
254701 	 0.0000002 
254801 	 0.0000002 
254901 	 0.0000002 
255001 	 0.0000002 
255101 	 0.0000002 
255201 	 0.0000002 
255301 	 0.0000002 
255401 	 0.0000002 
255501 	 0.0000002 
255601 	 0.0000002 
255701 	 0.0000002 
255801 	 0.0000002 
255901 	 0.0000002 
256001 	 0.0000002 
256101 	 0.0000002 
256201 	 0.0000002 
256301 	 0.0000002 
256401 	 0.0000002 
256501 	 0.0000002 
256601 	 0.0000002 
256701 	 0.0000002 
256801 	 0.0000002 
256901 	 0.0000002 
257001 	 0.0000002 
257101 	 0.0000002 
257201 	 0.0000002 
257301 	 0.0000002 
257401 	 0.0000002 
257501 	 0.0000002 
257601 	 0.0000002 
257701 	 0.0000002 
257801 	 0.0000002 
257901 	 0.0000002 
258001 	 0.0000002 
258101 	 0.0000002 
258201 	 0.0000002 
258301 	 0.0000002 
258401 	 0.0000002 
258501 	 0.0000002 
258601 	 0.0000002 
258701 	 0.0000002 
258801 	 0.0000002 
258901 	 0.0000002 
259001 	 0.0000002 
259101 	 0.0000002 
259201 	 1.4998102 
259301 	 2.4331142 
259401 	 2.8614622 
259501 	 3.3457322 
259601 	 3.8220832 
259701 	 4.0004932 
259801 	 4.7794372 
259901 	 5.5500562 
260001 	 5.9599252 
260101 	 7.1246232 
260201 	 8.8367982 
260301 	 10.0539312 
260401 	 10.2574652 
260501 	 11.4244632 
260601 	 12.2237822 
260701 	 12.5284452 
260801 	 12.8379122 
260901 	 13.1956462 
261001 	 13.1784562 
261101 	 13.2649032 
261201 	 13.3839512 
261301 	 13.1318012 
261401 	 12.8606652 
261501 	 12.4779092 
261601 	 12.2333982 
261701 	 11.8934702 
261801 	 11.6129252 
261901 	 11.2607482 
262001 	 10.8701952 
262101 	 10.3278572 
262201 	 10.0957522 
262301 	 9.7697502 
262401 	 9.5544182 
262501 	 9.4344522 
262601 	 9.1590222 
262701 	 8.9922992 
262801 	 9.0479152 
262901 	 9.1824542 
263001 	 9.2831122 
263101 	 9.4910962 
263201 	 9.7776912 
263301 	 9.1201202 
263401 	 8.0217602 
263501 	 6.7675722 
263601 	 5.7677272 
263701 	 5.3253402 
263801 	 5.0233132 
263901 	 4.6425502 
264001 	 4.5720682 
264101 	 4.4088042 
264201 	 4.1829582 
264301 	 3.8021632 
264401 	 3.3420612 
264501 	 3.0563442 
264601 	 2.8238472 
264701 	 2.5998172 
264801 	 2.5032132 
264901 	 2.4657462 
265001 	 2.4325032 
265101 	 2.4168642 
265201 	 2.3691772 
265301 	 2.3523152 
265401 	 2.3309002 
265501 	 2.3173242 
265601 	 2.2704672 
265701 	 2.1982462 
265801 	 2.1576482 
265901 	 2.7937862 
266001 	 3.6729262 
266101 	 4.6964272 
266201 	 5.2093802 
266301 	 5.6185902 
266401 	 6.5810282 
266501 	 7.2256302 
266601 	 7.6665172 
266701 	 7.9791422 
266801 	 8.7683262 
266901 	 9.2249952 
267001 	 9.5873402 
267101 	 9.9139702 
267201 	 10.1539542 
267301 	 10.2538682 
267401 	 10.3949552 
267501 	 11.0475412 
267601 	 11.5908182 
267701 	 12.0040112 
267801 	 12.1892972 
267901 	 12.6627202 
268001 	 13.0077262 
268101 	 13.2752652 
268201 	 13.6275062 
268301 	 13.9331862 
268401 	 14.1608592 
268501 	 14.3606182 
268601 	 14.5846202 
268701 	 14.6445772 
268801 	 14.5180722 
268901 	 14.4345642 
269001 	 14.4149622 
269101 	 14.4051952 
269201 	 14.3385982 
269301 	 14.0802232 
269401 	 13.7151312 
269501 	 13.3274362 
269601 	 12.9952552 
269701 	 12.6641672 
269801 	 12.4413342 
269901 	 12.3016562 
270001 	 12.2540862 
270101 	 12.2389712 
270201 	 12.2182512 
270301 	 12.1965262 
270401 	 12.1285412 
270501 	 12.0385362 
270601 	 11.9755582 
270701 	 11.9482332 
270801 	 11.9108972 
270901 	 11.6260382 
271001 	 11.5722642 
271101 	 11.5131492 
271201 	 11.4272932 
271301 	 11.3745872 
271401 	 11.3002122 
271501 	 11.2181372 
271601 	 11.1581042 
271701 	 11.1501912 
271801 	 11.1291292 
271901 	 11.1157822 
272001 	 11.1109182 
272101 	 11.1021442 
272201 	 11.0595362 
272301 	 10.6979502 
272401 	 10.5529482 
272501 	 10.4048412 
272601 	 10.5079092 
272701 	 10.6158512 
272801 	 10.7067892 
272901 	 10.7230642 
273001 	 10.5717202 
273101 	 10.0578602 
273201 	 9.2124332 
273301 	 7.7320932 
273401 	 6.2279692 
273501 	 4.6098862 
273601 	 3.5945842 
273701 	 2.3366942 
273801 	 1.5895802 
273901 	 1.0041002 
274001 	 0.5333002 
274101 	 0.2741582 
274201 	 0.0113012 
274301 	 0.0000002 
274401 	 0.0000002 
274501 	 0.0000002 
274601 	 0.0000002 
274701 	 0.0000002 
274801 	 0.0000002 
274901 	 0.0000002 
275001 	 0.0000002 
275101 	 0.0000002 
275201 	 0.0000002 
275301 	 0.0000002 
275401 	 0.0000002 
275501 	 0.0000002 
275601 	 0.0000002 
275701 	 0.0000002 
275801 	 0.0000002 
275901 	 0.9451882 
276001 	 1.4002382 
276101 	 2.6137262 
276201 	 3.5463272 
276301 	 4.4672342 
276401 	 4.8464522 
276501 	 5.9268842 
276601 	 6.8463322 
276701 	 7.3366152 
276801 	 7.6426662 
276901 	 8.2747272 
277001 	 8.9874622 
277101 	 9.4643522 
277201 	 9.8317312 
277301 	 10.4274092 
277401 	 10.7351282 
277501 	 10.7932352 
277601 	 10.8880362 
277701 	 10.9256992 
277801 	 10.9296982 
277901 	 10.7813002 
278001 	 10.1766972 
278101 	 9.6468732 
278201 	 9.2719192 
278301 	 8.7860972 
278401 	 8.3485762 
278501 	 7.9276452 
278601 	 7.6029152 
278701 	 7.4685672 
278801 	 7.2718752 
278901 	 7.1499052 
279001 	 7.0291462 
279101 	 6.9414862 
279201 	 6.7725422 
279301 	 6.7032162 
279401 	 6.6591002 
279501 	 6.6357942 
279601 	 6.7775132 
279701 	 6.8608392 
279801 	 6.9884532 
279901 	 7.1787292 
280001 	 7.1954682 
280101 	 7.2005302 
280201 	 7.2167862 
280301 	 7.2046012 
280401 	 7.0439332 
280501 	 6.0939522 
280601 	 4.2466122 
280701 	 2.6655742 
280801 	 0.9512342 
280901 	 0.0000002 
281001 	 0.0000002 
281101 	 0.0000002 
281201 	 0.0000002 
281301 	 0.0000002 
281401 	 0.0000002 
281501 	 0.0000002 
281601 	 0.0000002 
281701 	 0.0000002 
281801 	 0.0000002 
281901 	 0.0000002 
282001 	 0.0000002 
282101 	 0.0000002 
282201 	 0.0637152 
282301 	 0.2266582 
282401 	 0.8637142 
282501 	 1.2150252 
282601 	 1.1435482 
282701 	 1.2808132 
282801 	 1.1391562 
282901 	 0.7417472 
283001 	 0.4613212 
283101 	 0.0000002 
283201 	 0.0000002 
283301 	 0.0000002 
283401 	 0.0000002 
283501 	 0.0000002 
283601 	 0.0000002 
283701 	 0.0000002 
283801 	 0.0000002 
283901 	 0.0000002 
284001 	 0.0000002 
284101 	 0.0000002 
284201 	 0.0000002 
284301 	 0.0000002 
284401 	 0.0000002 
284501 	 0.0000002 
284601 	 0.0000002 
284701 	 0.0000002 
284801 	 0.0000002 
284901 	 0.0000002 
285001 	 0.0000002 
285101 	 0.0000002 
285201 	 0.0000002 
285301 	 0.0000002 
285401 	 0.0000002 
285501 	 0.0000002 
285601 	 0.5730612 
285701 	 1.0349292 
285801 	 1.1844972 
285901 	 1.6863122 
286001 	 2.1586162 
286101 	 2.4177612 
286201 	 2.5838802 
286301 	 2.5994462 
286401 	 2.5483552 
286501 	 1.3242382 
286601 	 0.4835002 
286701 	 0.0000002 
286801 	 0.0000002 
286901 	 0.0000002 
287001 	 0.0000002 
287101 	 0.0000002 
287201 	 0.0000002 
287301 	 0.0000002 
287401 	 0.0000002 
287501 	 0.0000002 
287601 	 0.0000002 
287701 	 0.0000002 
287801 	 0.0000002 
287901 	 0.0000002 
288001 	 0.0000002 
288101 	 0.0000002 
288201 	 0.0000002 
288301 	 0.0000002 
288401 	 0.0000002 
288501 	 0.0000002 
288601 	 0.0000002 
288701 	 0.0000002 
288801 	 0.0000002 
288901 	 0.0000002 
289001 	 0.0000002 
289101 	 0.0000002 
289201 	 0.0000002 
289301 	 0.0000002 
289401 	 0.0000002 
289501 	 0.0000002 
289601 	 0.0000002 
289701 	 0.0000002 
289801 	 0.0000002 
289901 	 0.1385582 
290001 	 0.2734952 
290101 	 0.3661542 
290201 	 0.8134512 
290301 	 0.9711292 
290401 	 1.0507262 
290501 	 0.8735402 
290601 	 1.0608192 
290701 	 1.1165782 
290801 	 1.1135922 
290901 	 1.0162902 
291001 	 0.9493022 
291101 	 0.8745952 
291201 	 0.7753292 
291301 	 0.7324122 
291401 	 0.7050712 
291501 	 0.6973172 
291601 	 0.6952262 
291701 	 0.6954992 
291801 	 0.7029522 
291901 	 0.7112042 
292001 	 0.7377092 
292101 	 0.7399042 
292201 	 0.7533932 
292301 	 0.7707862 
292401 	 0.7843682 
292501 	 0.7892422 
292601 	 0.8107742 
292701 	 0.8249492 
292801 	 0.8401842 
292901 	 0.8598392 
293001 	 0.8601792 
293101 	 0.8605952 
293201 	 0.8652062 
293301 	 0.8779082 
293401 	 0.8800852 
293501 	 0.8979682 
293601 	 0.8960512 
293701 	 0.9054762 
293801 	 0.9030412 
293901 	 0.9094042 
294001 	 0.9152062 
294101 	 0.9070212 
294201 	 0.9056912 
294301 	 0.9073122 
294401 	 0.9029302 
294501 	 0.9023322 
294601 	 0.8852922 
294701 	 0.8785682 
294801 	 0.8673732 
294901 	 0.8611952 
295001 	 0.8523552 
295101 	 0.8408752 
295201 	 0.7954022 
295301 	 0.7655372 
295401 	 0.0461772 
295501 	 0.0000002 
295601 	 0.0000002 
295701 	 0.0000002 
295801 	 0.0000002 
295901 	 0.0000002 
296001 	 0.0000002 
296101 	 0.0000002 
296201 	 0.0000002 
296301 	 0.0000002 
296401 	 0.0000002 
296501 	 0.0000002 
296601 	 0.0000002 
296701 	 0.0000002 
296801 	 0.0000002 
296901 	 0.0000002 
297001 	 0.0000002 
297101 	 0.0000002 
297201 	 0.0000002 
297301 	 0.0000002 
297401 	 0.0000002 
297501 	 0.0000002 
297601 	 0.0000002 
297701 	 0.0000002 
297801 	 0.0000002 
297901 	 0.0000002 
298001 	 0.0000002 
298101 	 0.0000002 
298201 	 0.0000002 
298301 	 0.0000002 
298401 	 0.0000002 
298501 	 0.0000002 
298601 	 0.0000002 
298701 	 0.0000002 
298801 	 0.0000002 
298901 	 0.0000002 
299001 	 0.0000002 
299101 	 0.0000002 
299201 	 0.0000002 
299301 	 0.0000002 
299401 	 0.0000002 
299501 	 0.0000002 
299601 	 0.0000002 
299701 	 0.0000002 
299801 	 0.0000002 
299901 	 0.0000002 
300001 	 0.0000002 
300101 	 0.0000002 
300201 	 0.0000002 
300301 	 0.0000002 
300401 	 0.0000002 
300501 	 0.0000002 
300601 	 0.0000002 
300701 	 0.0000002 
300801 	 0.0000002 
300901 	 0.0000002 
301001 	 0.0000002 
301101 	 0.0000002 
301201 	 0.0000002 
301301 	 0.0000002 
301401 	 0.0000002 
301501 	 0.0000002 
301601 	 0.0000002 
301701 	 0.0000002 
301801 	 0.0000002 
301901 	 0.0000002 
302001 	 0.0000002 
302101 	 0.0000002 
302201 	 0.0000002 
302301 	 0.0000002 
302401 	 0.0000002 
302501 	 0.0000002 
302601 	 0.0000002 
302701 	 0.0000002 
302801 	 0.0000002 
302901 	 0.0000002 
303001 	 0.0000002 
303101 	 0.0000002 
303201 	 0.0000002 
303301 	 0.0000002 
303401 	 0.0000002 
303501 	 0.0000002 
303601 	 0.0000002 
303701 	 0.0000002 
303801 	 0.0000002 
303901 	 0.0000002 
304001 	 0.0000002 
304101 	 0.0000002 
304201 	 4.4860582 
304301 	 4.4223252 
304401 	 7.3381892 
304501 	 7.9484882 
304601 	 9.8310492 
304701 	 10.9393232 
304801 	 11.7041722 
304901 	 12.7165132 
305001 	 12.9658822 
305101 	 13.7223842 
305201 	 13.6988072 
305301 	 13.7582812 
305401 	 13.8098132 
305501 	 14.0897912 
305601 	 14.1074912 
305701 	 14.0405592 
305801 	 13.9506742 
305901 	 13.9197732 
306001 	 13.8622412 
306101 	 13.8258342 
306201 	 13.6626922 
306301 	 13.5334382 
306401 	 13.4411722 
306501 	 13.3191782 
306601 	 13.1796592 
306701 	 13.0932702 
306801 	 12.9949272 
306901 	 12.9660002 
307001 	 12.8843292 
307101 	 12.8613972 
307201 	 12.8300762 
307301 	 12.8392922 
307401 	 12.8477752 
307501 	 12.8453822 
307601 	 12.7988872 
307701 	 12.7665112 
307801 	 12.7819112 
307901 	 12.7373272 
308001 	 12.7457652 
308101 	 12.6766712 
308201 	 12.6503822 
308301 	 12.6807092 
308401 	 12.7903872 
308501 	 12.9230192 
308601 	 13.0704412 
308701 	 13.0970812 
308801 	 13.1249112 
308901 	 13.1457882 
309001 	 13.2232002 
309101 	 13.3314252 
309201 	 13.3439362 
309301 	 13.4112842 
309401 	 13.4929122 
309501 	 13.5633072 
309601 	 13.7485822 
309701 	 13.9317392 
309801 	 13.9838652 
309901 	 14.3146662 
310001 	 14.4394172 
310101 	 14.8178632 
310201 	 10.5141712 
310301 	 7.6598692 
310401 	 7.4621692 
310501 	 7.5549742 
310601 	 5.8991992 
310701 	 4.5147232 
310801 	 2.9926852 
310901 	 1.3069662 
311001 	 0.0000002 
311101 	 0.0000002 
311201 	 0.0000002 
311301 	 0.0000002 
311401 	 0.0000002 
311501 	 0.0000002 
311601 	 0.0000002 
311701 	 0.0000002 
311801 	 0.0000002 
311901 	 0.0000002 
312001 	 0.0000002 
312101 	 0.0000002 
312201 	 0.0000002 
312301 	 0.0000002 
312401 	 0.0000002 
312501 	 0.0000002 
312601 	 0.0000002 
312701 	 0.0000002 
312801 	 0.0000002 
312901 	 0.0000002 
313001 	 0.0000002 
313101 	 0.0000002 
313201 	 0.0000002 
313301 	 0.0000002 
313401 	 0.0000002 
313501 	 0.0000002 
313601 	 0.0000002 
313701 	 0.0000002 
313801 	 0.0000002 
313901 	 0.3019922 
314001 	 1.2800352 
314101 	 2.2517652 
314201 	 2.9652962 
314301 	 3.5284312 
314401 	 4.3679072 
314501 	 5.2112142 
314601 	 5.8694772 
314701 	 6.2879742 
314801 	 6.7777532 
314901 	 7.1838982 
315001 	 7.5314952 
315101 	 7.6988732 
315201 	 8.0276952 
315301 	 8.1484632 
315401 	 8.1895522 
315501 	 8.3767422 
315601 	 8.5400082 
315701 	 8.6683802 
315801 	 8.8442412 
315901 	 8.9698762 
316001 	 9.0622102 
316101 	 9.1060172 
316201 	 9.1714182 
316301 	 9.2245252 
316401 	 9.2397592 
316501 	 9.2445822 
316601 	 9.0727862 
316701 	 8.4889842 
316801 	 7.4085882 
316901 	 6.5637152 
317001 	 6.1286602 
317101 	 5.9826872 
317201 	 5.7883282 
317301 	 5.6052222 
317401 	 5.3779022 
317501 	 5.0485392 
317601 	 4.8945612 
317701 	 4.6366502 
317801 	 4.3951552 
317901 	 4.2414612 
318001 	 3.9389822 
318101 	 3.7886282 
318201 	 3.5874802 
318301 	 3.5760192 
318401 	 4.0423552 
318501 	 4.3520822 
318601 	 4.3603762 
318701 	 4.9715012 
318801 	 5.5327702 
318901 	 5.5760762 
319001 	 5.7706762 
319101 	 5.8259802 
319201 	 5.7604812 
319301 	 5.8178582 
319401 	 5.8676002 
319501 	 5.9220912 
319601 	 5.9337432 
319701 	 5.9088122 
319801 	 5.8976142 
319901 	 5.8650622 
320001 	 5.7983522 
320101 	 5.8665172 
320201 	 5.9343422 
320301 	 5.9053952 
320401 	 5.9977852 
320501 	 6.0925912 
320601 	 5.9854102 
320701 	 5.8016142 
320801 	 5.2548282 
320901 	 4.7382582 
321001 	 4.6171362 
321101 	 4.6226802 
321201 	 4.6208592 
321301 	 4.6356812 
321401 	 4.6701062 
321501 	 4.6806442 
321601 	 4.6866522 
321701 	 4.7262492 
321801 	 4.7552512 
321901 	 4.5846422 
322001 	 4.7358142 
322101 	 4.9812632 
322201 	 5.5311372 
322301 	 5.5855002 
322401 	 6.2610032 
322501 	 6.9099312 
322601 	 7.1237442 
322701 	 7.7728322 
322801 	 7.7478182 
322901 	 8.2572132 
323001 	 8.4963882 
323101 	 8.4702872 
323201 	 8.6457772 
323301 	 8.6855462 
323401 	 8.6361312 
323501 	 8.7957532 
323601 	 8.6785472 
323701 	 8.7077572 
323801 	 8.6160792 
323901 	 7.6938252 
324001 	 7.4427332 
324101 	 7.0177422 
324201 	 6.5529252 
324301 	 6.1836912 
324401 	 5.8747212 
324501 	 5.5679442 
324601 	 5.0561412 
324701 	 4.8286072 
324801 	 4.5713232 
324901 	 4.3200302 
325001 	 4.2638542 
325101 	 4.1590582 
325201 	 4.1957142 
325301 	 4.3800102 
325401 	 4.7100722 
325501 	 5.1656582 
325601 	 5.4132752 
325701 	 5.9030922 
325801 	 6.9019732 
325901 	 8.3565352 
326001 	 8.5043702 
326101 	 8.5791222 
326201 	 8.5247422 
326301 	 8.5224462 
326401 	 8.4214622 
326501 	 8.3358362 
326601 	 8.2542072 
326701 	 8.2621412 
326801 	 8.3000352 
326901 	 8.3487432 
327001 	 8.6187332 
327101 	 8.8540172 
327201 	 9.0530032 
327301 	 9.3646822 
327401 	 9.6416252 
327501 	 9.9528892 
327601 	 10.2135362 
327701 	 10.5494042 
327801 	 11.0014382 
327901 	 11.2639502 
328001 	 11.3492152 
328101 	 10.6658342 
328201 	 8.9146982 
328301 	 8.6745272 
328401 	 8.5694212 
328501 	 8.5222142 
328601 	 8.4197822 
328701 	 7.8818742 
328801 	 0.5430032 
328901 	 0.0000002 
329001 	 0.0000002 
329101 	 0.0000002 
329201 	 0.0000002 
329301 	 0.0000002 
329401 	 0.0000002 
329501 	 0.0000002 
329601 	 0.0000002 
329701 	 0.0000002 
329801 	 0.0000002 
329901 	 0.0000002 
330001 	 0.0000002 
330101 	 0.0000002 
330201 	 0.0000002 
330301 	 0.0000002 
330401 	 0.0000002 
330501 	 0.0000002 
330601 	 0.0000002 
330701 	 0.0000002 
330801 	 0.0000002 
330901 	 0.0000002 
331001 	 0.0000002 
331101 	 0.0000002 
331201 	 0.0000002 
331301 	 0.1073132 
331401 	 0.3725422 
331501 	 0.8294642 
331601 	 1.2493862 
331701 	 1.6308522 
331801 	 1.6863732 
331901 	 1.6564392 
332001 	 1.4271892 
332101 	 1.0203272 
332201 	 0.8185682 
332301 	 0.7390712 
332401 	 0.3006552 
332501 	 0.0000002 
332601 	 0.0000002 
332701 	 0.0000002 
332801 	 0.0000002 
332901 	 0.0000002 
333001 	 0.0000002 
333101 	 0.0000002 
333201 	 0.0000002 
333301 	 0.0000002 
333401 	 0.0000002 
333501 	 0.0000002 
333601 	 0.0000002 
333701 	 0.0000002 
333801 	 0.0000002 
333901 	 0.0000002 
334001 	 0.0000002 
334101 	 0.0000002 
334201 	 0.0000002 
334301 	 0.0000002 
334401 	 0.0000002 
334501 	 0.0000002 
334601 	 0.0000002 
334701 	 0.0000002 
334801 	 0.0000002 
334901 	 0.0000002 
335001 	 0.0000002 
335101 	 0.0000002 
335201 	 0.0000002 
335301 	 0.0000002 
335401 	 0.0000002 
335501 	 0.0000002 
335601 	 0.0000002 
335701 	 0.0000002 
335801 	 0.0000002 
335901 	 0.0927762 
336001 	 0.0963852 
336101 	 0.5162472 
336201 	 0.7537492 
336301 	 0.7684602 
336401 	 1.0905782 
336501 	 1.3036492 
336601 	 1.2605522 
336701 	 1.1176102 
336801 	 0.9683632 
336901 	 0.7967112 
337001 	 0.7677372 
337101 	 0.7625932 
337201 	 0.7861552 
337301 	 0.8239202 
337401 	 0.8484712 
337501 	 0.8422982 
337601 	 0.8606882 
337701 	 0.9127022 
337801 	 0.9215902 
337901 	 0.9493942 
338001 	 0.9333962 
338101 	 0.9867342 
338201 	 1.0954282 
338301 	 1.3778332 
338401 	 1.5789332 
338501 	 2.0847872 
338601 	 2.5102452 
338701 	 3.8732762 
338801 	 4.4203482 
338901 	 5.0910902 
339001 	 5.7373772 
339101 	 6.0412752 
339201 	 5.7824572 
339301 	 5.3418652 
339401 	 4.5543502 
339501 	 4.0216562 
339601 	 3.3015062 
339701 	 2.2033832 
339801 	 1.0780652 
339901 	 0.6495252 
340001 	 0.2440402 
340101 	 0.0474652 
340201 	 0.0897242 
340301 	 0.0000002 
340401 	 0.0000002 
340501 	 0.0000002 
340601 	 0.0000002 
340701 	 0.0000002 
340801 	 0.0000002 
340901 	 0.0000002 
341001 	 0.0000002 
341101 	 0.0000002 
341201 	 0.0000002 
341301 	 0.0000002 
341401 	 0.0000002 
341501 	 0.0000002 
341601 	 0.0000002 
341701 	 0.0000002 
341801 	 0.0000002 
341901 	 0.0000002 
342001 	 0.0000002 
342101 	 0.0000002 
342201 	 0.0000002 
342301 	 0.0000002 
342401 	 0.0000002 
342501 	 0.0000002 
342601 	 0.0000002 
342701 	 0.0000002 
342801 	 0.0000002 
342901 	 0.0000002 
343001 	 0.0000002 
343101 	 0.0000002 
343201 	 0.0000002 
343301 	 0.0000002 
343401 	 0.0000002 
343501 	 0.0000002 
343601 	 0.0000002 
343701 	 0.0000002 
343801 	 0.0000002 
343901 	 0.0000002 
344001 	 0.0000002 
344101 	 0.0000002 
344201 	 0.0000002 
344301 	 0.0000002 
344401 	 0.0000002 
344501 	 0.0000002 
344601 	 0.0000002 
344701 	 0.0000002 
344801 	 0.0000002 
344901 	 0.0000002 
345001 	 0.0000002 
345101 	 0.0000002 
345201 	 0.0000002 
345301 	 0.0000002 
345401 	 0.0000002 
345501 	 0.0000002 
345601 	 0.0000002 
345701 	 0.0000002 
345801 	 0.0000002 
345901 	 0.0000002 
346001 	 0.0000002 
346101 	 0.0000002 
346201 	 0.0000002 
346301 	 0.0000002 
346401 	 0.0000002 
346501 	 0.0000002 
346601 	 0.0000002 
346701 	 0.0000002 
346801 	 0.4453252 
346901 	 0.7324892 
347001 	 1.2804402 
347101 	 2.1643792 
347201 	 2.4155892 
347301 	 3.5984172 
347401 	 4.2560282 
347501 	 4.4432992 
347601 	 5.2245812 
347701 	 5.7040552 
347801 	 5.7703002 
347901 	 6.2316612 
348001 	 6.4697622 
348101 	 6.3793092 
348201 	 6.6788202 
348301 	 6.8965242 
348401 	 6.7341022 
348501 	 6.9912132 
348601 	 7.1825532 
348701 	 7.0766332 
348801 	 6.9967582 
348901 	 6.9992252 
349001 	 7.0404732 
349101 	 7.1028202 
349201 	 6.9825742 
349301 	 6.9579082 
349401 	 6.9485082 
349501 	 6.9127912 
349601 	 6.8872192 
349701 	 6.8680532 
349801 	 6.8596202 
349901 	 6.8339822 
350001 	 6.8019892 
350101 	 6.6518732 
350201 	 6.6398392 
350301 	 6.6420362 
350401 	 6.5992372 
350501 	 6.5095882 
350601 	 6.3441592 
350701 	 6.2266812 
350801 	 6.0357832 
350901 	 5.8380482 
351001 	 5.8079282 
351101 	 5.9231372 
351201 	 5.6777452 
351301 	 5.5185152 
351401 	 5.2959492 
351501 	 4.9819662 
351601 	 4.5507132 
351701 	 4.3526722 
351801 	 4.1870252 
351901 	 3.9214182 
352001 	 3.6202932 
352101 	 3.3028772 
352201 	 2.9793662 
352301 	 2.6045242 
352401 	 2.4272032 
352501 	 2.2881402 
352601 	 2.1507482 
352701 	 2.0582792 
352801 	 2.0144302 
352901 	 1.9815872 
353001 	 1.9504712 
353101 	 1.9480942 
353201 	 1.9339492 
353301 	 1.9277332 
353401 	 1.9364902 
353501 	 1.9530782 
353601 	 1.9564042 
353701 	 1.9577302 
353801 	 1.9670732 
353901 	 2.0043882 
354001 	 1.9797022 
354101 	 2.0020002 
354201 	 2.0131182 
354301 	 2.0045042 
354401 	 2.0049192 
354501 	 1.9829322 
354601 	 1.9780142 
354701 	 1.9783672 
354801 	 1.9656412 
354901 	 1.9569802 
355001 	 1.9510502 
355101 	 1.9405322 
355201 	 1.9054982 
355301 	 1.8863082 
355401 	 1.8168222 
355501 	 0.0000002 
355601 	 0.0000002 
355701 	 0.0000002 
355801 	 0.0000002 
355901 	 0.0000002 
356001 	 0.0000002 
356101 	 0.0000002 
356201 	 0.0000002 
356301 	 0.0000002 
356401 	 0.0000002 
356501 	 0.0000002 
356601 	 0.0000002 
356701 	 0.0000002 
356801 	 0.0000002 
356901 	 0.0000002 
357001 	 0.0000002 
357101 	 0.0000002 
357201 	 0.0000002 
357301 	 0.0000002 
357401 	 0.0000002 
357501 	 0.0000002 
357601 	 0.0000002 
357701 	 0.0000002 
357801 	 0.0000002 
357901 	 0.0000002 
358001 	 0.0000002 
358101 	 0.0000002 
358201 	 0.0000002 
358301 	 0.0000002 
358401 	 0.0000002 
358501 	 0.0000002 
358601 	 0.0000002 
358701 	 0.0000002 
358801 	 0.0000002 
358901 	 0.0000002 
359001 	 0.0000002 
359101 	 0.0000002 
359201 	 0.0000002 
359301 	 0.0000002 
359401 	 0.0000002 
359501 	 0.0000002 
359601 	 0.0000002 
359701 	 0.0000002 
359801 	 0.0000002 
359901 	 0.0000002 
360001 	 0.0000002 
360101 	 0.0000002 
360201 	 0.0000002 
360301 	 0.0000002 
360401 	 0.0000002 
360501 	 0.0000002 
360601 	 0.0000002 
360701 	 0.0000002 
360801 	 0.0000002 
360901 	 0.0000002 
361001 	 0.0000002 
361101 	 0.0000002 
361201 	 0.0000002 
361301 	 0.0000002 
361401 	 0.0000002 
361501 	 0.0000002 
361601 	 0.0000002 
361701 	 0.0000002 
361801 	 3.9286142 
361901 	 4.7270252 
362001 	 4.3757282 
362101 	 6.0190172 
362201 	 6.9872672 
362301 	 7.4379742 
362401 	 8.0071412 
362501 	 8.7350062 
362601 	 9.5292472 
362701 	 9.9359052 
362801 	 10.3789762 
362901 	 11.0272472 
363001 	 11.6726702 
363101 	 11.9980592 
363201 	 12.4069272 
363301 	 12.6313182 
363401 	 12.8556912 
363501 	 13.0918852 
363601 	 13.2907912 
363701 	 13.4202072 
363801 	 13.4386082 
363901 	 13.4469362 
364001 	 13.4220642 
364101 	 13.4005752 
364201 	 13.3708172 
364301 	 13.4446142 
364401 	 13.5807332 
364501 	 13.8274932 
364601 	 13.9307292 
364701 	 14.2766932 
364801 	 14.5475652 
364901 	 14.7921692 
365001 	 15.1507242 
365101 	 15.4754762 
365201 	 15.7909332 
365301 	 16.1039222 
365401 	 16.3752102 
365501 	 16.8500242 
365601 	 17.0705552 
365701 	 17.3373822 
365801 	 17.6325872 
365901 	 17.8824862 
366001 	 17.9851092 
366101 	 18.3946162 
366201 	 18.5681562 
366301 	 19.0767372 
366401 	 19.4379772 
366501 	 19.6884612 
366601 	 19.8045362 
366701 	 19.8262682 
366801 	 19.7795222 
366901 	 19.6629792 
367001 	 19.4746702 
367101 	 19.2720602 
367201 	 19.1635532 
367301 	 18.9824192 
367401 	 18.5464432 
367501 	 17.7734372 
367601 	 17.1078452 
367701 	 16.8591652 
367801 	 16.6401042 
367901 	 16.2961292 
368001 	 15.9931582 
368101 	 15.7595782 
368201 	 15.5431762 
368301 	 15.3762272 
368401 	 15.2204392 
368501 	 14.8368932 
368601 	 10.4332052 
368701 	 7.2990222 
368801 	 5.6405352 
368901 	 4.3189902 
369001 	 3.0523832 
369101 	 1.8925152 
369201 	 1.1812462 
369301 	 0.8588512 
369401 	 0.5259032 
369501 	 0.2017552 
369601 	 0.0000002 
369701 	 0.0000002 
369801 	 0.0000002 
369901 	 0.0000002 
370001 	 0.0000002 
370101 	 0.0000002 
370201 	 0.0000002 
370301 	 0.0000002 
370401 	 0.0000002 
370501 	 0.0000002 
370601 	 0.0000002 
370701 	 0.0000002 
370801 	 0.0000002 
370901 	 0.3510922 
371001 	 0.7600182 
371101 	 1.2011862 
371201 	 1.6512422 
371301 	 1.6407572 
371401 	 1.8560142 
371501 	 2.0274932 
371601 	 1.7051222 
371701 	 0.0000002 
371801 	 0.0000002 
371901 	 0.0000002 
372001 	 0.0000002 
372101 	 0.0000002 
372201 	 0.0000002 
372301 	 0.0000002 
372401 	 0.0000002 
372501 	 0.0000002 
372601 	 0.0000002 
372701 	 0.0000002 
372801 	 0.0000002 
372901 	 0.0000002 
373001 	 0.0000002 
373101 	 0.0000002 
373201 	 0.0000002 
373301 	 0.0000002 
373401 	 0.0000002 
373501 	 0.0000002 
373601 	 0.0000002 
373701 	 0.0000002 
373801 	 0.0000002 
373901 	 0.0000002 
374001 	 0.0000002 
374101 	 0.0000002 
374201 	 0.0000002 
374301 	 0.0000002 
374401 	 0.0000002 
374501 	 0.0000002 
374601 	 0.0000002 
374701 	 0.0000002 
374801 	 0.0000002 
374901 	 0.0000002 
375001 	 0.0000002 
375101 	 0.0000002 
375201 	 0.0000002 
375301 	 0.0000002 
375401 	 0.0000002 
375501 	 0.0000002 
375601 	 0.0000002 
375701 	 0.0000002 
375801 	 0.0000002 
375901 	 0.0000002 
376001 	 0.0000002 
376101 	 0.0000002 
376201 	 0.0000002 
376301 	 0.0000002 
376401 	 0.0000002 
376501 	 0.0000002 
376601 	 0.0000002 
376701 	 0.0000002 
376801 	 0.0000002 
376901 	 0.0000002 
377001 	 0.0000002 
377101 	 0.0548402 
377201 	 0.7087612 
377301 	 1.2309942 
377401 	 1.4283432 
377501 	 1.8656532 
377601 	 2.2644132 
377701 	 2.4604472 
377801 	 2.9531652 
377901 	 3.2084752 
378001 	 3.4414832 
378101 	 3.9038982 
378201 	 3.9674152 
378301 	 4.4110202 
378401 	 4.6353062 
378501 	 4.6794042 
378601 	 5.0125932 
378701 	 5.3557532 
378801 	 5.4647702 
378901 	 5.7451582 
379001 	 5.7064312 
379101 	 6.0470152 
379201 	 6.3163282 
379301 	 6.3676202 
379401 	 6.2581152 
379501 	 4.8428152 
379601 	 4.5629012 
379701 	 4.5901942 
379801 	 4.5956672 
379901 	 4.5994852 
380001 	 4.6192622 
380101 	 4.6488382 
380201 	 4.6649562 
380301 	 4.6935062 
380401 	 4.7269362 
380501 	 4.7877022 
380601 	 4.8219422 
380701 	 4.8879782 
380801 	 4.9044292 
380901 	 4.9522872 
381001 	 5.0672542 
381101 	 4.4503912 
381201 	 4.3298342 
381301 	 4.1473302 
381401 	 3.9788032 
381501 	 3.7513662 
381601 	 3.6838012 
381701 	 3.5631672 
381801 	 3.8141632 
381901 	 3.6413642 
382001 	 3.8594992 
382101 	 3.7086452 
382201 	 3.1014862 
382301 	 2.2376852 
382401 	 1.0507892 
382501 	 0.0000002 
382601 	 0.0000002 
382701 	 0.0000002 
382801 	 0.0000002 
382901 	 0.0000002 
383001 	 0.0000002 
383101 	 0.0000002 
383201 	 0.0000002 
383301 	 0.0000002 
383401 	 0.0000002 
383501 	 0.0000002 
383601 	 0.0000002 
383701 	 0.0000002 
383801 	 0.0000002 
383901 	 0.0000002 

